Decentralized Resource Allocation via Dual Consensus ADMM

We consider a resource allocation problem over an undirected network of agents, where edges of the network define communication links. The goal is to minimize the sum of agent-specific convex objective functions, while the agents' decisions are coupled via a convex conic constraint. We derive two methods by applying the alternating direction method of multipliers (ADMM) for decentralized consensus optimization to the dual of our resource allocation problem. Both methods are fully parallelizable and decentralized in the sense that each agent exchanges information only with its neighbors in the network and requires only its own data for updating its decision. We prove convergence of the proposed methods and demonstrate their effectiveness with a numerical example.

==> data/mean_stats_ADCADMM.csv <==
iter,relSubopt,infeas,consViol,solDist
1,1,18.831,0.10407,2.9341
2,0.99346,18.612,0.11694,2.9144
3,0.95266,17.513,0.12406,2.8035
4,0.84056,15.085,0.16046,2.6029
5,0.68122,12.117,0.21574,2.4003
6,0.50784,9.2387,0.26061,2.2295
7,0.34439,6.8353,0.29485,2.1034
8,0.2163,5.1247,0.31695,2.0176
9,0.13225,4.1194,0.32215,1.9565
10,0.088127,3.5965,0.31115,1.9045
11,0.072794,3.2878,0.28401,1.8546
12,0.085475,3.1094,0.26061,1.8034
13,0.10062,2.947,0.24141,1.7492
14,0.1108,2.7554,0.22324,1.6949
15,0.11215,2.5478,0.21275,1.6413
16,0.10595,2.3469,0.21213,1.5918
17,0.095046,2.1996,0.20855,1.547
18,0.082579,2.0897,0.19462,1.5045
19,0.071293,1.9994,0.17766,1.4672
20,0.062864,1.9166,0.16427,1.4354
21,0.056136,1.8512,0.1551,1.4072
22,0.049767,1.7977,0.14797,1.381
23,0.046926,1.7358,0.14216,1.359
24,0.045131,1.6743,0.13424,1.3393
25,0.045376,1.5957,0.1265,1.3208
26,0.047996,1.5276,0.12054,1.3052
27,0.053315,1.4762,0.11044,1.2893
28,0.057391,1.4287,0.10455,1.2734
29,0.060095,1.3801,0.098917,1.2577
30,0.061659,1.326,0.094452,1.2407
31,0.06135,1.2601,0.091962,1.2233
32,0.05883,1.1802,0.091144,1.2055
33,0.05453,1.0893,0.090088,1.1881
34,0.049045,1.0004,0.090039,1.1721
35,0.043376,0.92468,0.089832,1.1576
36,0.0378,0.88173,0.088675,1.1454
37,0.032898,0.87081,0.085282,1.135
38,0.028997,0.87462,0.081587,1.1257
39,0.026513,0.88557,0.077061,1.1172
40,0.025317,0.89226,0.073082,1.1087
41,0.025408,0.8937,0.069208,1.0996
42,0.02585,0.88848,0.067414,1.0907
43,0.026508,0.87554,0.066846,1.0823
44,0.027963,0.85331,0.065341,1.0746
45,0.029406,0.82569,0.064508,1.0672
46,0.031012,0.79941,0.06253,1.0602
47,0.032373,0.77593,0.060501,1.054
48,0.033341,0.7535,0.058737,1.0481
49,0.033554,0.7331,0.058395,1.0424
50,0.03322,0.71614,0.058396,1.0365
51,0.032465,0.69997,0.058321,1.0302
52,0.031189,0.68567,0.058132,1.0221
53,0.029592,0.66822,0.058199,1.0132
54,0.02791,0.6497,0.057872,1.0033
55,0.026122,0.62598,0.056992,0.99247
56,0.024445,0.59441,0.05515,0.98082
57,0.023059,0.56133,0.053291,0.9691
58,0.021986,0.52905,0.052255,0.95707
59,0.021339,0.50008,0.051613,0.94505
60,0.02078,0.47353,0.051023,0.93333
61,0.020482,0.4479,0.049608,0.92252
62,0.020339,0.42299,0.048074,0.9117
63,0.020504,0.4005,0.047093,0.90122
64,0.020306,0.38259,0.046241,0.89107
65,0.01964,0.37,0.045403,0.88108
66,0.018554,0.36396,0.04458,0.87132
67,0.017591,0.36406,0.043878,0.86168
68,0.0166,0.37081,0.042977,0.85244
69,0.015981,0.38196,0.041839,0.84357
70,0.015144,0.3958,0.040961,0.83489
71,0.014715,0.40719,0.040171,0.8266
72,0.01407,0.41436,0.039377,0.81845
73,0.013886,0.41405,0.038515,0.80991
74,0.013883,0.40901,0.037462,0.80145
75,0.014027,0.39579,0.036355,0.79242
76,0.014228,0.37879,0.035611,0.78358
77,0.014469,0.35815,0.034949,0.77513
78,0.014757,0.33728,0.034355,0.7673
79,0.015235,0.31894,0.03378,0.76014
80,0.015717,0.30595,0.03306,0.75386
81,0.016095,0.29833,0.031818,0.74836
82,0.016327,0.29357,0.031181,0.74332
83,0.016302,0.29046,0.031382,0.73857
84,0.016036,0.28855,0.030991,0.73401
85,0.015527,0.28593,0.030236,0.72941
86,0.014764,0.28277,0.029769,0.72457
87,0.014422,0.27795,0.029579,0.71944
88,0.013746,0.27221,0.029385,0.71413
89,0.012899,0.26517,0.029416,0.70859
90,0.01214,0.25742,0.029362,0.70303
91,0.011299,0.24927,0.028906,0.69756
92,0.010572,0.24023,0.02887,0.69229
93,0.010516,0.23058,0.028737,0.68733
94,0.010106,0.22154,0.028558,0.68262
95,0.0093026,0.21296,0.028442,0.67819
96,0.0084492,0.20574,0.028456,0.67423
97,0.0074468,0.20295,0.02847,0.67083
98,0.0073299,0.20311,0.028371,0.66812
99,0.0075706,0.20518,0.028148,0.66589
100,0.0083088,0.20892,0.027713,0.66408
101,0.0088923,0.21229,0.026383,0.66252
102,0.0093361,0.21527,0.025408,0.66097
103,0.0095547,0.21922,0.024634,0.65935
104,0.0098802,0.22376,0.023742,0.6577
105,0.011025,0.22717,0.022754,0.6559
106,0.011873,0.22876,0.021797,0.65386
107,0.012354,0.22855,0.020983,0.6516
108,0.012501,0.227,0.020514,0.64907
109,0.012364,0.22373,0.020135,0.64626
110,0.011966,0.21895,0.019838,0.64315
111,0.0113,0.21278,0.019455,0.63966
112,0.010592,0.2054,0.019162,0.6358
113,0.0099259,0.19732,0.019007,0.6316
114,0.0091524,0.18923,0.018964,0.62708
115,0.0083346,0.18135,0.018892,0.62233
116,0.0078543,0.17355,0.018808,0.61736
117,0.0072412,0.16657,0.018752,0.61227
118,0.0067354,0.16002,0.018641,0.60707
119,0.0065039,0.15394,0.018565,0.60185
120,0.0061534,0.148,0.018672,0.59662
121,0.0061725,0.14238,0.018861,0.59135
122,0.0062452,0.13682,0.019019,0.58604
123,0.0064143,0.13146,0.019098,0.58085
124,0.0065153,0.12646,0.019189,0.57586
125,0.0065149,0.12279,0.019417,0.57113
126,0.0064779,0.12111,0.019721,0.56666
127,0.0064128,0.12019,0.019925,0.56248
128,0.0062652,0.11905,0.019632,0.5586
129,0.0061013,0.11845,0.01949,0.55501
130,0.0058645,0.11843,0.019291,0.55172
131,0.005588,0.11838,0.018906,0.54868
132,0.0052591,0.11863,0.018451,0.54585
133,0.0050216,0.11879,0.018004,0.54317
134,0.0047651,0.11854,0.017518,0.54057
135,0.0044969,0.11766,0.01713,0.53796
136,0.0043343,0.1163,0.01675,0.53528
137,0.0042068,0.1147,0.016466,0.53255
138,0.0041859,0.11222,0.016287,0.52975
139,0.0041893,0.11006,0.016143,0.52668
140,0.0041623,0.10823,0.015938,0.52358
141,0.0041046,0.10663,0.01574,0.52049
142,0.0040827,0.10417,0.015141,0.51741
143,0.004249,0.10241,0.015167,0.51435
144,0.0043915,0.10233,0.015192,0.51139
145,0.0044953,0.10225,0.015214,0.50856
146,0.0045296,0.10175,0.015266,0.50588
147,0.0044684,0.10028,0.015238,0.50338
148,0.0043253,0.09784,0.0151,0.50103
149,0.004158,0.094902,0.01495,0.49883
150,0.0039404,0.091618,0.014697,0.49674
151,0.0036729,0.087921,0.014458,0.49476
152,0.0033601,0.084781,0.014213,0.49288
153,0.0030237,0.081738,0.01406,0.4909
154,0.0026609,0.077711,0.013865,0.48885
155,0.0025844,0.073672,0.013661,0.48678
156,0.0025565,0.070923,0.013482,0.48471
157,0.0025056,0.070302,0.013302,0.48263
158,0.0025152,0.06984,0.013083,0.48053
159,0.0025458,0.069517,0.01298,0.47843
160,0.0026135,0.069267,0.012996,0.47632
161,0.002741,0.068951,0.01298,0.47422
162,0.0029004,0.068637,0.012899,0.47212
163,0.0030197,0.06822,0.012765,0.46999
164,0.0030989,0.067699,0.012585,0.46784
165,0.0031653,0.066915,0.012372,0.46568
166,0.0032798,0.066085,0.012179,0.46352
167,0.0033484,0.066328,0.011954,0.46135
168,0.0033915,0.066394,0.011729,0.4592
169,0.0034358,0.066093,0.01158,0.45709
170,0.003454,0.065558,0.011433,0.45502
171,0.0034909,0.064666,0.011341,0.45299
172,0.0035103,0.062958,0.011237,0.45098
173,0.0035177,0.060918,0.011126,0.44895
174,0.0034732,0.058668,0.011017,0.44695
175,0.0033815,0.056604,0.010882,0.44499
176,0.0032913,0.054939,0.010727,0.44309
177,0.0031846,0.053638,0.010553,0.44124
178,0.0030401,0.052674,0.010356,0.43944
179,0.0028775,0.052055,0.010186,0.43768
180,0.0026937,0.051607,0.010257,0.43598
181,0.0026067,0.051279,0.010314,0.43431
182,0.0025693,0.051058,0.01034,0.43271
183,0.0025208,0.050798,0.010354,0.43115
184,0.0024545,0.050326,0.010368,0.42961
185,0.0023603,0.049764,0.010361,0.42809
186,0.0023347,0.048764,0.010343,0.42655
187,0.0022908,0.047599,0.010455,0.42497
188,0.0022155,0.046206,0.010587,0.42335
189,0.0022108,0.044631,0.010676,0.4217
190,0.0023309,0.043085,0.010782,0.42001
191,0.0024342,0.041559,0.010863,0.41829
192,0.002513,0.040446,0.010858,0.41654
193,0.0026036,0.039884,0.010806,0.41475
194,0.0026754,0.039349,0.010763,0.4129
195,0.0026907,0.038487,0.010756,0.41094
196,0.0026689,0.037521,0.010723,0.40893
197,0.002678,0.036726,0.010654,0.40691
198,0.0027505,0.036077,0.010546,0.40491
199,0.0028025,0.035576,0.010396,0.40293
200,0.0028505,0.03495,0.010045,0.40099
201,0.0028829,0.034353,0.0098645,0.39909
202,0.0028868,0.034005,0.0097097,0.39725
203,0.0028545,0.033937,0.0096036,0.39549
204,0.0027969,0.034234,0.0095456,0.39385
205,0.0027775,0.034791,0.0095193,0.39233
206,0.0027721,0.035145,0.009471,0.39097
207,0.0028114,0.035489,0.0094085,0.38974
208,0.0028149,0.035813,0.0093146,0.38864
209,0.0027822,0.036132,0.009184,0.38765
210,0.0027304,0.036562,0.0088668,0.38671
211,0.002646,0.037056,0.0086029,0.38583
212,0.0025376,0.037478,0.0083906,0.38497
213,0.0024582,0.037761,0.0081687,0.38411
214,0.0023545,0.038499,0.0079356,0.38321
215,0.0022174,0.039526,0.0077717,0.38224
216,0.0021455,0.04059,0.0075711,0.38118
217,0.0020783,0.041519,0.0073444,0.38002
218,0.0019869,0.04233,0.0070956,0.37876
219,0.0018691,0.042972,0.0068303,0.37739
220,0.0017924,0.043433,0.0066149,0.37592
221,0.0016966,0.04373,0.0064319,0.37435
222,0.0015891,0.044208,0.0063542,0.37268
223,0.0014894,0.044468,0.0063237,0.37094
224,0.001416,0.044536,0.0063558,0.36911
225,0.001348,0.044531,0.006408,0.3672
226,0.0013113,0.044298,0.00648,0.36521
227,0.0012817,0.043785,0.0065584,0.36315
228,0.0012506,0.043042,0.0066328,0.36102
229,0.0012188,0.042078,0.0067267,0.35883
230,0.0012507,0.040988,0.0068564,0.35659
231,0.0012715,0.039797,0.0069777,0.35432
232,0.0012619,0.03821,0.0070877,0.35198
233,0.0012317,0.036496,0.0072329,0.34962
234,0.0012122,0.03471,0.0073948,0.34724
235,0.0012154,0.032923,0.0075299,0.34487
236,0.0012411,0.031148,0.0076568,0.34253
237,0.0012799,0.029505,0.0077862,0.34023
238,0.0013738,0.027897,0.0079794,0.33799
239,0.0014587,0.026711,0.0081794,0.3358
240,0.0015341,0.025601,0.0083503,0.3337
241,0.0016555,0.024549,0.0084354,0.33168
242,0.0017825,0.023541,0.0084702,0.32976
243,0.0018927,0.022605,0.0084789,0.32795
244,0.0019829,0.021746,0.0084563,0.32629
245,0.0020531,0.021328,0.0083923,0.32478
246,0.0021235,0.021446,0.0082941,0.32344
247,0.0022127,0.021467,0.0081124,0.32231
248,0.0022653,0.021423,0.0079499,0.32135
249,0.0023136,0.021315,0.00783,0.32054
250,0.0023425,0.020916,0.0077086,0.31987
251,0.0023452,0.020256,0.0075891,0.31928
252,0.0023171,0.019553,0.007451,0.3188
253,0.0022633,0.018842,0.0072989,0.31841
254,0.0021841,0.018368,0.0071405,0.31809
255,0.002081,0.01815,0.0069792,0.31784
256,0.0019576,0.017934,0.0068547,0.31765
257,0.0018421,0.017677,0.0067278,0.31748
258,0.0017645,0.017672,0.0065939,0.31732
259,0.0016759,0.017888,0.0064495,0.31716
260,0.0015834,0.018677,0.0062962,0.31698
261,0.0015411,0.019598,0.0061246,0.31679
262,0.0015364,0.020405,0.0059771,0.31658
263,0.0015261,0.021306,0.0058477,0.31637
264,0.0015485,0.022431,0.0057364,0.31614
265,0.0015922,0.023344,0.0056402,0.31588
266,0.001617,0.024017,0.0055521,0.31558
267,0.0016247,0.024496,0.0054685,0.31525
268,0.0016146,0.024723,0.0053838,0.31486
269,0.0015857,0.024676,0.0052979,0.31443
270,0.0015426,0.024399,0.0052167,0.31395
271,0.0014872,0.023889,0.0051339,0.31343
272,0.0014505,0.023185,0.0050682,0.31287
273,0.0014382,0.022321,0.0049982,0.31227
274,0.0014354,0.021371,0.0049378,0.31164
275,0.0014254,0.020315,0.0048851,0.31099
276,0.0014109,0.019196,0.0048465,0.31031
277,0.0013952,0.018085,0.0047467,0.30958
278,0.0013661,0.01731,0.0047455,0.30883
279,0.0013311,0.016593,0.0047859,0.30807
280,0.0012914,0.015914,0.0048176,0.30729
281,0.0012682,0.015183,0.0048517,0.3065
282,0.0012476,0.014407,0.0048879,0.3057
283,0.0012213,0.013571,0.0049279,0.30489
284,0.0011972,0.012716,0.0049837,0.30407
285,0.0011708,0.011908,0.0050295,0.30323
286,0.0011395,0.011123,0.0050883,0.30239
287,0.0011036,0.010317,0.0051386,0.30153
288,0.0010626,0.0095144,0.0051854,0.30066
289,0.0010234,0.008916,0.0052243,0.29976
290,0.00098464,0.0086626,0.0052451,0.29884
291,0.00094881,0.0084277,0.0052411,0.29791
292,0.00094187,0.0082698,0.0052022,0.29699
293,0.00097198,0.0084923,0.0051607,0.29607
294,0.0010256,0.0086615,0.0051244,0.29515
295,0.0010712,0.0087818,0.0050837,0.29425
296,0.001122,0.0087945,0.0050474,0.29335
297,0.0011548,0.0086434,0.0050196,0.29249
298,0.0011713,0.0083217,0.0049984,0.29165
299,0.0011721,0.0078472,0.0049791,0.29085
300,0.00118,0.0072122,0.0049851,0.29008
301,0.0012165,0.0065063,0.0049926,0.28935
302,0.0012423,0.0058058,0.004997,0.28865
303,0.0012626,0.0052051,0.004995,0.28798
304,0.0012678,0.0048784,0.0049927,0.28734
305,0.0012621,0.0045425,0.0049879,0.2867
306,0.0012511,0.0042037,0.0049757,0.28607
307,0.001233,0.0038841,0.0049552,0.28543
308,0.0012022,0.0036238,0.0049285,0.28479
309,0.0011616,0.0035041,0.0048942,0.28412
310,0.0011126,0.0034202,0.0048532,0.28345
311,0.001056,0.0033507,0.0048115,0.28275
312,0.0010059,0.0037033,0.0047647,0.28204
313,0.0010041,0.0041452,0.0047126,0.28131
314,0.0010013,0.0046006,0.0046546,0.28057
315,0.001012,0.0050593,0.0045897,0.27983
316,0.001021,0.0055226,0.0045176,0.27909
317,0.0010234,0.0059697,0.0044762,0.27836
318,0.0010197,0.006391,0.0044307,0.27765
319,0.0010372,0.006783,0.0043859,0.27696
320,0.0010535,0.0071408,0.0043403,0.27631
321,0.0010687,0.0074825,0.0042902,0.27569
322,0.0010731,0.0077548,0.0042322,0.27512
323,0.001073,0.0079975,0.0041696,0.27458
324,0.0010642,0.008193,0.0041035,0.27409
325,0.0010517,0.0084955,0.0040487,0.27363
326,0.0010423,0.00878,0.0040151,0.2732
327,0.0010412,0.0090239,0.0039771,0.2728
328,0.001037,0.0092621,0.0039342,0.27242
329,0.0010306,0.0096087,0.0038867,0.27205
330,0.0010211,0.0098824,0.0038374,0.2717
331,0.0010113,0.010101,0.0037949,0.27135
332,0.0010052,0.010241,0.0037482,0.27099
333,0.00099397,0.010293,0.0037059,0.27061
334,0.00098011,0.01027,0.0036934,0.27021
335,0.00096125,0.010183,0.0036856,0.26979
336,0.00093818,0.010072,0.0036664,0.26935
337,0.00092732,0.0098562,0.0036328,0.2689
338,0.00091525,0.009577,0.0036085,0.26842
339,0.00090233,0.0092665,0.0035907,0.26792
340,0.00088704,0.008904,0.0035823,0.26741
341,0.00086577,0.0085219,0.0036122,0.26689
342,0.00084173,0.0081388,0.0036726,0.26637
343,0.00081476,0.0078231,0.0037366,0.26585
344,0.00078991,0.0076059,0.003802,0.26534
345,0.00078641,0.0074602,0.0038554,0.26483
346,0.000792,0.0074276,0.0038945,0.26435
347,0.00079426,0.0076329,0.0039214,0.2639
348,0.00079406,0.0078366,0.0039474,0.26348
349,0.00078872,0.0080031,0.0039698,0.26308
350,0.0007806,0.0081557,0.0039764,0.26271
351,0.00076814,0.0083017,0.0039644,0.26237
352,0.00075466,0.0084414,0.0039404,0.26207
353,0.00074478,0.0085813,0.0039029,0.26179
354,0.000749,0.0087381,0.0038591,0.26153
355,0.00075303,0.008874,0.0038007,0.26131
356,0.00075434,0.0089995,0.0037267,0.2611
357,0.00075951,0.0090931,0.0036453,0.26093
358,0.00076648,0.0091954,0.0035863,0.26077
359,0.00077018,0.0093516,0.00352,0.26062
360,0.00076775,0.0094605,0.0034551,0.26048
361,0.00076484,0.009608,0.0033898,0.26035
362,0.00076413,0.0097386,0.0033381,0.26022
363,0.00076422,0.0098667,0.0033093,0.26007
364,0.00076065,0.010004,0.0032753,0.25992
365,0.00074772,0.010117,0.0032325,0.25974
366,0.00073143,0.010181,0.003192,0.25953
367,0.00071576,0.010416,0.0031632,0.25931
368,0.00070282,0.010778,0.0031281,0.25906
369,0.00068783,0.011083,0.0030941,0.25879
370,0.00067261,0.011354,0.0030907,0.25849
371,0.00070337,0.011601,0.0030864,0.25816
372,0.00074397,0.011834,0.0030835,0.25781
373,0.00078269,0.01206,0.0030688,0.25744
374,0.00081797,0.012323,0.0030509,0.25704
375,0.00084932,0.012545,0.0030537,0.25661
376,0.00087453,0.012702,0.0030635,0.25616
377,0.00089287,0.012774,0.0030672,0.25568
378,0.00090416,0.012773,0.003069,0.25519
379,0.00090744,0.012691,0.0030622,0.25467
380,0.00090393,0.012539,0.0030478,0.25413
381,0.00089346,0.012331,0.0030478,0.25358
382,0.0008817,0.012026,0.0030624,0.25302
383,0.00086131,0.011647,0.0030718,0.25245
384,0.00083136,0.011173,0.0030717,0.25188
385,0.00079471,0.010709,0.0030646,0.25131
386,0.00075852,0.010205,0.0030491,0.25075
387,0.00072561,0.009749,0.0030261,0.25019
388,0.00068686,0.0093103,0.0030141,0.24964
389,0.00064811,0.0088576,0.0029761,0.2491
390,0.00062333,0.0084936,0.0029542,0.24857
391,0.00059585,0.0081676,0.0029278,0.24805
392,0.00056313,0.0080547,0.0028983,0.24754
393,0.00052572,0.007919,0.0028677,0.24704
394,0.00048401,0.0077528,0.0028413,0.24655
395,0.00044013,0.00756,0.0028162,0.24607
396,0.00039427,0.0074124,0.0028122,0.2456
397,0.00035665,0.0072562,0.0028216,0.24514
398,0.00036965,0.0070717,0.0028288,0.24468
399,0.0003885,0.0070113,0.0028319,0.24424
400,0.00040688,0.0069751,0.0028319,0.2438
401,0.00043836,0.0069038,0.0028218,0.24336
402,0.00046894,0.0068448,0.0028012,0.24294
403,0.00050022,0.0068332,0.0027821,0.24252
404,0.00052669,0.0068281,0.0027682,0.2421
405,0.00054861,0.0067907,0.0027482,0.24169
406,0.00056984,0.0067154,0.0027202,0.24129
407,0.00058655,0.0066391,0.0026847,0.2409
408,0.00060134,0.0065801,0.0026467,0.24051
409,0.00062289,0.0065131,0.0026045,0.24013
410,0.00064231,0.0064253,0.0025586,0.23975
411,0.00065646,0.0063345,0.0025134,0.23938
412,0.00066406,0.0062233,0.0024748,0.23901
413,0.000666,0.0061175,0.0024495,0.23865
414,0.00066229,0.0060002,0.0024224,0.23828
415,0.00065485,0.0058833,0.0023893,0.2379
416,0.00064292,0.0057477,0.002351,0.23751
417,0.0006273,0.0056296,0.0023104,0.23713
418,0.00060506,0.0054727,0.0022694,0.23676
419,0.00057899,0.0053185,0.0022438,0.23639
420,0.00054923,0.0051502,0.0022574,0.23604
421,0.00051652,0.0049773,0.0022683,0.23569
422,0.00048064,0.0047934,0.0022758,0.23536
423,0.00045282,0.0046021,0.0022816,0.23504
424,0.00042813,0.0044998,0.0022921,0.23474
425,0.00040152,0.0044865,0.0022995,0.23446
426,0.00037577,0.004454,0.0023014,0.23418
427,0.00034935,0.0044288,0.0023033,0.23392
428,0.00033607,0.0045116,0.002304,0.23366
429,0.00032327,0.0046502,0.002302,0.23341
430,0.00031028,0.0047629,0.0022979,0.23315
431,0.00031403,0.0048381,0.0022805,0.2329
432,0.00031573,0.0049057,0.0022611,0.23263
433,0.00031357,0.0049342,0.0022371,0.23235
434,0.00031973,0.0050109,0.0022085,0.23207
435,0.00034579,0.0050344,0.0021737,0.23176
436,0.0003753,0.0050245,0.0021346,0.23144
437,0.00040132,0.0049799,0.0020921,0.23111
438,0.00042394,0.004896,0.0020686,0.23076
439,0.0004455,0.0047931,0.0020572,0.23039
440,0.00046263,0.0046275,0.0020428,0.23002
441,0.00047807,0.0044346,0.0020257,0.22963
442,0.00049013,0.0043025,0.002007,0.22923
443,0.00050062,0.0041572,0.0019875,0.22882
444,0.00050902,0.0039833,0.0019692,0.2284
445,0.00051662,0.0037983,0.0019497,0.22798
446,0.00052217,0.0036424,0.0019347,0.22756
447,0.00052683,0.0034794,0.0019229,0.22714
448,0.0005304,0.003352,0.0019109,0.22672
449,0.00054338,0.0032273,0.0019034,0.2263
450,0.00055544,0.0031549,0.0019132,0.2259
451,0.00056747,0.0030783,0.0019209,0.2255
452,0.00057591,0.002979,0.0019256,0.22511
453,0.00058136,0.0028607,0.0019271,0.22472
454,0.00058626,0.0027458,0.0019255,0.22435
455,0.00058824,0.0026179,0.0019249,0.22399
456,0.00059574,0.0025052,0.0019198,0.22363
457,0.00060217,0.0024385,0.0019206,0.22328
458,0.00060619,0.002365,0.0019251,0.22294
459,0.00060852,0.0022844,0.0019247,0.2226
460,0.00060799,0.0022462,0.0019196,0.22227
461,0.00060745,0.0022653,0.00191,0.22194
462,0.00060563,0.0022809,0.0019039,0.22161
463,0.00060165,0.0022917,0.0018951,0.22129
464,0.00059521,0.0022974,0.0018821,0.22096
465,0.00058602,0.002297,0.0018656,0.22063
466,0.00057434,0.0022928,0.0018458,0.2203
467,0.00056068,0.0022853,0.0018273,0.21996
468,0.00054404,0.0022741,0.0018081,0.21962
469,0.00052698,0.0022548,0.0017866,0.21927
470,0.00050741,0.0022391,0.0017676,0.21891
471,0.00048433,0.0022239,0.0017545,0.21855
472,0.00045979,0.002224,0.0017397,0.21818
473,0.00043022,0.0022828,0.001723,0.2178
474,0.0003986,0.002337,0.0017061,0.21741
475,0.00037171,0.0023957,0.0017056,0.21701
476,0.00035218,0.0025249,0.0017032,0.21661
477,0.00033099,0.002674,0.0016998,0.2162
478,0.00031068,0.0028262,0.0016953,0.21578
479,0.000294,0.0029845,0.0016895,0.21536
480,0.00029132,0.0031335,0.0016834,0.21493
481,0.00029019,0.0032912,0.0016781,0.2145
482,0.00028802,0.0034797,0.0016719,0.21407
483,0.00028517,0.0036812,0.0016646,0.21364
484,0.00028416,0.0038624,0.0016556,0.21321
485,0.00028292,0.0040367,0.0016463,0.21279
486,0.00028074,0.0042114,0.0016377,0.21237
487,0.00027736,0.0045006,0.0016274,0.21195
488,0.00027296,0.0047597,0.0016153,0.21154
489,0.00026966,0.0049978,0.0016024,0.21114
490,0.00026631,0.0052135,0.0015988,0.21075
491,0.00026215,0.0054078,0.0015921,0.21037
492,0.00025787,0.0055965,0.0015911,0.21
493,0.00026202,0.0057965,0.0015905,0.20964
494,0.00027949,0.0060084,0.0015871,0.20929
495,0.00029408,0.0061645,0.0015835,0.20895
496,0.00031092,0.0063368,0.0015773,0.20863
497,0.00032705,0.0065022,0.0015681,0.20831
498,0.00034163,0.0066504,0.0015551,0.20801
499,0.0003548,0.0067808,0.0015402,0.20772
500,0.00036636,0.0068946,0.0015309,0.20744
501,0.00037779,0.0069965,0.0015225,0.20716
502,0.00038744,0.0070798,0.0015133,0.20689
503,0.00039579,0.0071478,0.0015056,0.20663
504,0.00040254,0.0071959,0.0014988,0.20637
505,0.00040784,0.0072319,0.001494,0.20611
506,0.00041134,0.0072499,0.0014871,0.20585
507,0.00041225,0.0072633,0.0014786,0.20559
508,0.00041235,0.0072358,0.0014687,0.20534
509,0.00041044,0.0071891,0.0014579,0.20508
510,0.00040624,0.0071136,0.0014466,0.20482
511,0.00040077,0.0070228,0.001444,0.20456
512,0.0003935,0.0069145,0.001444,0.2043
513,0.00038474,0.0067954,0.0014428,0.20403
514,0.00037444,0.0066609,0.0014433,0.20376
515,0.0003634,0.0065113,0.0014446,0.2035
516,0.00035291,0.0063405,0.0014454,0.20323
517,0.00034151,0.0061613,0.0014456,0.20296
518,0.00032902,0.0059681,0.001445,0.20269
519,0.00031548,0.0057619,0.0014436,0.20241
520,0.00030073,0.0055468,0.0014417,0.20214
521,0.00028555,0.0053218,0.0014468,0.20187
522,0.00026949,0.0050899,0.0014506,0.2016
523,0.00025477,0.0048547,0.0014586,0.20133
524,0.00024636,0.0046544,0.0014679,0.20106
525,0.00023677,0.0044572,0.0014787,0.2008
526,0.00022635,0.0042509,0.0014871,0.20053
527,0.00022027,0.0040338,0.0014942,0.20027
528,0.00022274,0.0038142,0.001498,0.20001
529,0.00022398,0.0035871,0.0014987,0.19975
530,0.00022497,0.0033612,0.0014996,0.1995
531,0.00022477,0.0031364,0.0014996,0.19925
532,0.00022446,0.0029275,0.0014967,0.199
533,0.00022737,0.0027185,0.0014931,0.19876
534,0.00023764,0.0025023,0.0014865,0.19851
535,0.00024614,0.0023824,0.0014772,0.19827
536,0.0002592,0.0022762,0.0014674,0.19804
537,0.00027067,0.0021677,0.0014548,0.1978
538,0.0002816,0.0020548,0.0014408,0.19757
539,0.0002917,0.0019317,0.0014376,0.19734
540,0.0003,0.0017942,0.0014339,0.1971
541,0.00030814,0.0016641,0.0014286,0.19687
542,0.00031375,0.0015327,0.0014209,0.19664
543,0.00031872,0.0013938,0.0014105,0.19641
544,0.00032322,0.0012555,0.0013966,0.19618
545,0.00032685,0.001153,0.0013797,0.19594
546,0.00032962,0.0011018,0.00136,0.19571
547,0.00034077,0.0010516,0.0013396,0.19547
548,0.0003514,0.0010303,0.001318,0.19522
549,0.00036185,0.0010213,0.0012982,0.19498
550,0.00037099,0.0010444,0.0012766,0.19473
551,0.00037965,0.001071,0.001254,0.19447
552,0.0003853,0.0010891,0.001232,0.1942
553,0.00039068,0.0010971,0.0012111,0.19393
554,0.00039415,0.0010921,0.0011891,0.19365
555,0.00039648,0.0010824,0.0011702,0.19336
556,0.00039792,0.0010621,0.0011526,0.19306
557,0.00039861,0.0010391,0.0011337,0.19275
558,0.00039863,0.0010064,0.0011176,0.19244
559,0.00039609,0.0009871,0.0011045,0.19212
560,0.00039333,0.00095321,0.0010982,0.19179
561,0.00038892,0.00091438,0.0010934,0.19147
562,0.00038385,0.00086881,0.001088,0.19114
563,0.00037772,0.00082757,0.0010828,0.19081
564,0.00037204,0.00078427,0.0010785,0.19048
565,0.00036812,0.00073927,0.0010806,0.19016
566,0.00036349,0.00069827,0.0010871,0.18983
567,0.00035736,0.00065429,0.0010937,0.18951
568,0.00035132,0.00062822,0.0011022,0.1892
569,0.00034352,0.00059975,0.0011089,0.18889
570,0.00033504,0.0005694,0.0011143,0.18858
571,0.00032617,0.00055088,0.0011178,0.18828
572,0.00031726,0.00053924,0.0011203,0.18798
573,0.00030943,0.00052636,0.0011224,0.18769
574,0.00030111,0.00051293,0.0011287,0.1874
575,0.0002917,0.00049841,0.0011335,0.18711
576,0.00028226,0.00048383,0.0011363,0.18683
577,0.00027242,0.00046907,0.0011386,0.18654
578,0.0002632,0.00045641,0.0011403,0.18626
579,0.00025631,0.00046401,0.0011438,0.18597
580,0.00025353,0.00052524,0.0011479,0.18568
581,0.00025081,0.00061871,0.0011501,0.18538
582,0.00024908,0.00069098,0.0011551,0.18508
583,0.0002469,0.00076212,0.00116,0.18477
584,0.00024488,0.00082713,0.001165,0.18446
585,0.00024293,0.00088644,0.0011696,0.18414
586,0.00024156,0.0009353,0.0011785,0.18381
587,0.00023999,0.0009923,0.0011849,0.18348
588,0.00023843,0.001048,0.0011931,0.18314
589,0.00023606,0.0011227,0.0012,0.1828
590,0.00023542,0.0012076,0.0012037,0.18245
591,0.00023642,0.0012798,0.0012092,0.1821
592,0.00023733,0.0013516,0.0012126,0.18174
593,0.00023796,0.0014247,0.0012137,0.18138
594,0.00024111,0.0015002,0.0012126,0.18102
595,0.00024292,0.0015571,0.0012091,0.18067
596,0.00024495,0.0016155,0.001203,0.18031
597,0.00024629,0.0016675,0.0011951,0.17995
598,0.00024795,0.0017158,0.0011844,0.1796
599,0.00024749,0.0017313,0.0011729,0.17924
600,0.00024922,0.0017802,0.00116,0.1789
601,0.00025007,0.001817,0.0011452,0.17856
602,0.00025005,0.0018449,0.0011329,0.17822
603,0.00025011,0.0018765,0.0011281,0.1779
604,0.00024989,0.0019089,0.0011217,0.17758
605,0.00025008,0.0019632,0.0011164,0.17727
606,0.00025321,0.0020197,0.0011098,0.17698
607,0.00025473,0.0020604,0.0011014,0.17669
608,0.00025676,0.0021105,0.0010913,0.17642
609,0.00025779,0.0021486,0.0010797,0.17616
610,0.00025829,0.0021813,0.0010665,0.1759
611,0.0002581,0.0022061,0.0010525,0.17565
612,0.00025724,0.0022214,0.0010401,0.17541
613,0.00025577,0.0022249,0.0010269,0.17517
614,0.00025472,0.0022264,0.0010116,0.17494
615,0.00025389,0.0022314,0.0009959,0.17472
616,0.00025156,0.0022309,0.00098318,0.17449
617,0.0002496,0.0021996,0.00097155,0.17427
618,0.00024603,0.0021799,0.00096097,0.17404
619,0.00024255,0.0021405,0.00095043,0.17382
620,0.00023808,0.0020879,0.00094011,0.1736
621,0.00023339,0.0020312,0.00093001,0.17338
622,0.00022745,0.0019648,0.00092034,0.17315
623,0.00022206,0.0018907,0.00091112,0.17293
624,0.00021606,0.001813,0.00090237,0.1727
625,0.00021031,0.0017315,0.00089703,0.17247
626,0.00020382,0.0016506,0.00089379,0.17224
627,0.00019714,0.0015636,0.00089615,0.17201
628,0.0001904,0.0014724,0.00090657,0.17177
629,0.00018338,0.0013776,0.00091673,0.17153
630,0.00017626,0.0012805,0.00092641,0.17128
631,0.00016897,0.0011817,0.00093539,0.17103
632,0.00016269,0.0011449,0.00094352,0.17077
633,0.00015768,0.0011638,0.00095073,0.17051
634,0.00015304,0.0011861,0.00095757,0.17024
635,0.00014823,0.0012092,0.00096249,0.16996
636,0.0001458,0.0012299,0.00096655,0.16968
637,0.00014471,0.0012509,0.00096971,0.1694
638,0.00014278,0.0012682,0.00097232,0.16911
639,0.00014168,0.0012904,0.00097347,0.16881
640,0.00014133,0.0013094,0.00097366,0.16851
641,0.00014226,0.0013233,0.0009731,0.16821
642,0.00014533,0.0013334,0.00097252,0.1679
643,0.00014878,0.0013378,0.00097146,0.16759
644,0.00015078,0.0013593,0.0009693,0.16729
645,0.00015347,0.0013756,0.0009664,0.16698
646,0.00015571,0.0014069,0.00096413,0.16668
647,0.00015784,0.0014296,0.00096267,0.16638
648,0.00015976,0.0014509,0.00096043,0.16609
649,0.00016121,0.0014693,0.00095767,0.1658
650,0.00016275,0.0014875,0.0009538,0.16553
651,0.00016376,0.0015042,0.00094926,0.16527
652,0.00016369,0.0015132,0.00094403,0.16502
653,0.00016454,0.0015399,0.00093807,0.16478
654,0.00016526,0.0015611,0.00093132,0.16455
655,0.00016638,0.0015809,0.00092373,0.16434
656,0.0001675,0.0015916,0.00091623,0.16413
657,0.00016795,0.0016025,0.00090747,0.16393
658,0.000168,0.0016098,0.00089785,0.16374
659,0.0001676,0.001613,0.00088665,0.16357
660,0.00016695,0.0016147,0.00087561,0.16339
661,0.00016588,0.0016116,0.00086657,0.16323
662,0.00016453,0.0016022,0.0008583,0.16307
663,0.00016426,0.0015876,0.00084632,0.16291
664,0.00016294,0.0015618,0.00083825,0.16276
665,0.00016116,0.0015309,0.00082877,0.1626
666,0.00015955,0.0014932,0.00081898,0.16245
667,0.0001578,0.0014496,0.00081081,0.16229
668,0.00015602,0.0013999,0.00080291,0.16214
669,0.00015435,0.001344,0.00079524,0.16198
670,0.00015257,0.0012818,0.00078781,0.16182
671,0.00015111,0.0012157,0.00078149,0.16166
672,0.00015128,0.0011501,0.00077805,0.1615
673,0.00015137,0.0010907,0.00077603,0.16133
674,0.00015116,0.0010282,0.0007743,0.16116
675,0.00015087,0.00096556,0.00077278,0.16099
676,0.00015043,0.00090241,0.00077134,0.16082
677,0.00014879,0.00083864,0.00076984,0.16064
678,0.00014703,0.00078699,0.00076956,0.16046
679,0.00014629,0.00073657,0.00076913,0.16028
680,0.00014539,0.00068554,0.00076878,0.16009
681,0.00014577,0.00063496,0.00076839,0.1599
682,0.00014699,0.00057954,0.00076707,0.15971
683,0.00015042,0.00052952,0.00076704,0.15951
684,0.00015518,0.00046992,0.00076752,0.15931
685,0.00015809,0.00044192,0.00076723,0.1591
686,0.000162,0.00039801,0.00076624,0.15889
687,0.00016518,0.00038085,0.00076451,0.15868
688,0.00016804,0.00036169,0.00076212,0.15846
689,0.00017013,0.00034361,0.00075857,0.15823
690,0.0001718,0.00034081,0.00075579,0.15801
691,0.00017327,0.00034671,0.00075194,0.15777
692,0.0001749,0.00034835,0.00074787,0.15754
693,0.00017621,0.00034067,0.00074341,0.1573
694,0.00017661,0.00034534,0.00073842,0.15705
695,0.00017664,0.0003481,0.00073293,0.1568
696,0.00017622,0.00035066,0.00072737,0.15655
697,0.0001753,0.00035343,0.00072127,0.15629
698,0.00017418,0.00035761,0.00071501,0.15604
699,0.00017298,0.00036062,0.00071082,0.15577
700,0.00017346,0.00036425,0.00070676,0.15551
701,0.00017333,0.00036585,0.00070263,0.15524
702,0.00017338,0.00037961,0.00069881,0.15497
703,0.00017272,0.00040305,0.00069468,0.15471
704,0.00017115,0.00044251,0.00069122,0.15444
705,0.00016925,0.00048149,0.00068911,0.15416
706,0.00016728,0.0005152,0.00068686,0.15389
707,0.00016731,0.00055191,0.00068442,0.15362
708,0.00016769,0.00058763,0.00068184,0.15335
709,0.00016801,0.00062004,0.00067956,0.15308
710,0.00016761,0.00064659,0.0006774,0.15281
711,0.00016773,0.00066197,0.00067626,0.15254
712,0.00016754,0.0006777,0.00067507,0.15227
713,0.00016725,0.00068777,0.00067355,0.152
714,0.00016684,0.00069341,0.00067343,0.15173
715,0.00016625,0.00069502,0.0006733,0.15146
716,0.00016541,0.00069314,0.00067306,0.1512
717,0.0001645,0.00068845,0.00067418,0.15094
718,0.00016327,0.00068138,0.00067493,0.15068
719,0.00016184,0.00069217,0.00067537,0.15042
720,0.00016304,0.00070767,0.00067595,0.15016
721,0.00016392,0.00072128,0.0006766,0.14991
722,0.00016442,0.000733,0.00067707,0.14967
723,0.0001645,0.0007438,0.00067738,0.14942
724,0.00016437,0.00075395,0.00067925,0.14918
725,0.00016386,0.00076218,0.00068103,0.14895
726,0.00016272,0.00076807,0.00068226,0.14872
727,0.00016098,0.00077098,0.00068304,0.14849
728,0.00015864,0.00077305,0.00068327,0.14827
729,0.00015581,0.0007713,0.00068325,0.14805
730,0.00015256,0.00076504,0.00068296,0.14783
731,0.00014918,0.00075747,0.00068238,0.14762
732,0.00014544,0.00074474,0.00068189,0.14741
733,0.00014363,0.00074276,0.00068116,0.1472
734,0.00014172,0.00073606,0.00068034,0.147
735,0.00013977,0.00072591,0.00067967,0.14679
736,0.00013778,0.00071156,0.0006789,0.14659
737,0.00013585,0.00070552,0.00067876,0.14638
738,0.00013388,0.00069884,0.00068051,0.14617
739,0.00013189,0.00068847,0.00068194,0.14597
740,0.00013007,0.00068707,0.00068299,0.14576
741,0.00012818,0.00068511,0.00068363,0.14555
742,0.00012765,0.00068046,0.00068382,0.14533
743,0.00012805,0.00067319,0.00068411,0.14512
744,0.00012893,0.00066404,0.00068339,0.1449
745,0.00012928,0.00065023,0.00068177,0.14468
746,0.00012895,0.0006423,0.00068026,0.14446
747,0.00012923,0.00065304,0.0006784,0.14424
748,0.00013144,0.00066054,0.00067619,0.14401
749,0.0001333,0.0006662,0.00067366,0.14378
750,0.00013614,0.00067003,0.00067077,0.14355
751,0.0001396,0.00068364,0.00066753,0.14332
752,0.00014244,0.00073338,0.00066391,0.14309
753,0.00014508,0.00078251,0.00065986,0.14285
754,0.0001477,0.0008282,0.00065556,0.14262
755,0.00014939,0.00087084,0.00065083,0.14238
756,0.00014832,0.00090714,0.00064574,0.14215
757,0.00014977,0.00094448,0.00064037,0.14191
758,0.00015036,0.00097707,0.00063472,0.14167
759,0.00014996,0.0010019,0.00062835,0.14143
760,0.00014977,0.0010276,0.00062249,0.14119
761,0.00014917,0.0010493,0.00061615,0.14095
762,0.00014882,0.0010682,0.00060932,0.14071
763,0.00014877,0.0010895,0.00060194,0.14047
764,0.00014916,0.0010977,0.0005945,0.14023
765,0.00014871,0.0011102,0.00058804,0.13999
766,0.00014805,0.0011188,0.00058124,0.13975
767,0.00014699,0.0011255,0.00057454,0.13951
768,0.00014561,0.0011301,0.00056891,0.13927
769,0.00014391,0.0011407,0.00056464,0.13903
770,0.0001419,0.0011521,0.00056058,0.13879
771,0.00013912,0.0011609,0.00055806,0.13854
772,0.0001374,0.0011865,0.00055795,0.1383
773,0.0001328,0.0011882,0.00055771,0.13806
774,0.00013003,0.001201,0.00055711,0.13781
775,0.00012681,0.0012085,0.00055632,0.13756
776,0.00012418,0.001214,0.00055556,0.13731
777,0.00012202,0.0012177,0.00055492,0.13705
778,0.00011974,0.0012214,0.00055478,0.1368
779,0.00011795,0.0012231,0.00055547,0.13654
780,0.00011663,0.0012218,0.00055583,0.13628
781,0.00011512,0.0012187,0.00055584,0.13602
782,0.00011341,0.0012131,0.0005555,0.13576
783,0.00011119,0.0012051,0.00055486,0.13549
784,0.00010898,0.0011944,0.00055378,0.13523
785,0.00010677,0.0011813,0.00055237,0.13496
786,0.00010507,0.0011725,0.00055259,0.13469
787,0.00010351,0.0011611,0.00055377,0.13441
788,0.00010117,0.0011472,0.00055452,0.13414
789,9.8572e-05,0.0011309,0.00055535,0.13387
790,9.5818e-05,0.0011136,0.00055717,0.13359
791,9.2702e-05,0.0010953,0.00055811,0.13331
792,8.9049e-05,0.0010927,0.00055865,0.13304
793,8.5476e-05,0.0010903,0.00055876,0.13276
794,8.1483e-05,0.0010847,0.00055852,0.13249
795,7.6938e-05,0.0010732,0.00055796,0.13221
796,7.2573e-05,0.0010654,0.00055714,0.13193
797,6.8479e-05,0.0010554,0.00055937,0.13166
798,6.7895e-05,0.0010537,0.00056261,0.13139
799,6.7423e-05,0.0010522,0.00056546,0.13112
800,6.6845e-05,0.0010539,0.00056804,0.13085
801,6.6705e-05,0.0010512,0.0005705,0.13058
802,6.5903e-05,0.0010446,0.00057201,0.13032
803,6.63e-05,0.0010253,0.00057329,0.13006
804,6.5882e-05,0.0010223,0.00057436,0.1298
805,6.5445e-05,0.0010187,0.00057503,0.12954
806,6.4891e-05,0.0010121,0.00057515,0.12929
807,6.4381e-05,0.0010022,0.0005748,0.12904
808,6.3706e-05,0.00099267,0.00057408,0.12879
809,6.2884e-05,0.000982,0.00057295,0.12855
810,6.1641e-05,0.00097344,0.0005719,0.12831
811,6.185e-05,0.00095795,0.0005706,0.12808
812,6.1816e-05,0.00094925,0.00056884,0.12785
813,6.3197e-05,0.00093257,0.00056668,0.12762
814,6.5275e-05,0.00091315,0.00056409,0.1274
815,6.6935e-05,0.00089006,0.00056095,0.12717
816,6.8693e-05,0.00086356,0.00055781,0.12696
817,7.0404e-05,0.00083176,0.00055555,0.12674
818,7.2312e-05,0.00079875,0.00055378,0.12652
819,7.4284e-05,0.00076356,0.00055195,0.12631
820,7.6338e-05,0.0007264,0.00055015,0.1261
821,7.9527e-05,0.00068759,0.00054908,0.12589
822,8.2975e-05,0.000653,0.0005477,0.12568
823,8.6294e-05,0.00061995,0.00054598,0.12547
824,8.947e-05,0.00059819,0.0005439,0.12526
825,9.2905e-05,0.00059283,0.00054152,0.12505
826,9.5982e-05,0.00058446,0.00053875,0.12485
827,9.8984e-05,0.00057609,0.00053562,0.12464
828,0.00010188,0.00056684,0.00053214,0.12443
829,0.00010467,0.00055655,0.00052832,0.12422
830,0.00010803,0.00055394,0.00052426,0.12401
831,0.00011042,0.00053941,0.0005199,0.1238
832,0.00011274,0.00052621,0.00051526,0.12359
833,0.00011498,0.00051094,0.00051039,0.12338
834,0.00011704,0.00049486,0.00050591,0.12316
835,0.00011873,0.00047773,0.00050161,0.12295
836,0.0001202,0.00045991,0.0004972,0.12273
837,0.00012187,0.00044154,0.00049285,0.12251
838,0.00012301,0.00043335,0.00049069,0.12228
839,0.00012644,0.00043436,0.00048792,0.12206
840,0.00012708,0.00044432,0.00048709,0.12183
841,0.0001276,0.0004416,0.0004856,0.1216
842,0.0001282,0.00044273,0.00048489,0.12137
843,0.00012832,0.00044316,0.00048521,0.12113
844,0.00012858,0.00044951,0.00048723,0.12089
845,0.00012982,0.00045636,0.00048917,0.12065
846,0.00013131,0.00046183,0.00049099,0.1204
847,0.00013282,0.00046679,0.00049259,0.12015
848,0.0001341,0.00046741,0.00049385,0.1199
849,0.00013527,0.00046526,0.00049493,0.11964
850,0.00013646,0.00046944,0.0004958,0.11939
851,0.00013796,0.00047267,0.00049637,0.11913
852,0.00013921,0.00047239,0.0004975,0.11887
853,0.00014056,0.0004723,0.00049869,0.1186
854,0.00014198,0.00047069,0.00049976,0.11834
855,0.00014395,0.00047227,0.00050167,0.11807
856,0.00014498,0.00046938,0.00050424,0.1178
857,0.00014561,0.00046335,0.00050663,0.11753
858,0.00014611,0.00045817,0.00050894,0.11726
859,0.00014591,0.00044828,0.00051095,0.11699
860,0.00014554,0.00043967,0.0005129,0.11671
861,0.00014476,0.00043365,0.00051463,0.11644
862,0.00014433,0.00042782,0.00051609,0.11617
863,0.00014324,0.00041917,0.00051729,0.1159
864,0.00014173,0.00041022,0.00051822,0.11563
865,0.00013995,0.00039941,0.00051924,0.11536
866,0.00013758,0.00038827,0.00051963,0.11509
867,0.00013471,0.0003762,0.0005206,0.11482
868,0.00013186,0.00036411,0.0005216,0.11455
869,0.00012823,0.00035179,0.00052393,0.11429
870,0.00012478,0.00033784,0.00052603,0.11402
871,0.00012146,0.00032356,0.00052828,0.11376
872,0.000118,0.00030876,0.00053034,0.1135
873,0.00011443,0.0002935,0.00053216,0.11324
874,0.00011073,0.00027797,0.00053392,0.11298
875,0.00010692,0.00026176,0.00053567,0.11272
876,0.00010315,0.00024636,0.00053719,0.11247
877,9.897e-05,0.00023339,0.00053837,0.11222
878,9.6409e-05,0.00022731,0.00053953,0.11197
879,9.4482e-05,0.00022218,0.00054057,0.11172
880,9.1661e-05,0.00022051,0.00054135,0.11148
881,8.9563e-05,0.00021118,0.00054218,0.11124
882,8.7694e-05,0.0002022,0.00054236,0.11101
883,8.6434e-05,0.00020073,0.00054224,0.11078
884,8.5111e-05,0.00020129,0.00054185,0.11056
885,8.3827e-05,0.00021019,0.00054102,0.11034
886,8.2312e-05,0.00022097,0.00053978,0.11012
887,8.157e-05,0.00024512,0.00053836,0.10991
888,8.0865e-05,0.00026909,0.00053658,0.10971
889,8.0682e-05,0.00029684,0.00053455,0.10951
890,8.0451e-05,0.00032166,0.00053219,0.10931
891,8.0224e-05,0.00034535,0.00052953,0.10912
892,8.0041e-05,0.00036752,0.00052621,0.10892
893,7.9597e-05,0.00038721,0.00052289,0.10874
894,7.9472e-05,0.00041011,0.00051932,0.10855
895,8.0052e-05,0.00043077,0.00051545,0.10837
896,8.0707e-05,0.00046091,0.00051229,0.10819
897,8.0751e-05,0.00048425,0.00050782,0.10802
898,8.0475e-05,0.00050649,0.00050309,0.10784
899,8.0219e-05,0.00052853,0.00049936,0.10767
900,7.9661e-05,0.00055251,0.0004959,0.1075
901,7.9001e-05,0.00057529,0.00049227,0.10733
902,7.8229e-05,0.00059714,0.0004886,0.10716
903,7.7454e-05,0.00061773,0.00048492,0.10698
904,7.6646e-05,0.00063689,0.00048187,0.10681
905,7.5795e-05,0.00065447,0.00047871,0.10663
906,7.5043e-05,0.00067129,0.00047549,0.10646
907,7.408e-05,0.00068571,0.0004722,0.10628
908,7.3203e-05,0.00069911,0.00046969,0.1061
909,7.2303e-05,0.00071121,0.00046755,0.10592
910,7.1386e-05,0.00072154,0.00046556,0.10575
911,7.0589e-05,0.00073087,0.00046378,0.10557
912,6.9621e-05,0.00073722,0.00046222,0.10539
913,6.8825e-05,0.00074298,0.00046104,0.1052
914,6.8064e-05,0.00074682,0.00045978,0.10502
915,6.7374e-05,0.00074898,0.00045846,0.10484
916,6.6923e-05,0.00074618,0.00045743,0.10466
917,6.6217e-05,0.00075046,0.00045686,0.10449
918,6.5757e-05,0.00074517,0.00045601,0.10431
919,6.5429e-05,0.00074078,0.00045595,0.10413
920,6.5175e-05,0.0007341,0.00045607,0.10395
921,6.5122e-05,0.00072533,0.00045559,0.10378
922,6.5018e-05,0.00071464,0.00045549,0.1036
923,6.5024e-05,0.00070172,0.00045523,0.10343
924,6.5065e-05,0.00068647,0.00045481,0.10325
925,6.5245e-05,0.00067002,0.00045422,0.10308
926,6.5401e-05,0.00065161,0.00045369,0.10291
927,6.5252e-05,0.00064004,0.00045443,0.10273
928,6.5572e-05,0.00061655,0.00045553,0.10256
929,6.6148e-05,0.00059364,0.00045642,0.10238
930,6.6565e-05,0.0005835,0.00045736,0.10221
931,6.7077e-05,0.00057298,0.00045847,0.10204
932,6.7574e-05,0.00056128,0.0004594,0.10186
933,6.81e-05,0.0005488,0.00046013,0.10168
934,6.865e-05,0.0005355,0.00046061,0.10151
935,6.9194e-05,0.00052151,0.00046082,0.10133
936,6.9809e-05,0.00051018,0.00046078,0.10115
937,7.0378e-05,0.00050031,0.00046048,0.10097
938,7.0919e-05,0.00048956,0.00045995,0.1008
939,7.1396e-05,0.00047794,0.00045919,0.10062
940,7.1933e-05,0.00046543,0.00045873,0.10044
941,7.2296e-05,0.00045195,0.00045877,0.10026
942,7.2689e-05,0.00043761,0.00045861,0.10008
943,7.2965e-05,0.0004223,0.00045822,0.0999
944,7.3178e-05,0.00040736,0.00045762,0.09972
945,7.3397e-05,0.00038899,0.00045683,0.09954
946,7.3458e-05,0.00037171,0.00045635,0.09936
947,7.4014e-05,0.0003533,0.00045578,0.099179
948,7.4529e-05,0.00033432,0.00045494,0.098999
949,7.4833e-05,0.00031471,0.00045452,0.098818
950,7.4995e-05,0.00029457,0.00045388,0.098637
951,7.5098e-05,0.000274,0.00045301,0.098456
952,7.505e-05,0.00025302,0.00045205,0.098275
953,7.5313e-05,0.00023173,0.00045137,0.098093
954,7.491e-05,0.0002102,0.0004504,0.097912
955,7.4622e-05,0.00018836,0.00044912,0.097729
956,7.4137e-05,0.00016564,0.00044767,0.097547
957,7.3803e-05,0.00014429,0.00044605,0.097364
958,7.3256e-05,0.0001219,0.00044431,0.097181
959,7.2752e-05,0.0001199,0.00044239,0.096998
960,7.2119e-05,0.00011771,0.00044023,0.096815
961,7.1719e-05,0.00011693,0.00043785,0.096631
962,7.1412e-05,0.00011578,0.00043543,0.096447
963,7.1412e-05,0.00011564,0.00043286,0.096264
964,7.1568e-05,0.00011583,0.00043012,0.096079
965,7.1796e-05,0.00011505,0.00042725,0.095895
966,7.2118e-05,0.00011233,0.00042425,0.095711
967,7.2304e-05,0.00011111,0.00042108,0.095526
968,7.2593e-05,0.00010944,0.00041774,0.095341
969,7.2785e-05,0.00010704,0.00041426,0.095157
970,7.324e-05,0.00010438,0.00041066,0.094971
971,7.3574e-05,0.0001025,0.00040693,0.094786
972,7.3912e-05,0.00010922,0.00040312,0.0946
973,7.4162e-05,0.00011671,0.00039933,0.094414
974,7.4454e-05,0.00012327,0.00039611,0.094227
975,7.4782e-05,0.00012954,0.00039335,0.094039
976,7.5516e-05,0.00013669,0.00039072,0.09385
977,7.5437e-05,0.00014514,0.00038876,0.093661
978,7.5815e-05,0.00015307,0.00038682,0.093471
979,7.6169e-05,0.00016168,0.00038492,0.09328
980,7.6799e-05,0.00016117,0.00038343,0.093088
981,7.6463e-05,0.00017415,0.00038228,0.092894
982,7.6717e-05,0.00017827,0.00038164,0.092701
983,7.6665e-05,0.00018326,0.00038096,0.092506
984,7.6534e-05,0.00018796,0.00038017,0.09231
985,7.6631e-05,0.00019096,0.00037878,0.092114
986,7.6345e-05,0.00019582,0.00037831,0.091918
987,7.6251e-05,0.00019727,0.0003767,0.091722
988,7.5922e-05,0.00019737,0.0003757,0.091527
989,7.5433e-05,0.00019849,0.0003747,0.091333
990,7.5144e-05,0.00019999,0.00037436,0.091142
991,7.4143e-05,0.00019932,0.00037301,0.090954
992,7.408e-05,0.00020333,0.0003726,0.090771
993,7.2759e-05,0.00020895,0.00037232,0.090586
994,7.1756e-05,0.00021737,0.0003722,0.090403
995,7.031e-05,0.00022472,0.00037246,0.09022
996,6.9113e-05,0.00023942,0.00037316,0.090036
997,6.8027e-05,0.00025091,0.00037418,0.089851
998,6.6856e-05,0.00026174,0.00037515,0.089666
999,6.5831e-05,0.00027146,0.00037613,0.08948
1000,6.4665e-05,0.00027594,0.00037765,0.089292
1001,6.3812e-05,0.00027875,0.00037916,0.089103
1002,6.3121e-05,0.00027799,0.00038063,0.088913
1003,6.2707e-05,0.00027293,0.00038204,0.088723
1004,6.2602e-05,0.00026449,0.00038341,0.088532
1005,6.2622e-05,0.00025672,0.0003847,0.088339
1006,6.2856e-05,0.00024714,0.00038604,0.088147
1007,6.3197e-05,0.00023469,0.00038731,0.087954
1008,6.3998e-05,0.00022054,0.00038847,0.08776
1009,6.3173e-05,0.00020916,0.00038951,0.087566
1010,6.4468e-05,0.00019304,0.00039046,0.087373
1011,6.5363e-05,0.00017975,0.00039126,0.08718
1012,6.6315e-05,0.00016722,0.00039192,0.086989
1013,6.7122e-05,0.00015576,0.00039241,0.086799
1014,6.8044e-05,0.00014571,0.00039264,0.086612
1015,6.8793e-05,0.0001372,0.00039262,0.086428
1016,6.9909e-05,0.00013025,0.0003924,0.086246
1017,7.0715e-05,0.00012474,0.00039218,0.086068
1018,7.1396e-05,0.00012044,0.00039186,0.085891
1019,7.2094e-05,0.00011716,0.00039129,0.085716
1020,7.2511e-05,0.00011463,0.00039048,0.085541
1021,7.2863e-05,0.00011257,0.00038951,0.085367
1022,7.2779e-05,0.00011117,0.0003885,0.085192
1023,7.2581e-05,0.00011311,0.00038731,0.085017
1024,7.261e-05,0.00011608,0.00038596,0.084841
1025,7.2477e-05,0.0001187,0.00038442,0.084665
1026,7.2246e-05,0.00012123,0.00038273,0.084488
1027,7.1976e-05,0.0001236,0.0003809,0.084311
1028,7.1616e-05,0.00012582,0.00037896,0.084133
1029,7.1297e-05,0.00012789,0.00037693,0.083954
1030,7.0766e-05,0.00012859,0.00037435,0.083774
1031,7.0225e-05,0.0001307,0.00037201,0.083594
1032,6.981e-05,0.00013207,0.00037118,0.083412
1033,6.925e-05,0.00014301,0.00036981,0.083231
1034,6.8671e-05,0.00015517,0.00036842,0.083048
1035,6.8134e-05,0.0001684,0.0003672,0.082865
1036,6.7744e-05,0.00018046,0.00036599,0.082681
1037,6.7175e-05,0.0001915,0.00036478,0.082497
1038,6.6689e-05,0.00020145,0.00036363,0.082312
1039,6.6155e-05,0.00021049,0.00036258,0.082127
1040,6.5595e-05,0.00021863,0.00036152,0.081941
1041,6.5106e-05,0.00022395,0.00036047,0.081755
1042,6.4409e-05,0.00023364,0.0003594,0.08157
1043,6.4342e-05,0.0002413,0.00035873,0.081384
1044,6.4356e-05,0.00024858,0.00035834,0.081198
1045,6.4419e-05,0.0002549,0.00035802,0.081013
1046,6.4466e-05,0.00026081,0.00035772,0.080827
1047,6.4613e-05,0.00026725,0.00035787,0.080642
1048,6.4791e-05,0.00027282,0.00035838,0.080457
1049,6.4935e-05,0.00027772,0.00035913,0.080273
1050,6.5096e-05,0.00028181,0.0003599,0.080088
1051,6.5284e-05,0.00028313,0.00036069,0.079904
1052,6.5714e-05,0.00028201,0.00036151,0.079719
1053,6.5489e-05,0.00028649,0.0003622,0.079536
1054,6.5544e-05,0.00028695,0.00036283,0.079353
1055,6.5403e-05,0.00028524,0.0003634,0.079169
1056,6.5343e-05,0.00028486,0.00036432,0.078986
1057,6.5228e-05,0.00028385,0.00036519,0.078803
1058,6.5074e-05,0.00028463,0.00036592,0.07862
1059,6.4891e-05,0.00028556,0.00036651,0.078437
1060,6.4742e-05,0.00028729,0.00036694,0.078253
1061,6.4502e-05,0.00028745,0.00036723,0.07807
1062,6.4225e-05,0.00028747,0.00036736,0.077886
1063,6.399e-05,0.00028731,0.00036738,0.077702
1064,6.3681e-05,0.00028689,0.00036725,0.077517
1065,6.3384e-05,0.00028638,0.00036699,0.077332
1066,6.3249e-05,0.00028687,0.00036659,0.077147
1067,6.3197e-05,0.00028646,0.00036609,0.076961
1068,6.2625e-05,0.00028574,0.00036686,0.076774
1069,6.2603e-05,0.00028483,0.0003659,0.076586
1070,6.2725e-05,0.00028461,0.00036489,0.076399
1071,6.2811e-05,0.000284,0.00036383,0.07621
1072,6.2848e-05,0.00028283,0.00036268,0.076021
1073,6.2757e-05,0.00028203,0.00036144,0.075832
1074,6.2721e-05,0.00027814,0.0003601,0.075642
1075,6.2567e-05,0.00027516,0.00035869,0.075451
1076,6.2908e-05,0.00027186,0.00035756,0.07526
1077,6.2707e-05,0.00026766,0.00035646,0.075069
1078,6.2568e-05,0.00026281,0.00035528,0.074877
1079,6.2139e-05,0.00025799,0.000354,0.074686
1080,6.1984e-05,0.000252,0.00035257,0.074495
1081,6.1803e-05,0.0002518,0.00035123,0.074304
1082,6.1619e-05,0.00025273,0.00034997,0.074113
1083,6.1412e-05,0.00025299,0.00034872,0.073922
1084,6.1213e-05,0.00025263,0.0003473,0.073732
1085,6.1018e-05,0.00025188,0.00034599,0.073543
1086,6.1068e-05,0.0002504,0.00034471,0.073353
1087,6.0656e-05,0.00024797,0.00034396,0.073164
1088,6.047e-05,0.00025225,0.00034329,0.072975
1089,6.0327e-05,0.00025719,0.00034264,0.072786
1090,6.013e-05,0.00026193,0.00034201,0.072597
1091,5.9931e-05,0.00026638,0.00034139,0.072408
1092,5.969e-05,0.00025347,0.00034076,0.072216
1093,5.8835e-05,0.00025651,0.00034006,0.072027
1094,5.8634e-05,0.00025961,0.00033962,0.071836
1095,5.8234e-05,0.00026144,0.00033998,0.071645
1096,5.7761e-05,0.00026359,0.0003407,0.071454
1097,5.7175e-05,0.0002655,0.00034144,0.071262
1098,5.7024e-05,0.00027015,0.00034221,0.07107
1099,5.6993e-05,0.00027577,0.00034301,0.070878
1100,5.6986e-05,0.00028127,0.00034377,0.070686
1101,5.6312e-05,0.00027918,0.00034453,0.070493
1102,5.6913e-05,0.00029021,0.00034524,0.070301
1103,5.6636e-05,0.00029221,0.00034593,0.070108
1104,5.6566e-05,0.00029492,0.00034655,0.069914
1105,5.6886e-05,0.00029005,0.00034731,0.069721
1106,5.6506e-05,0.00029054,0.00034803,0.069528
1107,5.618e-05,0.00028696,0.00034891,0.069335
1108,5.5796e-05,0.00028346,0.00034984,0.069142
1109,5.5284e-05,0.00028,0.00035068,0.06895
1110,5.4796e-05,0.00027481,0.00035147,0.068757
1111,5.4251e-05,0.00026905,0.00035217,0.068565
1112,5.3718e-05,0.00026358,0.00035279,0.068374
1113,5.3186e-05,0.00025797,0.00035332,0.068183
1114,5.2614e-05,0.00025137,0.00035377,0.067992
1115,5.2116e-05,0.00024558,0.00035415,0.067803
1116,5.1679e-05,0.00024024,0.00035446,0.067614
1117,5.1222e-05,0.00023396,0.00035475,0.067425
1118,5.0855e-05,0.00022869,0.00035511,0.067238
1119,5.0543e-05,0.0002232,0.00035569,0.067051
1120,5.0237e-05,0.00021824,0.00035634,0.066864
1121,4.9991e-05,0.00021287,0.00035689,0.066679
1122,4.9692e-05,0.00020709,0.00035735,0.066493
1123,4.9436e-05,0.00020272,0.00035794,0.066308
1124,4.945e-05,0.0001988,0.00035842,0.066123
1125,4.9132e-05,0.0001946,0.00035876,0.065939
1126,4.8851e-05,0.00019004,0.00035898,0.065754
1127,4.8552e-05,0.00018511,0.00035909,0.06557
1128,4.8498e-05,0.00018078,0.00035861,0.065386
1129,4.8283e-05,0.0001762,0.00035901,0.065203
1130,4.8236e-05,0.00017119,0.00035848,0.065019
1131,4.8131e-05,0.00016643,0.00035824,0.064835
1132,4.799e-05,0.00016113,0.00035796,0.064652
1133,4.7851e-05,0.00015576,0.00035756,0.064468
1134,4.7744e-05,0.00015,0.00035704,0.064285
1135,4.7521e-05,0.00014375,0.0003569,0.064101
1136,4.7611e-05,0.00013805,0.0003557,0.063918
1137,4.737e-05,0.00013139,0.00035571,0.063734
1138,4.7446e-05,0.00012513,0.00035452,0.06355
1139,4.734e-05,0.00011841,0.00035391,0.063366
1140,4.7312e-05,0.00011167,0.00035325,0.063182
1141,4.7358e-05,0.00011131,0.00035253,0.062998
1142,4.7336e-05,0.00011055,0.00035228,0.062814
1143,4.7531e-05,0.00011016,0.00035093,0.062629
1144,4.7491e-05,0.00010924,0.00035038,0.062445
1145,4.7453e-05,0.00010819,0.0003498,0.06226
1146,4.7428e-05,0.00010812,0.00034918,0.062075
1147,4.7229e-05,0.00010531,0.00034857,0.06189
1148,4.7081e-05,0.00010425,0.00034798,0.061705
1149,4.6578e-05,0.00010258,0.00034743,0.061519
1150,4.6267e-05,0.00010083,0.00034683,0.061334
1151,4.6051e-05,0.00010253,0.00034625,0.061149
1152,4.5616e-05,0.00011224,0.00034562,0.060963
1153,4.525e-05,0.00011896,0.00034497,0.060778
1154,4.4966e-05,0.00012698,0.00034458,0.060592
1155,4.4704e-05,0.00013527,0.00034429,0.060407
1156,4.4343e-05,0.00014378,0.00034413,0.060221
1157,4.4196e-05,0.00015245,0.00034419,0.060035
1158,4.3751e-05,0.00016089,0.00034431,0.05985
1159,4.3546e-05,0.00016931,0.00034431,0.059664
1160,4.3157e-05,0.00017779,0.00034427,0.059478
1161,4.2771e-05,0.00018632,0.00034421,0.059292
1162,4.2346e-05,0.00019464,0.0003441,0.059106
1163,4.1922e-05,0.00020359,0.00034394,0.058921
1164,4.1484e-05,0.00021243,0.00034374,0.058735
1165,4.1011e-05,0.00022145,0.00034352,0.05855
1166,4.0738e-05,0.00023019,0.00034323,0.058364
1167,4.0262e-05,0.00023874,0.00034292,0.058178
1168,3.9775e-05,0.00024719,0.00034256,0.057993
1169,3.9288e-05,0.00025598,0.00034213,0.057807
1170,3.8761e-05,0.0002644,0.00034166,0.057622
1171,3.8204e-05,0.00027221,0.00034114,0.057436
1172,3.7679e-05,0.00028089,0.00034053,0.057251
1173,3.7128e-05,0.00028914,0.00033998,0.057065
1174,3.6526e-05,0.00029678,0.00033952,0.056879
1175,3.6001e-05,0.00030607,0.00033904,0.056693
1176,3.5373e-05,0.0003109,0.00033862,0.056507
1177,3.5193e-05,0.0003218,0.00033809,0.056321
1178,3.4765e-05,0.00032932,0.00033754,0.056134
1179,3.4381e-05,0.00033736,0.00033693,0.055947
1180,3.4009e-05,0.00034542,0.00033626,0.055759
1181,3.3572e-05,0.00035236,0.00033553,0.055571
1182,3.3224e-05,0.00036031,0.0003343,0.055383
1183,3.2709e-05,0.00036538,0.00033423,0.055195
1184,3.2377e-05,0.00037167,0.00033362,0.055006
1185,3.1982e-05,0.00037708,0.00033299,0.054816
1186,3.1642e-05,0.00038206,0.00033231,0.054627
1187,3.1195e-05,0.00038642,0.00033164,0.054436
1188,3.0786e-05,0.00039021,0.00033105,0.054245
1189,3.034e-05,0.00039317,0.00033064,0.054054
1190,2.9892e-05,0.00039555,0.00033044,0.053863
1191,2.9494e-05,0.00039787,0.00033052,0.053671
1192,2.9009e-05,0.00039971,0.00033059,0.053479
1193,2.8588e-05,0.00040424,0.00033075,0.053286
1194,2.82e-05,0.00040792,0.00033099,0.053094
1195,2.7826e-05,0.00041076,0.00033126,0.0529
1196,2.7481e-05,0.00041242,0.00033152,0.052707
1197,2.7071e-05,0.00041443,0.00033179,0.052513
1198,2.6536e-05,0.00041284,0.00033204,0.052319
1199,2.6339e-05,0.00041534,0.00033235,0.052125
1200,2.6045e-05,0.00041545,0.00033209,0.051931
1201,2.5651e-05,0.00041391,0.00033244,0.051737
1202,2.5211e-05,0.00041122,0.00033315,0.051542
1203,2.5014e-05,0.0004105,0.00033284,0.051348
1204,2.4537e-05,0.00040622,0.00033346,0.051154
1205,2.4271e-05,0.00040323,0.00033352,0.050959
1206,2.4024e-05,0.00039991,0.00033354,0.050765
1207,2.3761e-05,0.00039598,0.00033352,0.050571
1208,2.3632e-05,0.00039139,0.00033303,0.050378
1209,2.3178e-05,0.00038541,0.00033349,0.050185
1210,2.3049e-05,0.00037911,0.00033283,0.049993
1211,2.2708e-05,0.00037238,0.0003327,0.049801
1212,2.2485e-05,0.00036483,0.00033253,0.049611
1213,2.2278e-05,0.00035728,0.00033231,0.049422
1214,2.2015e-05,0.00034853,0.00033233,0.049234
1215,2.1804e-05,0.00033986,0.00033235,0.049049
1216,2.1625e-05,0.00033075,0.00033232,0.048864
1217,2.1417e-05,0.0003212,0.0003322,0.048682
1218,2.124e-05,0.00031146,0.00033207,0.0485
1219,2.1087e-05,0.00030121,0.00033185,0.04832
1220,2.0967e-05,0.00029054,0.00033163,0.048141
1221,2.0867e-05,0.0002796,0.00033142,0.047962
1222,2.0846e-05,0.0002682,0.00033116,0.047785
1223,2.09e-05,0.00025649,0.00033085,0.047607
1224,2.1e-05,0.00024432,0.00033053,0.047431
1225,2.1136e-05,0.00023206,0.00033016,0.047255
1226,2.1307e-05,0.00022001,0.00032977,0.047079
1227,2.1318e-05,0.00020693,0.00032927,0.046903
1228,2.1633e-05,0.00019427,0.00032878,0.046728
1229,2.1774e-05,0.00018144,0.00032829,0.046554
1230,2.2246e-05,0.00016916,0.00032798,0.046379
1231,2.3931e-05,0.00016351,0.00032754,0.046206
1232,2.3835e-05,0.00015201,0.00032708,0.046032
1233,2.4136e-05,0.00013565,0.00032665,0.045858
1234,2.5207e-05,0.00013133,0.0003261,0.045686
1235,2.5742e-05,0.00011953,0.00032551,0.045513
1236,2.6359e-05,0.00010905,0.00032492,0.045341
1237,2.7087e-05,9.6067e-05,0.00032434,0.045168
1238,2.7737e-05,8.4457e-05,0.00032368,0.044996
1239,2.8334e-05,7.2677e-05,0.00032307,0.044823
1240,2.8914e-05,6.3608e-05,0.00032253,0.044651
1241,2.9201e-05,5.8127e-05,0.00032195,0.044478
1242,2.9724e-05,5.6614e-05,0.00032143,0.044305
1243,3.0187e-05,5.5978e-05,0.0003208,0.044133
1244,3.0539e-05,5.7019e-05,0.00032016,0.04396
1245,3.0824e-05,5.894e-05,0.00031947,0.043787
1246,3.1012e-05,6.1743e-05,0.00031885,0.043613
1247,3.1177e-05,6.5369e-05,0.00031839,0.04344
1248,3.089e-05,7.2312e-05,0.00031787,0.043266
1249,3.1082e-05,7.5897e-05,0.00031733,0.043092
1250,3.1286e-05,7.9776e-05,0.00031676,0.042917
1251,3.1674e-05,7.7739e-05,0.00031617,0.042743
1252,3.172e-05,8.3309e-05,0.00031556,0.042568
1253,3.2121e-05,8.2674e-05,0.00031498,0.042393
1254,3.2592e-05,8.102e-05,0.00031441,0.042218
1255,3.3145e-05,7.7735e-05,0.00031387,0.042042
1256,3.3766e-05,7.3201e-05,0.00031338,0.041866
1257,3.4448e-05,6.733e-05,0.00031294,0.04169
1258,3.5155e-05,6.0767e-05,0.00031268,0.041513
1259,3.586e-05,5.3724e-05,0.00031276,0.041336
1260,3.6558e-05,4.9927e-05,0.00031287,0.041159
1261,3.7219e-05,5.063e-05,0.00031298,0.040982
1262,3.7824e-05,5.1377e-05,0.00031308,0.040804
1263,3.8381e-05,5.2139e-05,0.00031317,0.040626
1264,3.884e-05,5.2902e-05,0.00031338,0.040447
1265,3.9253e-05,5.3675e-05,0.00031357,0.040269
1266,3.9576e-05,5.4417e-05,0.00031371,0.04009
1267,3.9808e-05,5.5265e-05,0.00031379,0.039911
1268,4.045e-05,6.1744e-05,0.00031383,0.039732
1269,4.0536e-05,6.2205e-05,0.00031386,0.039552
1270,4.0633e-05,6.3383e-05,0.0003138,0.039373
1271,4.078e-05,6.6027e-05,0.00031367,0.039193
1272,4.07e-05,6.6271e-05,0.00031352,0.039013
1273,4.0568e-05,6.6432e-05,0.00031329,0.038833
1274,4.0417e-05,6.6321e-05,0.000313,0.038653
1275,4.0165e-05,6.6019e-05,0.00031266,0.038474
1276,3.9889e-05,6.5572e-05,0.00031228,0.038294
1277,3.9874e-05,6.536e-05,0.00031189,0.038115
1278,3.9715e-05,6.5889e-05,0.00031148,0.037937
1279,3.9539e-05,6.6472e-05,0.00031106,0.037759
1280,3.9326e-05,6.7132e-05,0.00031062,0.037582
1281,3.8931e-05,6.6377e-05,0.00031017,0.037405
1282,3.8703e-05,6.9012e-05,0.00030967,0.037229
1283,3.8236e-05,6.9947e-05,0.00030922,0.037053
1284,3.8569e-05,7.0943e-05,0.00030881,0.036876
1285,3.794e-05,7.2403e-05,0.00030836,0.036701
1286,3.7402e-05,7.3587e-05,0.00030787,0.036526
1287,3.6768e-05,7.4811e-05,0.00030735,0.036351
1288,3.607e-05,7.5986e-05,0.00030686,0.036176
1289,3.5346e-05,7.7379e-05,0.00030645,0.036002
1290,3.4574e-05,7.8705e-05,0.00030616,0.035827
1291,3.3739e-05,7.9057e-05,0.00030584,0.035652
1292,3.2864e-05,8.3368e-05,0.0003055,0.035478
1293,3.1966e-05,8.8365e-05,0.00030514,0.035303
1294,3.0758e-05,9.7345e-05,0.00030484,0.035128
1295,2.9857e-05,0.0001012,0.00030462,0.034954
1296,2.9109e-05,0.00010663,0.00030438,0.034779
1297,2.8351e-05,0.00011055,0.00030418,0.034604
1298,2.7674e-05,0.0001139,0.00030399,0.034429
1299,2.697e-05,0.00011563,0.0003038,0.034254
1300,2.6468e-05,0.00011807,0.0003035,0.034079
1301,2.602e-05,0.00011989,0.00030324,0.033903
1302,2.561e-05,0.00012157,0.00030306,0.033727
1303,2.5215e-05,0.00012253,0.00030288,0.033551
1304,2.4812e-05,0.00012497,0.0003028,0.033376
1305,2.4367e-05,0.00012475,0.00030271,0.033199
1306,2.4172e-05,0.0001264,0.00030261,0.033023
1307,2.3379e-05,0.00012076,0.00030252,0.032846
1308,2.2978e-05,0.00012076,0.00030238,0.032669
1309,2.27e-05,0.00012095,0.0003022,0.032492
1310,2.2473e-05,0.00012287,0.00030194,0.032316
1311,2.2184e-05,0.00012358,0.00030166,0.032138
1312,2.2048e-05,0.00012573,0.0003013,0.031961
1313,2.2073e-05,0.00012759,0.00030097,0.031784
1314,2.2145e-05,0.00012881,0.0003007,0.031607
1315,2.2213e-05,0.00012874,0.00030038,0.031429
1316,2.2411e-05,0.00012962,0.00030002,0.031252
1317,2.2599e-05,0.00012973,0.00029962,0.031074
1318,2.2764e-05,0.00012927,0.0002992,0.030896
1319,2.2904e-05,0.00012807,0.00029877,0.030718
1320,2.3101e-05,0.00012703,0.00029843,0.030539
1321,2.3022e-05,0.00012307,0.00029808,0.030361
1322,2.3078e-05,0.00012097,0.00029784,0.030182
1323,2.305e-05,0.00011915,0.00029764,0.030002
1324,2.3083e-05,0.00011681,0.00029745,0.029823
1325,2.3188e-05,0.00011171,0.0002974,0.029643
1326,2.3313e-05,0.000109,0.00029767,0.029463
1327,2.3319e-05,0.00010624,0.00029791,0.029282
1328,2.3299e-05,0.00010318,0.00029815,0.029102
1329,2.2451e-05,0.00010048,0.00029891,0.028919
1330,2.3254e-05,9.9678e-05,0.00029912,0.028739
1331,2.3021e-05,9.8954e-05,0.00029963,0.028558
1332,2.2926e-05,9.8243e-05,0.0002997,0.028376
1333,2.2948e-05,9.7452e-05,0.00030022,0.028194
1334,2.3056e-05,9.6694e-05,0.0003012,0.028012
1335,2.2954e-05,9.5864e-05,0.00030113,0.02783
1336,2.301e-05,9.4887e-05,0.00030155,0.027648
1337,2.3206e-05,9.3308e-05,0.00030239,0.027465
1338,2.306e-05,9.1381e-05,0.00030225,0.027282
1339,2.3117e-05,8.9638e-05,0.00030258,0.027099
1340,2.3147e-05,8.7719e-05,0.0003029,0.026916
1341,2.309e-05,8.5328e-05,0.0003032,0.026733
1342,2.314e-05,8.2773e-05,0.00030348,0.026549
1343,2.3102e-05,8.069e-05,0.00030375,0.026366
1344,2.298e-05,7.9513e-05,0.00030432,0.026182
1345,2.2947e-05,7.8224e-05,0.0003043,0.025998
1346,2.2881e-05,7.6839e-05,0.00030461,0.025814
1347,2.282e-05,7.5314e-05,0.00030512,0.02563
1348,2.2774e-05,7.3749e-05,0.00030565,0.025446
1349,2.2656e-05,7.2053e-05,0.00030616,0.025261
1350,2.2582e-05,7.0318e-05,0.00030667,0.025077
1351,2.2858e-05,6.8521e-05,0.00030718,0.024892
1352,2.2438e-05,6.6671e-05,0.00030767,0.024707
1353,2.2423e-05,6.4798e-05,0.00030813,0.024522
1354,2.2326e-05,6.2893e-05,0.00030857,0.024337
1355,2.227e-05,6.0944e-05,0.00030898,0.024152
1356,2.228e-05,5.9013e-05,0.00030939,0.023967
1357,2.2017e-05,5.5839e-05,0.00030975,0.023782
1358,2.1995e-05,5.4156e-05,0.00031007,0.023597
1359,2.1924e-05,5.1972e-05,0.00031035,0.023412
1360,2.1856e-05,4.9748e-05,0.00031061,0.023226
1361,2.1811e-05,4.7479e-05,0.00031082,0.023041
1362,2.1755e-05,4.4917e-05,0.00031101,0.022856
1363,2.1817e-05,4.2744e-05,0.00031116,0.022671
1364,2.1943e-05,4.0275e-05,0.00031128,0.022486
1365,2.1976e-05,3.7324e-05,0.00031137,0.022301
1366,2.2062e-05,3.532e-05,0.00031143,0.022116
1367,2.2103e-05,3.3125e-05,0.00031145,0.021932
1368,2.214e-05,3.185e-05,0.00031144,0.021748
1369,2.2155e-05,3.0553e-05,0.0003114,0.021565
1370,2.215e-05,2.9254e-05,0.00031131,0.021383
1371,2.2086e-05,2.789e-05,0.00031122,0.021202
1372,2.2026e-05,2.6525e-05,0.00031108,0.021021
1373,2.1949e-05,2.5318e-05,0.00031087,0.020841
1374,2.2102e-05,2.3903e-05,0.00030821,0.020662
1375,2.1518e-05,2.2516e-05,0.00031068,0.020482
1376,2.1453e-05,2.1358e-05,0.00031051,0.020303
1377,2.1834e-05,2.0514e-05,0.0003104,0.020123
1378,2.114e-05,1.9705e-05,0.00031019,0.019945
1379,2.1101e-05,1.9411e-05,0.00030995,0.019766
1380,2.0378e-05,1.7878e-05,0.00030963,0.019587
1381,2.0097e-05,1.71e-05,0.00030876,0.019408
1382,1.9822e-05,1.6617e-05,0.00030902,0.019229
1383,1.9488e-05,1.6357e-05,0.00030865,0.01905
1384,1.9102e-05,1.6072e-05,0.00030822,0.018871
1385,1.8604e-05,1.5763e-05,0.00030776,0.018692
1386,1.82e-05,1.5436e-05,0.00030725,0.018513
1387,1.7574e-05,1.524e-05,0.00030678,0.018335
1388,1.7262e-05,1.5967e-05,0.00030624,0.018156
1389,1.6709e-05,1.6815e-05,0.00030572,0.017977
1390,1.6363e-05,1.8073e-05,0.00030546,0.017799
1391,1.6199e-05,2.2692e-05,0.00030523,0.01762
1392,1.5995e-05,2.6009e-05,0.00030499,0.017442
1393,1.5676e-05,3.0662e-05,0.00030459,0.017263
1394,1.5416e-05,3.5068e-05,0.00030456,0.017085
1395,1.5104e-05,3.9065e-05,0.00030435,0.016907
1396,1.4777e-05,4.2974e-05,0.00030416,0.016728
1397,1.446e-05,4.6749e-05,0.00030398,0.01655
1398,1.4119e-05,5.0294e-05,0.00030398,0.016372
1399,1.3775e-05,5.3761e-05,0.00030411,0.016193
1400,1.3436e-05,5.6673e-05,0.00030433,0.016015
1401,1.3102e-05,5.8959e-05,0.00030435,0.015837
1402,1.2751e-05,6.1917e-05,0.00030487,0.015658
1403,1.234e-05,6.271e-05,0.00030514,0.01548
1404,1.2133e-05,6.3781e-05,0.00030544,0.015302
1405,1.1995e-05,6.5427e-05,0.00030573,0.015124
1406,1.1885e-05,6.6842e-05,0.00030609,0.014946
1407,1.182e-05,6.7876e-05,0.00030651,0.014769
1408,1.1823e-05,6.8642e-05,0.00030694,0.014591
1409,1.1852e-05,6.9236e-05,0.00030738,0.014414
1410,1.2005e-05,6.8979e-05,0.00030785,0.014237
1411,1.2061e-05,6.9483e-05,0.00030828,0.014061
1412,1.2242e-05,6.9398e-05,0.00030869,0.013886
1413,1.2492e-05,6.91e-05,0.00030909,0.013711
1414,1.2781e-05,6.8687e-05,0.00030948,0.013537
1415,1.3104e-05,6.8304e-05,0.00030984,0.013363
1416,1.3355e-05,6.7455e-05,0.00031015,0.01319
1417,1.3654e-05,6.6049e-05,0.00031042,0.013019
1418,1.3924e-05,6.4689e-05,0.00031064,0.012848
1419,1.4198e-05,6.2845e-05,0.0003109,0.012678
1420,1.4061e-05,6.6365e-05,0.00031489,0.012507
1421,1.4296e-05,6.4561e-05,0.00031483,0.012338
1422,1.4498e-05,6.318e-05,0.00031463,0.01217
1423,1.4836e-05,6.1227e-05,0.00031437,0.012003
1424,1.4917e-05,5.8671e-05,0.00031396,0.011836
1425,1.507e-05,5.5773e-05,0.00031347,0.01167
1426,1.5129e-05,5.2711e-05,0.00031291,0.011505
1427,1.5225e-05,5.1742e-05,0.00031231,0.01134
1428,1.5194e-05,5.2482e-05,0.0003117,0.011175
1429,1.5236e-05,5.3273e-05,0.00031103,0.011011
1430,1.5682e-05,5.4484e-05,0.00031055,0.010847
1431,1.5657e-05,5.5452e-05,0.00031001,0.010685
1432,1.5687e-05,5.6685e-05,0.00030948,0.010523
1433,1.5665e-05,5.8168e-05,0.00030895,0.010363
1434,1.5791e-05,6.1041e-05,0.00030844,0.010203
1435,1.6242e-05,6.518e-05,0.00030801,0.010045
1436,1.6722e-05,6.9734e-05,0.0003076,0.0098879
1437,1.7276e-05,7.3852e-05,0.0003072,0.0097325
1438,1.7644e-05,7.8231e-05,0.00030687,0.0095789
1439,1.784e-05,8.237e-05,0.00030653,0.009427
1440,1.8619e-05,8.6404e-05,0.00030328,0.0092786
1441,1.8676e-05,9.0293e-05,0.00030575,0.0091294
1442,1.9061e-05,9.3772e-05,0.00030524,0.008984
1443,1.9295e-05,9.6214e-05,0.00030467,0.0088404
1444,1.9611e-05,9.8878e-05,0.00030402,0.0086989
1445,1.987e-05,0.00010096,0.00030331,0.0085596
1446,2.0161e-05,0.00010199,0.00030253,0.0084221
1447,2.0478e-05,0.00010141,0.00030169,0.0082866
1448,2.0598e-05,9.9414e-05,0.00029864,0.0081537
1449,2.0613e-05,9.5757e-05,0.00029784,0.0080213
1450,2.0603e-05,9.0008e-05,0.00029701,0.0078907
1451,2.0414e-05,8.3312e-05,0.00029615,0.0077614
1452,2.017e-05,7.6005e-05,0.00029528,0.0076335
1453,1.9973e-05,6.8724e-05,0.00029445,0.0075064
1454,1.9611e-05,6.0292e-05,0.00029353,0.0073807
1455,1.9095e-05,4.863e-05,0.0002926,0.0072558
1456,1.8784e-05,4.235e-05,0.00029162,0.007132
1457,1.8439e-05,3.7454e-05,0.00029064,0.0070089
1458,1.8398e-05,3.3273e-05,0.00028963,0.0068867
1459,1.8337e-05,2.9111e-05,0.00028863,0.0067653
1460,1.8255e-05,2.5635e-05,0.00028763,0.0066448
1461,1.8097e-05,2.2505e-05,0.00028658,0.0065251
1462,1.7968e-05,2.264e-05,0.00028548,0.0064063
1463,1.7733e-05,2.251e-05,0.00028433,0.0062883
1464,1.7436e-05,2.2363e-05,0.00028317,0.0061711
1465,1.6969e-05,2.2215e-05,0.00028198,0.0060547
1466,1.6272e-05,2.29e-05,0.00028089,0.0059399
1467,1.593e-05,2.6434e-05,0.00027979,0.0058243
1468,1.4269e-05,3.0224e-05,0.00027895,0.0057142
1469,1.3787e-05,3.4054e-05,0.00027817,0.0056014
1470,1.3262e-05,3.7458e-05,0.00027749,0.0054905
1471,1.2806e-05,4.0349e-05,0.00027686,0.0053803
1472,1.2303e-05,4.2415e-05,0.00027624,0.0052707
1473,1.1862e-05,4.389e-05,0.00027563,0.0051619
1474,1.1419e-05,4.479e-05,0.00027496,0.0050536
1475,1.1077e-05,4.5255e-05,0.00027425,0.0049459
1476,1.0736e-05,4.5313e-05,0.00027345,0.0048388
1477,1.0448e-05,4.5319e-05,0.00027253,0.0047323
1478,1.0159e-05,4.549e-05,0.00027149,0.0046265
1479,9.8973e-06,4.5561e-05,0.00027034,0.0045213
1480,9.8162e-06,4.5756e-05,0.00026868,0.0044161
1481,9.5824e-06,4.6134e-05,0.00026736,0.0043122
1482,9.4538e-06,4.7912e-05,0.00026595,0.0042091
1483,9.2049e-06,4.7721e-05,0.00026456,0.0041067
1484,8.959e-06,4.7616e-05,0.00026323,0.004005
1485,8.9132e-06,5.005e-05,0.00026192,0.0039044
1486,8.8625e-06,5.3347e-05,0.00026064,0.0038049
1487,8.8796e-06,5.7598e-05,0.00025938,0.0037063
1488,8.9625e-06,6.4258e-05,0.00025812,0.0036091
1489,9.024e-06,6.9903e-05,0.00025733,0.0035132
1490,9.1804e-06,7.6906e-05,0.00025657,0.0034186
1491,9.4023e-06,8.4637e-05,0.00025564,0.0033255
1492,9.8272e-06,9.1373e-05,0.00025314,0.0032347
1493,1.0072e-05,9.9171e-05,0.00025233,0.0031445
1494,1.0555e-05,0.00010847,0.00025159,0.0030564
1495,1.0898e-05,0.0001186,0.00025117,0.0029695
1496,1.1257e-05,0.00013023,0.00025126,0.0028842
1497,1.1614e-05,0.0001419,0.00025115,0.0028008
1498,1.1966e-05,0.00015395,0.00025122,0.0027192
1499,1.2552e-05,0.00016613,0.00025112,0.0026395
1500,1.3183e-05,0.00017904,0.00025148,0.0025614
1501,1.3808e-05,0.00019173,0.00025149,0.0024854
1502,1.424e-05,0.00020304,0.00025019,0.0024124
1503,1.4867e-05,0.00021587,0.00025029,0.002341
1504,1.5299e-05,0.00022616,0.00024883,0.0022747
1505,1.6418e-05,0.00022669,0.00022479,0.0022331
1506,1.9931e-05,0.00023704,0.00019242,0.0022789
1507,2.3595e-05,0.00024678,0.00018707,0.0023451
1508,2.697e-05,0.00025597,0.00018105,0.0024117
1509,2.9658e-05,0.00026434,0.00017425,0.0024759
1510,3.1572e-05,0.00027173,0.00016679,0.0025365
1511,3.2936e-05,0.00027851,0.00015896,0.0025929
1512,3.3173e-05,0.00028435,0.00015091,0.0026446
1513,3.2601e-05,0.00028939,0.00014347,0.002691
1514,3.1379e-05,0.0002936,0.00013772,0.002734
1515,3.0085e-05,0.00029718,0.00013458,0.0027717
1516,2.8482e-05,0.00029979,0.00013441,0.0028063
1517,2.6298e-05,0.00030173,0.00013629,0.0028367
1518,2.4398e-05,0.00030288,0.00013902,0.0028655
1519,2.1548e-05,0.00030355,0.00014148,0.0028917
1520,1.7611e-05,0.00031157,0.00014333,0.0029164
1521,2.042e-05,0.00036124,0.00014469,0.0029417
1522,2.4039e-05,0.00041337,0.0001458,0.002967
1523,2.7574e-05,0.00046308,0.00014611,0.0029931
1524,3.0912e-05,0.00051129,0.00014536,0.0030202
1525,3.4058e-05,0.00055584,0.00014362,0.0030484
1526,3.7069e-05,0.00059801,0.00014112,0.0030777
1527,3.9452e-05,0.00063077,0.00013759,0.0031082
1528,4.128e-05,0.00065491,0.00013342,0.0031395
1529,4.2518e-05,0.00066995,0.00012881,0.0031712
1530,4.3234e-05,0.00067718,0.00012434,0.0032023
1531,4.3011e-05,0.00066907,0.0001193,0.0032339
1532,4.2387e-05,0.0006543,0.00011499,0.0032643
1533,4.097e-05,0.00062964,0.00011143,0.0032936
1534,3.92e-05,0.00059719,0.00011014,0.0033219
1535,3.6983e-05,0.00055838,0.00011214,0.0033489
1536,3.4002e-05,0.00050809,0.00011524,0.0033751
1537,3.126e-05,0.00046126,0.00011636,0.0034001
1538,2.8368e-05,0.00041217,0.00011726,0.003424
1539,2.5471e-05,0.00036296,0.00011751,0.003447
1540,2.2291e-05,0.00031016,0.00011721,0.0034693
1541,2.0257e-05,0.00027423,0.00011666,0.0034912
1542,1.7975e-05,0.00023573,0.00011606,0.0035121
1543,1.5811e-05,0.00019789,0.00011474,0.0035344
1544,1.6017e-05,0.00017896,0.00011349,0.0035561
1545,1.6889e-05,0.00016852,0.00011199,0.0035795
1546,1.7579e-05,0.00016132,0.00011058,0.0036033
1547,1.7991e-05,0.00015331,0.00010919,0.003628
1548,1.794e-05,0.0001448,0.00010797,0.0036542
1549,1.7717e-05,0.00013751,0.00010697,0.0036821
1550,1.7122e-05,0.00012892,0.00010596,0.0037106
1551,1.6467e-05,0.00012096,0.00010511,0.0037405
1552,1.5642e-05,0.00011148,0.0001043,0.0037712
1553,1.4801e-05,0.00010293,0.00010352,0.0038025
1554,1.3986e-05,9.4316e-05,0.00010311,0.0038341
1555,1.321e-05,8.5052e-05,0.00010258,0.0038658
1556,1.2558e-05,7.6137e-05,0.00010187,0.0038971
1557,1.2012e-05,6.674e-05,0.00010096,0.0039281
1558,1.1607e-05,5.7372e-05,9.9843e-05,0.0039586
1559,1.0935e-05,4.8061e-05,9.9366e-05,0.0039884
1560,1.1018e-05,3.8117e-05,9.7754e-05,0.0040173
1561,1.119e-05,2.8356e-05,9.5906e-05,0.004047
1562,1.2376e-05,1.8357e-05,9.3851e-05,0.0040754
1563,1.3661e-05,1.6722e-05,9.1632e-05,0.0041034
1564,1.5116e-05,1.7079e-05,8.9374e-05,0.0041307
1565,1.6583e-05,1.7982e-05,8.7021e-05,0.004158
1566,1.8017e-05,1.7655e-05,8.4651e-05,0.0041848
1567,1.9451e-05,1.8082e-05,8.2297e-05,0.0042111
1568,2.0731e-05,1.8292e-05,8.0002e-05,0.0042371
1569,2.1995e-05,1.8667e-05,7.7805e-05,0.0042623
1570,2.3597e-05,2.3616e-05,7.5732e-05,0.0042865
1571,2.5315e-05,2.894e-05,7.4173e-05,0.0043096
1572,2.679e-05,3.3949e-05,7.3341e-05,0.0043315
1573,2.8012e-05,3.8639e-05,7.2656e-05,0.004352
1574,2.8965e-05,4.2927e-05,7.2098e-05,0.0043708
1575,2.9668e-05,4.6862e-05,7.1646e-05,0.0043878
1576,3.011e-05,5.0334e-05,7.1262e-05,0.0044031
1577,3.0486e-05,5.3386e-05,7.0926e-05,0.0044157
1578,3.0393e-05,5.6452e-05,7.076e-05,0.0044275
1579,3.0218e-05,5.828e-05,7.0668e-05,0.0044365
1580,2.979e-05,5.9966e-05,7.0585e-05,0.0044439
1581,2.9275e-05,6.1201e-05,7.0498e-05,0.0044495
1582,2.8033e-05,6.1877e-05,7.042e-05,0.0044535
1583,2.7254e-05,6.2372e-05,7.0315e-05,0.0044563
1584,2.6327e-05,6.2099e-05,7.0178e-05,0.0044582
1585,2.543e-05,6.1575e-05,6.9975e-05,0.0044593
1586,2.4474e-05,6.0472e-05,6.9748e-05,0.0044602
1587,2.3889e-05,5.9065e-05,6.9531e-05,0.0044618
1588,2.2963e-05,5.7218e-05,6.9333e-05,0.0044632
1589,2.2202e-05,5.5076e-05,6.9113e-05,0.0044654
1590,2.1452e-05,5.2409e-05,6.8854e-05,0.0044685
1591,2.0755e-05,4.9631e-05,6.8548e-05,0.0044726
1592,2.0583e-05,5.1988e-05,6.8222e-05,0.0044776
1593,2.0814e-05,5.4881e-05,6.7762e-05,0.0044834
1594,2.0865e-05,5.6245e-05,6.7157e-05,0.0044896
1595,2.073e-05,5.6189e-05,6.6421e-05,0.004496
1596,2.0457e-05,5.5036e-05,6.5537e-05,0.0045023
1597,2.0063e-05,5.3279e-05,6.4524e-05,0.0045081
1598,1.9622e-05,5.1143e-05,6.3405e-05,0.0045132
1599,1.915e-05,4.8992e-05,6.22e-05,0.0045172
1600,1.8994e-05,4.7767e-05,6.0914e-05,0.0045202
1601,1.9156e-05,4.9644e-05,5.9609e-05,0.0045218
1602,1.9356e-05,5.2186e-05,5.8259e-05,0.0045221
1603,1.9753e-05,5.7411e-05,5.6867e-05,0.0045211
1604,2.0006e-05,6.035e-05,5.5595e-05,0.0045189
1605,1.9837e-05,5.6943e-05,5.4422e-05,0.004515
1606,2.0198e-05,6.1152e-05,5.3324e-05,0.0045105
1607,2.0526e-05,6.4931e-05,5.2281e-05,0.0045049
1608,2.0885e-05,6.9347e-05,5.1251e-05,0.0044986
1609,2.1295e-05,7.4876e-05,5.1219e-05,0.0044917
1610,2.1664e-05,7.9977e-05,5.2988e-05,0.0044844
1611,2.2056e-05,8.6299e-05,5.4564e-05,0.004477
1612,2.2609e-05,9.5313e-05,5.6311e-05,0.0044696
1613,2.2931e-05,0.00010179,5.7299e-05,0.0044624
1614,2.3238e-05,0.00010867,5.8089e-05,0.0044556
1615,2.3285e-05,0.00011585,5.8729e-05,0.0044485
1616,2.3443e-05,0.00012161,5.9198e-05,0.0044426
1617,2.3632e-05,0.00012903,5.9508e-05,0.004437
1618,2.3677e-05,0.0001348,5.9682e-05,0.0044318
1619,2.366e-05,0.00014001,5.9733e-05,0.0044271
1620,2.3579e-05,0.00014442,5.9681e-05,0.0044226
1621,2.3337e-05,0.00014778,5.9558e-05,0.0044182
1622,2.3083e-05,0.00014937,5.9373e-05,0.0044139
1623,2.28e-05,0.00015095,5.9191e-05,0.0044097
1624,2.2435e-05,0.00015087,5.8966e-05,0.0044053
1625,2.2007e-05,0.00014979,5.8715e-05,0.0044006
1626,2.1505e-05,0.00014754,5.8441e-05,0.0043956
1627,2.094e-05,0.00014428,5.8155e-05,0.0043903
1628,2.0314e-05,0.00013976,5.812e-05,0.0043843
1629,1.9772e-05,0.00013556,5.7916e-05,0.0043777
1630,1.89e-05,0.00013005,5.7886e-05,0.0043709
1631,1.8138e-05,0.00012409,5.8534e-05,0.0043632
1632,1.7179e-05,0.00011721,5.9083e-05,0.0043548
1633,1.6254e-05,0.00011037,5.9803e-05,0.0043459
1634,1.5556e-05,0.00010245,5.9842e-05,0.0043357
1635,1.4583e-05,9.4564e-05,6.0027e-05,0.0043249
1636,1.3752e-05,8.733e-05,6.0123e-05,0.004313
1637,1.2912e-05,7.9768e-05,6.0165e-05,0.0043001
1638,1.2117e-05,7.3189e-05,6.0887e-05,0.0042861
1639,1.1247e-05,7.3082e-05,6.0068e-05,0.0042711
1640,1.0426e-05,7.4607e-05,5.9911e-05,0.0042549
1641,1.0453e-05,7.5909e-05,5.9685e-05,0.0042375
1642,1.062e-05,7.7183e-05,5.9399e-05,0.0042188
1643,1.0509e-05,7.7935e-05,5.9098e-05,0.0041995
1644,1.049e-05,7.8306e-05,5.8756e-05,0.0041789
1645,1.0456e-05,7.8424e-05,5.8396e-05,0.0041575
1646,1.0465e-05,7.733e-05,5.8593e-05,0.0041348
1647,1.0391e-05,7.6469e-05,5.761e-05,0.0041125
1648,1.1456e-05,8.2587e-05,5.7551e-05,0.0040883
1649,1.2171e-05,8.8089e-05,5.6766e-05,0.0040652
1650,1.3003e-05,9.3076e-05,5.6339e-05,0.004041
1651,1.3741e-05,9.7476e-05,5.5935e-05,0.0040173
1652,1.4864e-05,0.00010154,5.6301e-05,0.0039946
1653,1.5484e-05,0.00010515,5.5632e-05,0.0039726
1654,1.614e-05,0.00011034,5.5483e-05,0.003952
1655,1.6847e-05,0.00011052,5.4723e-05,0.0039328
1656,1.7223e-05,0.00011198,5.4097e-05,0.0039152
1657,1.7444e-05,0.00011061,5.3454e-05,0.0038992
1658,1.7712e-05,0.00011295,5.2758e-05,0.0038838
1659,1.7805e-05,0.00011196,5.2001e-05,0.0038691
1660,1.7792e-05,0.00011136,5.1211e-05,0.0038546
1661,1.7017e-05,0.00010943,5.043e-05,0.0038399
1662,1.6966e-05,0.00010952,4.9676e-05,0.003825
1663,1.6472e-05,0.00010788,4.9965e-05,0.00381
1664,1.6027e-05,0.0001064,4.9513e-05,0.0037935
1665,1.5484e-05,0.00010477,4.9622e-05,0.0037767
1666,1.4922e-05,0.00010262,4.969e-05,0.003759
1667,1.433e-05,0.00010083,4.9758e-05,0.0037404
1668,1.3538e-05,9.7872e-05,4.9793e-05,0.0037209
1669,1.2884e-05,9.5259e-05,4.9751e-05,0.0037005
1670,1.2213e-05,9.2475e-05,4.9698e-05,0.0036791
1671,1.1681e-05,8.9454e-05,4.9769e-05,0.0036563
1672,1.1471e-05,8.6414e-05,4.9381e-05,0.0036327
1673,1.1158e-05,8.3232e-05,4.9348e-05,0.003606
1674,1.0516e-05,7.9944e-05,5.0039e-05,0.0035811
1675,1.027e-05,8.0335e-05,4.9727e-05,0.0035532
1676,9.8065e-06,7.6202e-05,5.0222e-05,0.0035253
1677,9.3388e-06,7.1973e-05,5.0755e-05,0.0034965
1678,8.8708e-06,6.7764e-05,5.13e-05,0.0034669
1679,8.367e-06,6.2829e-05,5.1861e-05,0.0034364
1680,7.7359e-06,5.8171e-05,5.2551e-05,0.0034054
1681,7.3377e-06,5.2987e-05,5.3113e-05,0.0033734
1682,6.7512e-06,4.7305e-05,5.3718e-05,0.003341
1683,6.2195e-06,4.2131e-05,5.4336e-05,0.0033079
1684,6.0278e-06,3.9039e-05,5.4887e-05,0.0032742
1685,5.8533e-06,3.5611e-05,5.5524e-05,0.0032398
1686,5.6236e-06,3.1649e-05,5.6046e-05,0.0032049
1687,5.3485e-06,2.7355e-05,5.6509e-05,0.0031694
1688,5.1307e-06,2.5076e-05,5.692e-05,0.0031332
1689,5.0615e-06,1.9814e-05,5.7258e-05,0.0030967
1690,5.1033e-06,1.4802e-05,5.7533e-05,0.0030596
1691,5.1373e-06,1.2633e-05,5.7759e-05,0.0030222
1692,5.1207e-06,1.1989e-05,5.7936e-05,0.0029845
1693,4.6544e-06,1.1216e-05,5.8121e-05,0.0029471
1694,4.602e-06,1.0211e-05,5.8245e-05,0.002909
1695,4.4344e-06,8.962e-06,5.8586e-05,0.0028708
1696,4.241e-06,7.7055e-06,5.8915e-05,0.0028327
1697,4.128e-06,7.2681e-06,5.922e-05,0.0027949
1698,3.844e-06,4.7789e-06,5.9509e-05,0.0027566
1699,3.9248e-06,5.4294e-06,5.977e-05,0.0027188
1700,4.5437e-06,9.0742e-06,6.0394e-05,0.0026808
1701,5.0227e-06,1.2764e-05,6.0232e-05,0.0026438
1702,5.7159e-06,1.8855e-05,6.0457e-05,0.0026065
1703,6.1672e-06,2.171e-05,6.08e-05,0.0025701
1704,6.6291e-06,2.4968e-05,6.1027e-05,0.0025341
1705,7.0232e-06,2.7659e-05,6.1168e-05,0.0024988
1706,7.3257e-06,3.0492e-05,6.1255e-05,0.0024637
1707,7.1624e-06,2.4489e-05,6.1426e-05,0.0024295
1708,7.4232e-06,2.6658e-05,6.159e-05,0.0023959
1709,7.5675e-06,2.7668e-05,6.1757e-05,0.0023626
1710,7.775e-06,2.8801e-05,6.1805e-05,0.0023298
1711,7.8551e-06,2.9634e-05,6.1741e-05,0.0022972
1712,7.9649e-06,3.0857e-05,6.1615e-05,0.002265
1713,7.8851e-06,3.2074e-05,6.1458e-05,0.0022325
1714,8.0699e-06,3.51e-05,6.1263e-05,0.0022011
1715,7.6473e-06,3.7049e-05,6.1015e-05,0.0021675
1716,7.7792e-06,3.9431e-05,6.0743e-05,0.0021356
1717,7.8078e-06,4.1903e-05,6.0433e-05,0.0021032
1718,7.9522e-06,4.4438e-05,6.0686e-05,0.0020708
1719,7.8991e-06,4.6844e-05,5.9824e-05,0.0020381
1720,8.2403e-06,5.1425e-05,5.949e-05,0.0020055
1721,8.4262e-06,5.4177e-05,5.9128e-05,0.0019726
1722,8.5694e-06,5.6341e-05,5.8766e-05,0.0019397
1723,8.7687e-06,5.7728e-05,5.8417e-05,0.0019068
1724,8.7967e-06,5.828e-05,5.8101e-05,0.0018735
1725,8.8008e-06,5.8232e-05,5.7813e-05,0.0018402
1726,8.7474e-06,5.7717e-05,5.7575e-05,0.0018067
1727,8.6494e-06,5.6596e-05,5.7372e-05,0.0017731
1728,8.5201e-06,5.5169e-05,5.7224e-05,0.0017395
1729,8.3455e-06,5.3373e-05,5.7095e-05,0.0017057
1730,8.1391e-06,5.1302e-05,5.6982e-05,0.0016719
1731,7.9079e-06,4.9188e-05,5.6854e-05,0.0016381
1732,7.7167e-06,4.699e-05,5.6775e-05,0.0016044
1733,7.3691e-06,4.3925e-05,5.6669e-05,0.0015707
1734,7.1784e-06,4.2976e-05,5.655e-05,0.001537
1735,6.9136e-06,4.0914e-05,5.6433e-05,0.0015036
1736,6.6674e-06,3.9448e-05,5.6295e-05,0.0014703
1737,6.4349e-06,3.8246e-05,5.6135e-05,0.0014373
1738,6.2232e-06,3.73e-05,5.5949e-05,0.0014046
1739,6.02e-06,3.6638e-05,5.5744e-05,0.0013722
1740,5.6935e-06,3.4197e-05,5.5514e-05,0.0013403
1741,5.4964e-06,3.3784e-05,5.5429e-05,0.0013088
1742,5.2747e-06,3.3185e-05,5.5241e-05,0.0012779
1743,5.2216e-06,3.3806e-05,5.4983e-05,0.0012476
1744,5.1124e-06,3.4305e-05,5.4696e-05,0.0012179
1745,4.9205e-06,3.5113e-05,5.4416e-05,0.0011891
1746,4.821e-06,3.5598e-05,5.413e-05,0.0011614
1747,4.5704e-06,3.5207e-05,5.3847e-05,0.0011342
1748,4.295e-06,3.5017e-05,5.3588e-05,0.0011084
1749,4.0146e-06,3.5004e-05,5.3345e-05,0.0010835
1750,3.741e-06,3.477e-05,5.3129e-05,0.0010598
1751,3.3389e-06,3.4709e-05,5.3114e-05,0.0010371
1752,3.8683e-06,4.3705e-05,5.304e-05,0.0010153
1753,3.0593e-06,3.5348e-05,5.2947e-05,0.00099474
1754,3.7663e-06,4.8927e-05,5.2923e-05,0.00097478
1755,3.961e-06,5.2969e-05,5.2833e-05,0.00095573
1756,4.2055e-06,5.7909e-05,5.2748e-05,0.00093732
1757,4.4231e-06,6.2388e-05,5.2608e-05,0.00091949
1758,4.5218e-06,6.4846e-05,5.3042e-05,0.00090171
1759,4.5399e-06,6.6838e-05,5.2219e-05,0.00088577
1760,4.6243e-06,6.9495e-05,5.2116e-05,0.00086942
1761,4.6954e-06,7.1878e-05,5.1962e-05,0.00085378
1762,5.0408e-06,7.2971e-05,5.1636e-05,0.00083826
1763,5.1334e-06,7.7691e-05,5.1452e-05,0.00082394
1764,5.5743e-06,8.1359e-05,5.1143e-05,0.00080969
1765,5.9874e-06,8.5405e-05,5.079e-05,0.00079595
1766,6.3605e-06,9.0617e-05,5.0427e-05,0.00078275
1767,6.7541e-06,9.3339e-05,5.0047e-05,0.00077002
1768,7.0464e-06,9.6864e-05,4.9671e-05,0.00075793
1769,7.3211e-06,0.00010019,4.9285e-05,0.00074641
1770,7.5527e-06,0.00010322,4.89e-05,0.00073553
1771,7.7404e-06,0.00010599,4.8516e-05,0.00072535
1772,7.8834e-06,0.00010857,4.8258e-05,0.00071595
1773,8.0136e-06,0.00011087,4.798e-05,0.00070738
1774,8.0999e-06,0.00011294,4.7691e-05,0.00069973
1775,8.1538e-06,0.00011508,4.7393e-05,0.00069306
1776,8.2179e-06,0.00011657,4.7085e-05,0.00068743
1777,8.267e-06,0.00011823,4.6779e-05,0.00068286
1778,8.2828e-06,0.00011947,4.6459e-05,0.00067942
1779,8.3032e-06,0.0001208,4.6148e-05,0.00067708
1780,8.3463e-06,0.00012206,4.5852e-05,0.00067584
1781,8.3867e-06,0.00012318,4.5576e-05,0.00067568
1782,8.4234e-06,0.00012436,4.5399e-05,0.00067658
1783,8.4941e-06,0.00012509,4.5125e-05,0.00067843
1784,8.5555e-06,0.00012577,4.4989e-05,0.00068121
1785,8.6386e-06,0.0001267,4.4854e-05,0.00068489
1786,8.3647e-06,0.00012687,4.5196e-05,0.00068908
1787,8.4905e-06,0.00012871,4.4924e-05,0.00069424
1788,8.5721e-06,0.00012913,4.4708e-05,0.00069995
1789,8.5115e-06,0.00012724,4.4705e-05,0.00070627
1790,8.5534e-06,0.00012708,4.4586e-05,0.00071302
1791,8.6511e-06,0.00012757,4.5256e-05,0.00072015
1792,8.649e-06,0.00012684,4.4386e-05,0.0007283
1793,9.2427e-06,0.00012604,4.4482e-05,0.00073715
1794,9.2411e-06,0.00012506,4.431e-05,0.00074633
1795,9.281e-06,0.00012381,4.4199e-05,0.00075641
1796,9.3497e-06,0.00012392,4.4045e-05,0.00076749
1797,9.7577e-06,0.00012239,4.5251e-05,0.00077936
1798,9.6795e-06,0.000121,4.4928e-05,0.00079279
1799,9.6165e-06,0.00011941,4.4535e-05,0.00080727
1800,9.5089e-06,0.00011773,4.4108e-05,0.00082293
1801,9.348e-06,0.00011617,4.3714e-05,0.00083967
1802,9.1131e-06,0.00011448,4.3303e-05,0.00085727
1803,8.7058e-06,0.00011147,4.2896e-05,0.0008756
1804,8.4591e-06,0.00011089,4.2466e-05,0.00089414
1805,8.0218e-06,0.00010834,4.2059e-05,0.00091305
1806,7.5772e-06,0.0001062,4.1631e-05,0.00093206
1807,7.1252e-06,0.00010385,4.1204e-05,0.00095112
1808,6.6162e-06,0.00010045,4.0757e-05,0.00097001
1809,6.2058e-06,9.8867e-05,4.0315e-05,0.00098892
1810,6.0401e-06,9.9238e-05,3.9884e-05,0.0010076
1811,6.0703e-06,9.8917e-05,3.9441e-05,0.001026
1812,6.1489e-06,9.9551e-05,3.8996e-05,0.0010442
1813,6.1814e-06,0.00010005,3.854e-05,0.001062
1814,6.2191e-06,0.00010017,3.8099e-05,0.0010797
1815,6.1959e-06,9.93e-05,3.7643e-05,0.001097
1816,6.0271e-06,9.6569e-05,3.7187e-05,0.0011141
1817,5.8831e-06,9.3915e-05,3.6752e-05,0.001131
1818,5.6665e-06,9.0196e-05,3.634e-05,0.0011477
1819,5.4903e-06,8.7156e-05,3.5907e-05,0.0011644
1820,5.2228e-06,8.2749e-05,3.547e-05,0.0011807
1821,5.1445e-06,8.1262e-05,3.5045e-05,0.001197
1822,4.8672e-06,7.6495e-05,3.4619e-05,0.001213
1823,4.681e-06,7.3428e-05,3.4202e-05,0.0012286
1824,4.5081e-06,7.0534e-05,3.3802e-05,0.0012438
1825,4.3829e-06,6.8444e-05,3.3428e-05,0.0012586
1826,4.2554e-06,6.6333e-05,3.3085e-05,0.001273
1827,4.1574e-06,6.4444e-05,3.2791e-05,0.0012869
1828,4.1016e-06,6.3437e-05,3.2538e-05,0.0013003
1829,4.6951e-06,7.1691e-05,3.3575e-05,0.0013137
1830,4.1094e-06,6.3091e-05,3.2254e-05,0.0013258
1831,4.2154e-06,6.4587e-05,3.2082e-05,0.0013381
1832,4.8108e-06,7.3144e-05,3.2483e-05,0.0013502
1833,4.8191e-06,7.3083e-05,3.195e-05,0.0013614
1834,4.8435e-06,7.3468e-05,3.1726e-05,0.0013722
1835,4.967e-06,7.5243e-05,3.1583e-05,0.0013827
1836,4.9762e-06,7.5375e-05,3.1379e-05,0.0013927
1837,4.9636e-06,7.5187e-05,3.1154e-05,0.0014023
1838,4.9438e-06,7.4431e-05,3.0915e-05,0.0014114
1839,4.9627e-06,7.3535e-05,3.0649e-05,0.0014201
1840,4.9484e-06,7.2248e-05,3.035e-05,0.0014283
1841,5.3342e-06,7.6646e-05,3.1603e-05,0.0014359
1842,5.1862e-06,7.3202e-05,3.1408e-05,0.0014435
1843,5.1522e-06,7.2035e-05,3.0527e-05,0.0014507
1844,5.071e-06,6.9629e-05,2.9954e-05,0.0014576
1845,5.0104e-06,6.7764e-05,2.9381e-05,0.0014643
1846,4.8205e-06,6.4055e-05,2.8814e-05,0.0014708
1847,4.6788e-06,6.1079e-05,2.8262e-05,0.0014772
1848,4.5054e-06,5.7722e-05,2.7781e-05,0.0014834
1849,4.2925e-06,5.3764e-05,2.7339e-05,0.0014895
1850,4.1458e-06,5.1086e-05,2.6928e-05,0.0014957
1851,3.952e-06,4.7605e-05,2.6532e-05,0.0015017
1852,3.7705e-06,4.4407e-05,2.6168e-05,0.0015077
1853,3.6037e-06,4.1637e-05,2.5915e-05,0.0015137
1854,3.4048e-06,3.841e-05,2.5518e-05,0.0015196
1855,3.2485e-06,3.5678e-05,2.5202e-05,0.0015255
1856,2.8606e-06,2.9714e-05,2.4892e-05,0.0015319
1857,2.9448e-06,3.0729e-05,2.4633e-05,0.0015373
1858,2.6346e-06,2.633e-05,2.4414e-05,0.0015439
1859,2.4141e-06,2.1986e-05,2.3961e-05,0.0015497
1860,2.6951e-06,2.3773e-05,2.361e-05,0.0015556
1861,2.8347e-06,2.3298e-05,2.3199e-05,0.0015615
1862,2.8319e-06,2.3616e-05,2.2774e-05,0.0015668
1863,3.0076e-06,2.3621e-05,2.2285e-05,0.0015723
1864,3.1705e-06,2.3693e-05,2.1814e-05,0.0015776
1865,3.33e-06,2.3879e-05,2.1339e-05,0.0015828
1866,3.4883e-06,2.3948e-05,2.0857e-05,0.0015877
1867,3.7091e-06,2.2455e-05,2.0693e-05,0.0015924
1868,3.8753e-06,2.2402e-05,2.0251e-05,0.0015969
1869,4.0419e-06,2.2025e-05,1.978e-05,0.0016013
1870,4.2123e-06,2.1994e-05,1.9356e-05,0.0016056
1871,4.3007e-06,2.2052e-05,1.9594e-05,0.0016097
1872,4.4908e-06,2.2298e-05,1.8797e-05,0.0016135
1873,5.2677e-06,2.2484e-05,1.8721e-05,0.0016177
1874,5.4317e-06,2.2733e-05,1.8739e-05,0.0016212
1875,5.6532e-06,2.2928e-05,1.8812e-05,0.0016247
1876,5.8307e-06,2.3067e-05,1.8762e-05,0.0016278
1877,5.957e-06,2.3118e-05,1.8648e-05,0.0016306
1878,6.0348e-06,2.3076e-05,1.853e-05,0.0016332
1879,6.0623e-06,2.3018e-05,1.8431e-05,0.0016354
1880,6.0325e-06,2.2917e-05,1.8335e-05,0.0016372
1881,5.9133e-06,2.2239e-05,1.8219e-05,0.0016388
1882,6.2285e-06,2.1988e-05,1.9188e-05,0.00164
1883,6.0131e-06,2.1276e-05,1.8866e-05,0.001641
1884,5.852e-06,2.0376e-05,1.8572e-05,0.0016418
1885,5.6521e-06,1.9527e-05,1.8215e-05,0.0016421
1886,5.434e-06,1.8667e-05,1.7847e-05,0.0016422
1887,5.1665e-06,1.7561e-05,1.7483e-05,0.0016421
1888,4.9057e-06,1.6851e-05,1.7137e-05,0.0016417
1889,4.5878e-06,1.5361e-05,1.6824e-05,0.001641
1890,4.285e-06,1.4379e-05,1.656e-05,0.0016402
1891,3.9629e-06,1.3238e-05,1.634e-05,0.001639
1892,3.6337e-06,1.2055e-05,1.6182e-05,0.0016376
1893,3.337e-06,1.0699e-05,1.6075e-05,0.0016358
1894,2.9395e-06,9.5449e-06,1.6035e-05,0.001634
1895,2.667e-06,8.484e-06,1.5989e-05,0.0016318
1896,2.6025e-06,8.4212e-06,1.5971e-05,0.0016294
1897,2.532e-06,7.9464e-06,1.5958e-05,0.0016268
1898,2.4625e-06,8.6459e-06,1.5939e-05,0.0016239
1899,2.4148e-06,9.3797e-06,1.5912e-05,0.0016209
1900,1.8213e-06,8.9271e-06,1.7482e-05,0.0016169
1901,1.844e-06,1.0847e-05,1.7332e-05,0.0016135
1902,1.6741e-06,1.126e-05,1.7128e-05,0.00161
1903,1.5197e-06,1.2171e-05,1.6902e-05,0.0016065
1904,1.777e-06,1.7154e-05,1.7821e-05,0.0016027
1905,2.2883e-06,2.2159e-05,1.7451e-05,0.0015991
1906,2.6636e-06,2.6876e-05,1.7058e-05,0.0015957
1907,3.0803e-06,3.1649e-05,1.6646e-05,0.0015923
1908,3.4892e-06,3.6134e-05,1.6241e-05,0.001589
1909,4.1177e-06,4.4446e-05,1.6455e-05,0.0015858
1910,4.4438e-06,4.6836e-05,1.5899e-05,0.0015829
1911,4.8311e-06,5.1214e-05,1.5706e-05,0.0015798
1912,5.1742e-06,5.4537e-05,1.5608e-05,0.0015768
1913,6.1533e-06,6.6572e-05,1.5612e-05,0.0015739
1914,6.4386e-06,6.9865e-05,1.5616e-05,0.0015711
1915,6.8409e-06,7.3669e-05,1.5683e-05,0.0015682
1916,7.1699e-06,7.7066e-05,1.5687e-05,0.001565
1917,7.3983e-06,7.8644e-05,1.5692e-05,0.0015616
1918,7.7009e-06,8.1495e-05,1.5728e-05,0.0015578
1919,7.8692e-06,8.2623e-05,1.5809e-05,0.0015538
1920,8.0282e-06,8.304e-05,1.5916e-05,0.0015495
1921,8.1161e-06,8.2985e-05,1.6022e-05,0.0015447
1922,8.0901e-06,8.1357e-05,1.6103e-05,0.0015396
1923,7.637e-06,7.2578e-05,1.6198e-05,0.0015336
1924,8.1268e-06,7.8865e-05,1.6211e-05,0.0015282
1925,8.0242e-06,7.6126e-05,1.6228e-05,0.0015219
1926,7.9618e-06,7.4154e-05,1.6224e-05,0.0015154
1927,7.9238e-06,7.2592e-05,1.6261e-05,0.0015087
1928,7.8897e-06,7.0967e-05,1.6311e-05,0.0015016
1929,7.8426e-06,6.9331e-05,1.6387e-05,0.0014942
1930,7.8179e-06,6.7965e-05,1.651e-05,0.0014866
1931,7.1881e-06,5.7988e-05,1.6655e-05,0.0014783
1932,7.1882e-06,5.6405e-05,1.6951e-05,0.0014702
1933,7.0215e-06,5.3717e-05,1.7233e-05,0.0014614
1934,6.9483e-06,5.1886e-05,1.7493e-05,0.0014526
1935,6.6732e-06,4.759e-05,1.8051e-05,0.001444
1936,6.7095e-06,4.7198e-05,1.8003e-05,0.0014346
1937,6.5831e-06,4.4937e-05,1.8316e-05,0.0014254
1938,6.5081e-06,4.3207e-05,1.8757e-05,0.0014159
1939,6.4313e-06,4.1574e-05,1.9175e-05,0.0014063
1940,6.3366e-06,3.9966e-05,1.9558e-05,0.0013967
1941,6.258e-06,3.8222e-05,1.9908e-05,0.0013871
1942,6.1703e-06,3.6599e-05,2.0207e-05,0.0013775
1943,6.6394e-06,4.3237e-05,2.0475e-05,0.0013686
1944,6.5435e-06,4.149e-05,2.0704e-05,0.0013593
1945,6.4643e-06,4.028e-05,2.0912e-05,0.0013502
1946,5.8858e-06,3.1637e-05,2.3006e-05,0.0013417
1947,5.6919e-06,2.8855e-05,2.2956e-05,0.0013327
1948,5.3602e-06,2.4101e-05,2.2866e-05,0.0013239
1949,4.9709e-06,1.8492e-05,2.2737e-05,0.0013151
1950,4.9538e-06,1.506e-05,2.2564e-05,0.0013065
1951,5.9739e-06,1.4909e-05,2.2317e-05,0.0012973
1952,6.4532e-06,1.4926e-05,2.2031e-05,0.0012889
1953,6.9823e-06,1.4706e-05,2.1743e-05,0.0012804
1954,7.5053e-06,1.482e-05,2.1351e-05,0.0012721
1955,8.0721e-06,1.4548e-05,2.0915e-05,0.0012637
1956,8.3531e-06,1.4573e-05,2.0619e-05,0.0012556
1957,8.6598e-06,1.4556e-05,2.0221e-05,0.001247
1958,8.8395e-06,1.4486e-05,1.993e-05,0.0012384
1959,8.946e-06,1.4607e-05,1.9721e-05,0.0012295
1960,8.9386e-06,1.461e-05,1.9627e-05,0.0012205
1961,8.7847e-06,1.488e-05,1.9624e-05,0.0012111
1962,8.6294e-06,1.4732e-05,1.9727e-05,0.0012016
1963,8.3674e-06,1.4899e-05,1.9862e-05,0.0011918
1964,8.2077e-06,1.5459e-05,2.0054e-05,0.0011819
1965,7.6965e-06,1.4985e-05,2.0178e-05,0.0011718
1966,7.3316e-06,1.5278e-05,2.0277e-05,0.0011613
1967,6.9051e-06,1.5507e-05,2.0346e-05,0.0011508
1968,6.524e-06,1.5392e-05,2.0567e-05,0.0011399
1969,5.5425e-06,1.5514e-05,2.2412e-05,0.0011291
1970,5.1954e-06,1.5845e-05,2.2162e-05,0.001118
1971,5.3606e-06,1.5635e-05,2.1361e-05,0.0011063
1972,4.4438e-06,1.5754e-05,2.1822e-05,0.0010951
1973,4.2059e-06,1.5878e-05,2.1746e-05,0.0010833
1974,4.0225e-06,1.5947e-05,2.2075e-05,0.0010714
1975,3.8658e-06,1.6012e-05,2.2412e-05,0.0010594
1976,3.7753e-06,1.6164e-05,2.2735e-05,0.0010472
1977,3.7811e-06,1.6203e-05,2.3181e-05,0.001035
1978,3.732e-06,1.6258e-05,2.3364e-05,0.0010226
1979,3.7919e-06,1.6341e-05,2.3659e-05,0.0010104
1980,3.8371e-06,1.6376e-05,2.3921e-05,0.00099824
1981,3.8785e-06,1.6424e-05,2.4163e-05,0.00098616
1982,3.9106e-06,1.6444e-05,2.4372e-05,0.00097418
1983,3.9093e-06,1.6532e-05,2.4552e-05,0.00096231
1984,3.8596e-06,1.6614e-05,2.4702e-05,0.00095054
1985,3.7549e-06,1.6661e-05,2.4829e-05,0.00093884
1986,3.5855e-06,1.6685e-05,2.4932e-05,0.0009272
1987,3.4608e-06,1.8796e-05,2.5011e-05,0.00091558
1988,3.4485e-06,1.9434e-05,2.7191e-05,0.00090386
1989,2.7361e-06,2.1657e-05,2.7069e-05,0.00089241
1990,2.5088e-06,2.3466e-05,2.6899e-05,0.00088074
1991,2.18e-06,2.5656e-05,2.6704e-05,0.00086932
1992,2.3894e-06,2.7561e-05,2.6491e-05,0.00085749
1993,3.0646e-06,4.1438e-05,2.6215e-05,0.00084672
1994,3.5647e-06,4.927e-05,2.5936e-05,0.00083534
1995,4.0387e-06,5.6863e-05,2.5649e-05,0.00082419
1996,4.5225e-06,6.4482e-05,2.5379e-05,0.00081312
1997,4.367e-06,6.2826e-05,2.5135e-05,0.0008011
1998,5.2863e-06,7.6839e-05,2.4898e-05,0.00079086
1999,5.4909e-06,8.0603e-05,2.4693e-05,0.00077948
2000,5.5291e-06,8.0677e-05,2.4814e-05,0.00076862
2001,5.7149e-06,8.3953e-05,2.4658e-05,0.00075741
2002,5.7711e-06,8.5212e-05,2.4534e-05,0.00074624
2003,5.7729e-06,8.5813e-05,2.444e-05,0.00073499
2004,5.7332e-06,8.5499e-05,2.4397e-05,0.00072369
2005,5.6257e-06,8.4662e-05,2.4371e-05,0.00071235
2006,5.4748e-06,8.2787e-05,2.4361e-05,0.00070103
2007,5.3061e-06,8.0677e-05,2.435e-05,0.00068976
2008,5.0787e-06,7.7871e-05,2.435e-05,0.00067845
2009,4.9487e-06,7.532e-05,2.4323e-05,0.00066721
2010,5.2563e-06,7.261e-05,2.5385e-05,0.00065621
2011,4.4424e-06,7.0037e-05,2.4443e-05,0.00064508
2012,4.3808e-06,6.7629e-05,2.436e-05,0.00063423
2013,4.0324e-06,6.5614e-05,2.5225e-05,0.0006238
2014,3.2019e-06,5.4514e-05,2.434e-05,0.00061336
2015,3.1221e-06,5.3797e-05,2.462e-05,0.00060279
2016,2.9594e-06,5.1782e-05,2.4768e-05,0.00059285
2017,2.7956e-06,4.9334e-05,2.4747e-05,0.00058336
2018,2.6842e-06,4.8245e-05,2.4622e-05,0.00057409
2019,2.7022e-06,4.7695e-05,2.4498e-05,0.00056511
2020,2.6701e-06,4.7527e-05,2.4382e-05,0.00055631
2021,2.686e-06,4.7835e-05,2.4268e-05,0.00054768
2022,2.7447e-06,4.8552e-05,2.4135e-05,0.00053924
2023,2.8121e-06,4.9465e-05,2.3991e-05,0.00053094
2024,2.8742e-06,5.0526e-05,2.3831e-05,0.0005228
2025,2.9765e-06,5.1643e-05,2.373e-05,0.00051478
2026,3.0705e-06,5.2471e-05,2.3613e-05,0.00050681
2027,3.1919e-06,5.3426e-05,2.347e-05,0.00049891
2028,3.2739e-06,5.4114e-05,2.3294e-05,0.00049102
2029,3.1854e-06,5.1629e-05,2.3188e-05,0.00048325
2030,3.1503e-06,5.0455e-05,2.3033e-05,0.00047533
2031,3.0571e-06,4.8482e-05,2.2893e-05,0.00046741
2032,2.9557e-06,4.6061e-05,2.2732e-05,0.00045945
2033,2.9449e-06,4.5055e-05,2.2549e-05,0.00045115
2034,2.6741e-06,4.1324e-05,2.2413e-05,0.00044308
2035,2.4948e-06,3.7727e-05,2.2269e-05,0.00043489
2036,3.1409e-06,3.6668e-05,2.3975e-05,0.0004278
2037,3.3825e-06,3.5917e-05,2.3645e-05,0.00041968
2038,3.6907e-06,3.5044e-05,2.3289e-05,0.00041177
2039,3.9821e-06,3.4046e-05,2.2934e-05,0.00040394
2040,4.271e-06,3.3013e-05,2.2592e-05,0.00039615
2041,4.5005e-06,3.1776e-05,2.2262e-05,0.0003884
2042,4.6806e-06,3.0513e-05,2.1972e-05,0.00038062
2043,4.7928e-06,2.9223e-05,2.1759e-05,0.00037292
2044,4.8806e-06,2.7956e-05,2.1645e-05,0.00036516
2045,4.8877e-06,2.6954e-05,2.1626e-05,0.00035745
2046,4.8154e-06,2.5359e-05,2.166e-05,0.0003498
2047,4.7794e-06,2.4509e-05,2.1796e-05,0.00034245
2048,4.5177e-06,2.2993e-05,2.1812e-05,0.00033479
2049,4.3125e-06,2.1876e-05,2.1861e-05,0.00032757
2050,4.0597e-06,2.073e-05,2.1884e-05,0.00032052
2051,3.7633e-06,1.9647e-05,2.1919e-05,0.00031378
2052,3.9659e-06,1.856e-05,2.1929e-05,0.00030734
2053,2.7469e-06,1.7707e-05,2.382e-05,0.00030054
2054,2.4896e-06,1.6753e-05,2.3561e-05,0.00029488
2055,2.1521e-06,1.5884e-05,2.3227e-05,0.00028996
2056,1.7871e-06,1.5061e-05,2.2842e-05,0.00028588
2057,2.0213e-06,2.0704e-05,2.3157e-05,0.00028246
2058,2.2467e-06,2.1943e-05,2.2254e-05,0.00028031
2059,3.0449e-06,3.3134e-05,2.1831e-05,0.00027869
2060,3.2108e-06,3.5119e-05,2.159e-05,0.00027844
2061,2.9377e-06,3.0731e-05,2.1326e-05,0.0002787
2062,3.6471e-06,4.0444e-05,2.1027e-05,0.0002802
2063,3.6442e-06,3.9994e-05,2.0697e-05,0.0002824
2064,3.6486e-06,3.9616e-05,2.044e-05,0.00028528
2065,3.5825e-06,3.8309e-05,2.0174e-05,0.00028877
2066,3.4237e-06,3.5634e-05,1.9883e-05,0.00029269
2067,3.2849e-06,3.3496e-05,1.9594e-05,0.00029716
2068,3.0853e-06,3.0301e-05,1.9284e-05,0.00030185
2069,2.8633e-06,2.6926e-05,1.8948e-05,0.00030678
2070,2.6331e-06,2.3434e-05,1.858e-05,0.00031184
2071,2.4072e-06,2.0021e-05,1.8179e-05,0.00031698
2072,2.2044e-06,1.6933e-05,1.7761e-05,0.00032215
2073,1.971e-06,1.4912e-05,1.7474e-05,0.00032723
2074,1.9268e-06,1.0718e-05,1.6834e-05,0.00033255
2075,1.8507e-06,9.6075e-06,1.6336e-05,0.00033752
2076,1.8639e-06,9.0628e-06,1.5862e-05,0.00034244
2077,1.9074e-06,9.0079e-06,1.54e-05,0.00034722
2078,1.9699e-06,9.6242e-06,1.4969e-05,0.00035182
2079,2.0505e-06,1.0619e-05,1.4597e-05,0.00035625
2080,1.5628e-06,3.5088e-06,1.5207e-05,0.00035993
2081,2.2373e-06,1.3341e-05,1.4119e-05,0.00036456
2082,2.3438e-06,1.4191e-05,1.4003e-05,0.00036862
2083,2.4505e-06,1.6302e-05,1.3979e-05,0.00037225
2084,2.6083e-06,1.8367e-05,1.4013e-05,0.0003761
2085,2.7427e-06,2.0319e-05,1.4055e-05,0.00037982
2086,2.8694e-06,2.2076e-05,1.4104e-05,0.00038353
2087,2.9673e-06,2.3512e-05,1.4155e-05,0.00038723
2088,3.0481e-06,2.4507e-05,1.4197e-05,0.00039095
2089,3.09e-06,2.4974e-05,1.4222e-05,0.0003947
2090,3.0907e-06,2.4909e-05,1.4222e-05,0.00039852
2091,3.0495e-06,2.4059e-05,1.4205e-05,0.0004023
2092,2.9623e-06,2.2668e-05,1.4169e-05,0.0004062
2093,2.8398e-06,2.0636e-05,1.4114e-05,0.00041012
2094,2.7216e-06,1.8201e-05,1.4097e-05,0.00041433
2095,2.4828e-06,1.5465e-05,1.3943e-05,0.00041837
2096,2.2408e-06,1.1752e-05,1.3849e-05,0.00042258
2097,1.7327e-06,2.8587e-06,1.5965e-05,0.00042737
2098,1.9723e-06,2.7474e-06,1.5714e-05,0.0004322
2099,2.8862e-06,2.6691e-06,1.5441e-05,0.00043699
2100,3.2132e-06,2.6087e-06,1.5164e-05,0.00044236
2101,3.5874e-06,2.5621e-06,1.4888e-05,0.00044786
2102,3.8703e-06,2.518e-06,1.4514e-05,0.00045347
2103,4.1259e-06,2.4812e-06,1.4056e-05,0.0004591
2104,4.2983e-06,2.451e-06,1.3571e-05,0.00046472
2105,4.3647e-06,2.4248e-06,1.3103e-05,0.00047031
2106,4.3699e-06,2.3912e-06,1.2643e-05,0.00047569
2107,4.2759e-06,2.4201e-06,1.2199e-05,0.00048102
2108,4.0953e-06,2.3295e-06,1.1787e-05,0.00048617
2109,3.8986e-06,3.0623e-06,1.1393e-05,0.00049119
2110,3.6751e-06,3.7199e-06,1.1083e-05,0.00049604
2111,3.4041e-06,3.7317e-06,1.1038e-05,0.00050062
2112,3.1184e-06,4.6211e-06,1.0709e-05,0.00050522
2113,2.8301e-06,5.003e-06,1.0445e-05,0.00050949
2114,2.5118e-06,5.441e-06,1.0199e-05,0.00051359
2115,2.3036e-06,5.8176e-06,9.8856e-06,0.00051744
2116,2.0625e-06,6.077e-06,9.6001e-06,0.00052105
2117,1.8623e-06,6.2027e-06,9.4424e-06,0.00052442
2118,1.7185e-06,6.4996e-06,9.4541e-06,0.00052753
2119,1.5873e-06,6.9516e-06,9.5054e-06,0.00053042
2120,1.5523e-06,6.7674e-06,9.576e-06,0.00053311
2121,1.5202e-06,6.9413e-06,9.6502e-06,0.00053561
2122,1.5195e-06,7.0877e-06,9.7274e-06,0.00053803
2123,1.7649e-06,7.2145e-06,1.0665e-05,0.00053954
2124,1.6649e-06,7.3472e-06,9.8664e-06,0.00054218
2125,1.7733e-06,7.4487e-06,9.8673e-06,0.00054397
2126,1.8252e-06,7.5291e-06,9.8922e-06,0.0005458
2127,1.8898e-06,7.6124e-06,9.9346e-06,0.00054762
2128,1.9103e-06,7.558e-06,9.9968e-06,0.00054936
2129,1.9278e-06,7.5537e-06,1.0039e-05,0.00055108
2130,1.8951e-06,7.4762e-06,1.0078e-05,0.00055282
2131,1.8198e-06,7.4116e-06,1.011e-05,0.00055456
2132,1.6869e-06,6.4607e-06,1.0117e-05,0.00055634
2133,1.6166e-06,7.0748e-06,1.0119e-05,0.00055806
2134,1.4046e-06,6.8185e-06,1.0124e-05,0.00055989
2135,1.1964e-06,6.7778e-06,1.0093e-05,0.00056173
2136,9.908e-07,6.6545e-06,1.0049e-05,0.00056363
2137,1.6853e-06,2.1229e-05,1.2301e-05,0.0005657
2138,1.2688e-06,1.6516e-05,1.211e-05,0.00056733
2139,2.2452e-06,2.9818e-05,1.1834e-05,0.00057056
2140,2.5318e-06,3.4252e-05,1.1509e-05,0.00057308
2141,2.2872e-06,3.0696e-05,1.113e-05,0.00057504
2142,3.1439e-06,4.3122e-05,1.0734e-05,0.00057895
2143,3.3168e-06,4.5443e-05,1.0331e-05,0.00058179
2144,3.4925e-06,4.8091e-05,9.9468e-06,0.00058499
2145,3.5824e-06,4.9075e-05,9.5579e-06,0.00058807
2146,3.6352e-06,5.0015e-05,9.1421e-06,0.00059121
2147,3.5154e-06,4.8274e-05,8.7417e-06,0.0005942
2148,3.5146e-06,4.8375e-05,8.3401e-06,0.00059718
2149,3.2559e-06,4.4081e-05,7.9573e-06,0.00060001
2150,3.0833e-06,4.2228e-05,7.6022e-06,0.00060262
2151,2.8473e-06,3.8384e-05,7.431e-06,0.00060518
2152,2.5789e-06,3.5029e-05,7.2501e-06,0.00060762
2153,2.347e-06,3.1101e-05,7.0612e-06,0.00060983
2154,2.0873e-06,2.7336e-05,6.8645e-06,0.00061193
2155,2.0118e-06,2.3669e-05,7.7634e-06,0.00061324
2156,1.6501e-06,2.026e-05,6.5817e-06,0.0006155
2157,1.5206e-06,1.7415e-05,6.5253e-06,0.00061681
2158,1.4e-06,1.5299e-05,6.5961e-06,0.00061809
2159,1.2601e-06,1.36e-05,6.6536e-06,0.00061915
2160,1.1982e-06,1.1976e-05,6.7117e-06,0.00062
2161,1.1084e-06,1.1111e-05,6.7094e-06,0.00062072
2162,1.1268e-06,1.0407e-05,6.7007e-06,0.00062127
2163,1.1097e-06,1.0042e-05,6.6649e-06,0.00062165
2164,1.1178e-06,9.7788e-06,6.6064e-06,0.00062191
2165,1.1359e-06,9.7883e-06,6.5507e-06,0.00062205
2166,1.149e-06,9.6494e-06,6.4911e-06,0.0006221
2167,1.0037e-06,7.1293e-06,6.4035e-06,0.00062239
2168,1.1881e-06,9.5162e-06,6.2635e-06,0.00062203
2169,1.1703e-06,8.8576e-06,6.1558e-06,0.00062201
2170,1.0654e-06,1.9859e-06,6.2448e-06,0.00062189
2171,9.3128e-07,4.625e-06,6.2625e-06,0.0006218
2172,8.3636e-07,1.9954e-06,6.2591e-06,0.00062206
2173,9.8458e-07,2.0692e-06,6.1317e-06,0.00062235
2174,1.1427e-06,2.1058e-06,6.0354e-06,0.00062271
2175,1.8968e-06,2.1239e-06,6.0276e-06,0.00062347
2176,2.0867e-06,2.1165e-06,6.0451e-06,0.0006239
2177,2.3613e-06,2.1187e-06,6.1524e-06,0.00062463
2178,2.5844e-06,2.1555e-06,6.1205e-06,0.00062537
2179,2.8046e-06,2.1586e-06,5.9698e-06,0.00062602
2180,3.0102e-06,2.3392e-06,5.8038e-06,0.0006266
2181,3.1587e-06,2.1418e-06,5.6619e-06,0.00062704
2182,3.2695e-06,2.3096e-06,5.5703e-06,0.00062732
2183,3.8132e-06,2.1187e-06,7.4385e-06,0.00062829
2184,3.8688e-06,2.3112e-06,7.1799e-06,0.00062835
2185,3.9755e-06,2.126e-06,6.8749e-06,0.00062838
2186,4.0326e-06,2.1993e-06,6.5515e-06,0.00062821
2187,4.0485e-06,2.1289e-06,6.2127e-06,0.00062784
2188,4.0467e-06,2.1104e-06,5.8593e-06,0.00062729
2189,4.0061e-06,2.086e-06,5.4998e-06,0.00062656
2190,3.9001e-06,2.2791e-06,5.1461e-06,0.00062567
2191,3.8266e-06,1.9474e-06,4.9123e-06,0.00062448
2192,3.7452e-06,1.9815e-06,5.0568e-06,0.00062315
2193,3.5482e-06,1.9415e-06,4.9831e-06,0.00062147
2194,3.4085e-06,1.9176e-06,4.9929e-06,0.0006196
2195,3.2396e-06,1.8488e-06,5.0318e-06,0.00061746
2196,3.0592e-06,1.8156e-06,5.3986e-06,0.00061508
2197,2.8988e-06,1.7924e-06,5.7844e-06,0.00061249
2198,2.7325e-06,1.8072e-06,6.1458e-06,0.00060969
2199,2.6212e-06,1.699e-06,6.6383e-06,0.00060668
2200,2.4465e-06,1.6787e-06,6.8162e-06,0.00060354
2201,2.299e-06,1.73e-06,7.0574e-06,0.0006002
2202,2.1653e-06,1.5726e-06,7.2575e-06,0.00059676
2203,2.0309e-06,1.5081e-06,7.4304e-06,0.0005932
2204,1.4386e-06,1.5036e-06,9.5351e-06,0.00058848
2205,1.3021e-06,1.3576e-06,9.4825e-06,0.00058464
2206,1.1978e-06,3.2355e-06,9.4332e-06,0.00058071
2207,1.411e-06,6.6222e-06,9.368e-06,0.00057694
2208,1.6415e-06,1.0087e-05,9.2786e-06,0.0005734
2209,1.8539e-06,1.3286e-05,9.1566e-06,0.00057018
2210,2.0578e-06,1.6262e-05,9.0188e-06,0.00056737
2211,2.2292e-06,1.9045e-05,8.8823e-06,0.00056497
2212,2.3916e-06,2.1346e-05,8.7571e-06,0.00056296
2213,2.524e-06,2.3381e-05,8.6467e-06,0.00056122
2214,2.6157e-06,2.5059e-05,8.5346e-06,0.00055968
2215,3.312e-06,3.4879e-05,8.5929e-06,0.00055865
2216,3.3359e-06,3.5313e-05,8.4833e-06,0.00055749
2217,3.5476e-06,3.8491e-05,8.5273e-06,0.00055637
2218,3.6206e-06,4.0092e-05,8.4763e-06,0.00055518
2219,3.7881e-06,4.1603e-05,8.4619e-06,0.00055383
2220,3.824e-06,4.2651e-05,8.1464e-06,0.00055235
2221,3.8647e-06,4.3197e-05,8.0155e-06,0.00055066
2222,3.8283e-06,4.389e-05,8.223e-06,0.00054873
2223,3.9308e-06,4.2899e-05,8.5005e-06,0.00054637
2224,3.7438e-06,4.2096e-05,7.8094e-06,0.00054416
2225,3.6852e-06,4.0894e-05,7.6678e-06,0.0005415
2226,3.5677e-06,3.9425e-05,7.5478e-06,0.00053878
2227,3.4628e-06,3.7672e-05,7.4659e-06,0.00053585
2228,3.3124e-06,3.5873e-05,7.3936e-06,0.00053272
2229,3.184e-06,3.4046e-05,7.3378e-06,0.00052941
2230,3.0505e-06,3.2742e-05,7.3822e-06,0.0005259
2231,2.9593e-06,3.0719e-05,7.3378e-06,0.00052228
2232,2.839e-06,2.9336e-05,7.4442e-06,0.00051844
2233,2.7684e-06,2.8048e-05,7.6089e-06,0.00051451
2234,2.0943e-06,1.8339e-05,8.27e-06,0.00050987
2235,2.6198e-06,2.568e-05,8.0544e-06,0.00050619
2236,2.4998e-06,2.4829e-05,8.4786e-06,0.00050176
2237,2.4864e-06,2.3617e-05,8.5799e-06,0.00049751
2238,2.4251e-06,2.3266e-05,8.8242e-06,0.00049323
2239,2.4353e-06,2.3024e-05,9.0513e-06,0.00048887
2240,2.3958e-06,2.3218e-05,9.283e-06,0.00048458
2241,2.3731e-06,2.2127e-05,9.4254e-06,0.00048034
2242,2.3448e-06,2.1603e-05,9.5527e-06,0.00047612
2243,2.2711e-06,2.0635e-05,9.6539e-06,0.00047197
2244,2.1964e-06,1.9232e-05,9.7186e-06,0.00046786
2245,2.0773e-06,1.7492e-05,9.7307e-06,0.0004638
2246,1.9278e-06,1.5285e-05,9.7071e-06,0.00045977
2247,1.3133e-06,7.3608e-07,1.1941e-05,0.00045592
2248,1.0363e-06,2.3748e-06,1.1762e-05,0.00045266
2249,1.3998e-06,1.2153e-06,1.1548e-05,0.00044951
2250,1.728e-06,8.0455e-07,1.1278e-05,0.00044594
2251,2.5645e-06,9.4573e-07,1.099e-05,0.00044297
2252,2.9463e-06,9.7644e-07,1.0651e-05,0.00044
2253,3.3175e-06,1.0451e-06,1.0365e-05,0.00043733
2254,3.6646e-06,1.0518e-06,1.0006e-05,0.00043481
2255,3.9458e-06,1.1868e-06,9.5674e-06,0.00043231
2256,4.1557e-06,1.2608e-06,9.1168e-06,0.00042979
2257,4.3597e-06,1.2493e-06,8.7055e-06,0.00042715
2258,4.3631e-06,1.2932e-06,8.3491e-06,0.00042458
2259,4.4375e-06,1.3054e-06,8.1942e-06,0.00042173
2260,4.313e-06,1.0706e-06,8.1785e-06,0.000419
2261,4.2165e-06,1.3318e-06,8.1027e-06,0.00041594
2262,4.0534e-06,1.1992e-06,8.0336e-06,0.00041284
2263,3.865e-06,1.2632e-06,7.9388e-06,0.00040959
2264,3.6491e-06,1.2422e-06,7.8381e-06,0.00040622
2265,3.4159e-06,1.1756e-06,7.7158e-06,0.00040269
2266,3.3681e-06,1.1463e-06,8.3171e-06,0.00039861
2267,2.9664e-06,1.1485e-06,7.7687e-06,0.00039503
2268,2.7938e-06,1.1216e-06,7.8287e-06,0.00039094
2269,2.5964e-06,1.2878e-06,7.9129e-06,0.0003868
2270,2.4587e-06,1.3091e-06,8.0448e-06,0.00038249
2271,2.3546e-06,1.0523e-06,8.1414e-06,0.00037801
2272,2.2658e-06,1.1271e-06,8.2647e-06,0.00037336
2273,2.2184e-06,1.0124e-06,8.4021e-06,0.00036857
2274,2.322e-06,9.7372e-07,8.4766e-06,0.00036362
2275,2.2745e-06,1.9225e-06,9.5114e-06,0.00035896
2276,2.2766e-06,1.6804e-06,8.9059e-06,0.00035361
2277,2.2723e-06,1.5832e-06,8.9049e-06,0.00034847
2278,2.2799e-06,1.2896e-06,9.02e-06,0.00034337
2279,2.2538e-06,1.1607e-06,9.1104e-06,0.00033829
2280,2.2573e-06,7.8925e-07,9.264e-06,0.00033318
2281,2.1713e-06,7.6204e-07,9.2617e-06,0.00032831
2282,2.0746e-06,6.3664e-07,9.2966e-06,0.00032341
2283,1.9782e-06,3.437e-07,9.3729e-06,0.00031858
2284,1.8485e-06,4.4535e-07,9.3508e-06,0.00031406
2285,1.7013e-06,4.09e-07,9.3546e-06,0.00030962
2286,1.1182e-06,1.3861e-06,1.2482e-05,0.00030517
2287,1.1648e-06,7.7136e-06,1.1677e-05,0.00030143
2288,1.4643e-06,1.2258e-05,1.1435e-05,0.00029802
2289,1.8326e-06,1.7986e-05,1.1268e-05,0.00029524
2290,2.1647e-06,2.2578e-05,1.1002e-05,0.00029277
2291,2.5834e-06,2.8752e-05,1.0654e-05,0.00029038
2292,2.8806e-06,3.3194e-05,1.0295e-05,0.00028822
2293,3.1473e-06,3.7006e-05,9.9656e-06,0.0002861
2294,3.3136e-06,3.9994e-05,9.6559e-06,0.000284
2295,3.4521e-06,4.1803e-05,9.3425e-06,0.0002818
2296,3.5135e-06,4.2689e-05,9.0379e-06,0.00027955
2297,3.4911e-06,4.262e-05,8.7483e-06,0.00027716
2298,3.4209e-06,4.1716e-05,8.4817e-06,0.00027466
2299,3.2955e-06,4.0309e-05,8.2449e-06,0.00027207
2300,3.1562e-06,3.8199e-05,8.0529e-06,0.00026936
2301,3.0791e-06,3.5922e-05,7.9271e-06,0.00026623
2302,2.8867e-06,3.343e-05,7.8515e-06,0.00026316
2303,2.7133e-06,3.0987e-05,7.8313e-06,0.00025996
2304,2.5522e-06,2.8616e-05,7.868e-06,0.00025663
2305,2.3989e-06,2.6466e-05,7.9514e-06,0.00025319
2306,2.264e-06,2.5189e-05,8.2071e-06,0.00024979
2307,2.1428e-06,2.3038e-05,8.2486e-06,0.00024595
2308,1.9842e-06,2.1676e-05,9.397e-06,0.00024244
2309,1.9509e-06,2.156e-05,8.7638e-06,0.00023833
2310,1.8461e-06,2.0917e-05,8.827e-06,0.00023436
2311,1.7978e-06,2.0057e-05,8.9204e-06,0.00023036
2312,1.7627e-06,1.9745e-05,9.0506e-06,0.00022631
2313,1.7398e-06,1.9738e-05,9.1466e-06,0.00022225
2314,1.7187e-06,1.9717e-05,9.3413e-06,0.00021811
2315,1.6352e-06,1.8643e-05,9.2636e-06,0.00021421
2316,1.6667e-06,1.9622e-05,9.2381e-06,0.00021018
2317,1.7296e-06,2.2159e-05,9.208e-06,0.00020601
2318,1.7354e-06,2.1995e-05,9.1687e-06,0.00020222
2319,1.8048e-06,2.1884e-05,9.8132e-06,0.00019853
2320,1.7305e-06,2.2538e-05,9.1772e-06,0.00019503
2321,1.5878e-06,2.0524e-05,9.0443e-06,0.00019166
2322,1.0622e-06,1.309e-05,1.0803e-05,0.00018858
2323,1.3028e-06,1.6652e-05,8.8051e-06,0.00018583
2324,5.5375e-07,4.9158e-06,9.4387e-06,0.00018351
2325,8.6068e-07,4.5989e-06,9.0945e-06,0.00018177
2326,1.1063e-06,3.7198e-06,8.9428e-06,0.00018061
2327,1.3777e-06,4.1724e-06,8.8869e-06,0.00018021
2328,1.614e-06,3.7741e-06,8.6985e-06,0.00018045
2329,1.8237e-06,3.7659e-06,8.5436e-06,0.00018132
2330,2.0115e-06,4.0315e-06,8.4382e-06,0.00018278
2331,2.1377e-06,4.129e-06,8.3641e-06,0.0001847
2332,2.6698e-06,4.3366e-06,1.0411e-05,0.00018827
2333,2.7831e-06,5.2443e-06,1.0256e-05,0.00019097
2334,2.8429e-06,5.0825e-06,9.9308e-06,0.0001941
2335,2.9319e-06,5.636e-06,9.6251e-06,0.00019735
2336,2.9816e-06,6.1944e-06,9.3022e-06,0.00020069
2337,2.998e-06,6.7419e-06,8.9518e-06,0.00020403
2338,2.9857e-06,7.0741e-06,8.5775e-06,0.00020734
2339,2.9457e-06,7.6869e-06,8.1901e-06,0.0002106
2340,2.9035e-06,7.8764e-06,7.8108e-06,0.00021369
2341,2.8463e-06,8.5492e-06,7.4482e-06,0.00021666
2342,2.7213e-06,8.4153e-06,7.1735e-06,0.00021945
2343,2.7879e-06,1.0536e-05,7.5942e-06,0.00022198
2344,2.5976e-06,8.6007e-06,7.2553e-06,0.0002245
2345,2.5178e-06,8.8851e-06,7.2049e-06,0.00022662
2346,2.4367e-06,8.8622e-06,7.3159e-06,0.00022859
2347,2.384e-06,8.9573e-06,7.5299e-06,0.00023041
2348,2.3289e-06,9.122e-06,7.7504e-06,0.00023208
2349,2.2834e-06,9.3567e-06,7.9285e-06,0.00023361
2350,2.3467e-06,9.5023e-06,8.2949e-06,0.00023504
2351,2.1861e-06,9.8067e-06,8.2611e-06,0.00023638
2352,2.1766e-06,1.0041e-05,8.3301e-06,0.0002376
2353,2.1227e-06,1.0421e-05,8.4048e-06,0.00023876
2354,1.9193e-06,1.0858e-05,8.5133e-06,0.00023973
2355,1.8293e-06,1.1307e-05,8.5552e-06,0.00024068
2356,1.256e-06,1.1897e-05,1.0465e-05,0.00024076
2357,1.1262e-06,1.2295e-05,1.0299e-05,0.0002417
2358,9.0842e-07,1.2797e-05,1.0084e-05,0.00024291
2359,9.132e-07,1.5216e-05,9.849e-06,0.00024443
2360,1.1835e-06,1.9186e-05,9.5998e-06,0.00024632
2361,1.441e-06,2.304e-05,9.3311e-06,0.00024864
2362,1.6691e-06,2.6645e-05,9.0552e-06,0.00025137
2363,1.901e-06,2.9718e-05,8.7713e-06,0.0002544
2364,2.6833e-06,4.1086e-05,8.5481e-06,0.00025799
2365,2.8638e-06,4.373e-05,8.3746e-06,0.00026175
2366,3.086e-06,4.695e-05,8.2511e-06,0.00026572
2367,3.3788e-06,4.9481e-05,8.1796e-06,0.0002697
2368,3.4287e-06,5.1825e-05,7.7072e-06,0.00027356
2369,3.5956e-06,5.2717e-05,7.405e-06,0.00027737
2370,3.5657e-06,5.3425e-05,7.1094e-06,0.00028102
2371,3.6445e-06,5.2946e-05,7.5381e-06,0.0002842
2372,3.5393e-06,5.2889e-05,6.8374e-06,0.00028769
2373,3.4157e-06,5.1269e-05,6.6516e-06,0.00029071
2374,3.289e-06,4.9559e-05,6.4341e-06,0.00029363
2375,3.1399e-06,4.7513e-05,6.2438e-06,0.00029636
2376,2.9825e-06,4.5276e-05,6.0518e-06,0.00029888
2377,2.8094e-06,4.2827e-05,5.8731e-06,0.00030118
2378,2.6407e-06,4.0386e-05,5.7046e-06,0.0003033
2379,2.5053e-06,3.8446e-05,5.5819e-06,0.00030528
2380,2.3477e-06,3.6118e-05,5.4453e-06,0.00030691
2381,2.2203e-06,3.4374e-05,5.4774e-06,0.00030844
2382,2.1205e-06,3.2933e-05,5.5664e-06,0.00030977
2383,2.0301e-06,3.1843e-05,5.7373e-06,0.00031095
2384,2.0224e-06,3.0906e-05,5.8917e-06,0.00031207
2385,1.9713e-06,3.0602e-05,6.024e-06,0.00031288
2386,1.9604e-06,3.0384e-05,6.173e-06,0.00031371
2387,1.9514e-06,3.0191e-05,6.3225e-06,0.00031443
2388,1.9846e-06,3.0439e-05,6.4559e-06,0.00031511
2389,1.5123e-06,2.3419e-05,6.558e-06,0.0003151
2390,1.9703e-06,3.0077e-05,6.6061e-06,0.0003162
2391,1.9002e-06,2.8719e-05,6.687e-06,0.00031669
2392,1.9002e-06,2.8551e-05,6.7169e-06,0.00031733
2393,2.0065e-06,2.778e-05,8.0535e-06,0.00031744
2394,1.8281e-06,2.7595e-05,6.9711e-06,0.00031874
2395,1.7542e-06,2.5862e-05,6.7466e-06,0.00031925
2396,1.6416e-06,2.4375e-05,6.6762e-06,0.00031999
2397,7.5777e-07,9.1531e-06,8.8539e-06,0.00032046
2398,8.4753e-07,1.3281e-05,8.655e-06,0.00032225
2399,6.9236e-07,8.8294e-06,8.3779e-06,0.00032369
2400,9.9699e-07,8.5238e-06,8.0279e-06,0.00032545
2401,1.3111e-06,8.3487e-06,7.6632e-06,0.00032747
2402,2.2239e-06,8.0993e-06,7.3096e-06,0.00032924
2403,2.5418e-06,7.9055e-06,6.9805e-06,0.00033142
2404,2.9207e-06,8.0072e-06,6.7006e-06,0.00033365
2405,3.209e-06,7.4084e-06,6.3301e-06,0.00033592
2406,3.4551e-06,7.1795e-06,5.8639e-06,0.00033819
2407,3.6197e-06,6.8535e-06,5.3938e-06,0.00034037
2408,3.7342e-06,6.8344e-06,4.9646e-06,0.00034246
2409,3.7348e-06,5.9421e-06,4.7773e-06,0.0003444
2410,3.6952e-06,5.6062e-06,4.7208e-06,0.00034621
2411,3.5695e-06,5.1679e-06,4.6436e-06,0.00034786
2412,3.4115e-06,4.861e-06,4.55e-06,0.00034933
2413,3.2659e-06,4.724e-06,4.6306e-06,0.00035059
2414,2.9779e-06,3.8254e-06,4.3458e-06,0.00035182
2415,2.7505e-06,3.8251e-06,4.1714e-06,0.0003528
2416,2.5261e-06,3.7671e-06,3.9814e-06,0.0003536
2417,2.3198e-06,3.9166e-06,3.9788e-06,0.00035422
2418,2.1035e-06,3.66e-06,4.0421e-06,0.00035465
2419,1.9201e-06,3.6721e-06,4.1104e-06,0.00035488
2420,1.815e-06,4.1635e-06,4.2236e-06,0.00035493
2421,1.6954e-06,3.6086e-06,4.4202e-06,0.00035472
2422,1.5855e-06,3.6948e-06,4.3646e-06,0.00035446
2423,1.5404e-06,3.6802e-06,4.4349e-06,0.00035395
2424,1.5701e-06,3.6759e-06,4.5108e-06,0.00035326
2425,1.4882e-06,3.6223e-06,4.5969e-06,0.00035257
2426,1.4837e-06,3.6117e-06,4.6498e-06,0.0003518
2427,1.5183e-06,3.4793e-06,4.7159e-06,0.00035078
2428,1.5273e-06,3.3971e-06,4.7645e-06,0.00034983
2429,1.5443e-06,3.3396e-06,4.8172e-06,0.00034884
2430,1.5502e-06,3.3178e-06,4.837e-06,0.00034785
2431,1.5185e-06,3.0771e-06,4.8475e-06,0.00034692
2432,1.4787e-06,2.9031e-06,4.8598e-06,0.00034605
2433,1.4165e-06,2.9407e-06,4.8743e-06,0.00034524
2434,1.3246e-06,2.7002e-06,4.8438e-06,0.00034455
2435,7.6485e-07,3.0436e-06,7.291e-06,0.00034348
2436,6.1421e-07,2.5272e-06,6.9051e-06,0.00034315
2437,6.4949e-07,4.6517e-06,6.6334e-06,0.00034324
2438,1.6134e-06,1.8293e-05,7.4963e-06,0.00034395
2439,1.8535e-06,2.2456e-05,6.444e-06,0.00034459
2440,1.6418e-06,1.8934e-05,5.9778e-06,0.00034509
2441,2.5477e-06,3.2194e-05,5.6214e-06,0.00034696
2442,2.7324e-06,3.4878e-05,5.2351e-06,0.00034815
2443,2.9858e-06,3.8599e-05,4.9166e-06,0.00034963
2444,3.1545e-06,4.1291e-05,4.5731e-06,0.00035107
2445,4.0719e-06,5.3258e-05,6.1819e-06,0.00035293
2446,3.4252e-06,4.4205e-05,4.671e-06,0.00035347
2447,3.4954e-06,4.586e-05,3.8078e-06,0.00035437
2448,3.401e-06,4.4558e-05,3.5143e-06,0.00035529
2449,3.2617e-06,4.2649e-05,3.4228e-06,0.00035604
2450,3.0954e-06,4.0194e-05,3.3402e-06,0.0003566
2451,2.9548e-06,3.7744e-05,3.229e-06,0.00035702
2452,2.8159e-06,3.5152e-05,3.1301e-06,0.00035733
2453,2.6432e-06,3.2059e-05,2.9567e-06,0.00035754
2454,2.4696e-06,2.9128e-05,2.796e-06,0.00035756
2455,2.2979e-06,2.6259e-05,2.7645e-06,0.0003574
2456,2.1278e-06,2.387e-05,2.8968e-06,0.00035714
2457,1.9372e-06,2.1328e-05,2.9781e-06,0.00035668
2458,1.7801e-06,1.9329e-05,3.1514e-06,0.00035604
2459,1.6355e-06,1.7782e-05,3.3315e-06,0.00035524
2460,1.515e-06,1.6573e-05,3.5058e-06,0.0003543
2461,1.4079e-06,1.5734e-05,3.6702e-06,0.00035323
2462,1.3352e-06,1.5145e-05,3.8171e-06,0.00035205
2463,1.3171e-06,1.5188e-05,3.939e-06,0.00035077
2464,1.3324e-06,1.5391e-05,4.0421e-06,0.00034942
2465,1.3436e-06,1.554e-05,4.1207e-06,0.00034801
2466,1.3273e-06,1.5634e-05,4.1879e-06,0.00034654
2467,1.402e-06,1.6542e-05,5.1811e-06,0.0003454
2468,1.373e-06,1.5975e-05,4.475e-06,0.00034374
2469,1.3041e-06,1.5319e-05,4.4052e-06,0.0003423
2470,1.229e-06,1.3991e-05,4.3665e-06,0.00034092
2471,1.1151e-06,1.2458e-05,4.3594e-06,0.00033959
2472,9.8202e-07,1.0692e-05,4.3319e-06,0.00033832
2473,8.218e-07,8.4273e-06,4.2905e-06,0.00033717
2474,6.939e-07,3.9125e-06,5.6992e-06,0.00033584
2475,9.0456e-07,4.8511e-07,5.0319e-06,0.00033554
2476,1.1836e-06,4.5029e-07,4.5725e-06,0.0003347
2477,1.5042e-06,4.1366e-07,4.7106e-06,0.00033446
2478,1.9701e-06,4.8803e-07,5.6873e-06,0.00033388
2479,2.0725e-06,4.4701e-07,4.695e-06,0.00033452
2480,2.9442e-06,4.6025e-07,7.4047e-06,0.00033521
2481,2.9628e-06,4.4601e-07,6.6036e-06,0.00033613
2482,3.2325e-06,4.362e-07,6.5784e-06,0.00033648
2483,3.3276e-06,4.3837e-07,6.1176e-06,0.00033707
2484,3.3871e-06,5.6449e-07,5.7299e-06,0.0003375
2485,3.3881e-06,4.2819e-07,5.2892e-06,0.00033781
2486,3.3681e-06,6.7584e-07,4.8534e-06,0.00033807
2487,3.323e-06,1.2301e-06,4.4197e-06,0.00033818
2488,3.2465e-06,1.7396e-06,4.0186e-06,0.00033817
2489,3.1541e-06,2.2796e-06,3.6904e-06,0.00033799
2490,3.039e-06,2.732e-06,3.4192e-06,0.00033766
2491,2.871e-06,3.0936e-06,3.3481e-06,0.00033714
2492,2.6996e-06,3.1423e-06,3.2664e-06,0.00033641
2493,2.5068e-06,3.0867e-06,3.1863e-06,0.00033551
2494,2.438e-06,2.7924e-06,3.898e-06,0.00033462
2495,2.137e-06,3.2519e-06,3.6376e-06,0.00033328
2496,2.024e-06,2.6836e-06,3.7267e-06,0.00033181
2497,1.8231e-06,2.9935e-06,4.0614e-06,0.00033025
2498,1.6884e-06,1.7098e-06,4.2579e-06,0.00032852
2499,1.5987e-06,1.6698e-06,4.5402e-06,0.00032665
2500,1.5355e-06,1.653e-06,4.7835e-06,0.00032474
2501,1.4769e-06,1.4503e-06,4.9805e-06,0.00032256
2502,1.4297e-06,1.5093e-06,5.1408e-06,0.00032038
2503,1.2414e-06,1.5244e-06,5.3372e-06,0.00031802
2504,1.1689e-06,1.4943e-06,5.4805e-06,0.00031563
2505,1.0816e-06,1.5283e-06,5.5985e-06,0.00031329
2506,9.8104e-07,1.6054e-06,5.6761e-06,0.00031101
2507,4.3123e-07,1.6012e-06,7.5372e-06,0.00030811
2508,3.1352e-07,1.8494e-06,7.4303e-06,0.00030608
2509,4.1409e-07,4.1814e-06,7.2834e-06,0.00030444
2510,6.2361e-07,7.4664e-06,7.1268e-06,0.00030315
2511,4.132e-07,4.436e-06,5.62e-06,0.00030202
2512,1.0317e-06,1.3548e-05,6.8568e-06,0.0003018
2513,1.1427e-06,1.5496e-05,6.6572e-06,0.00030124
2514,1.3017e-06,1.8683e-05,6.5249e-06,0.00030132
2515,2.1132e-06,2.945e-05,6.2702e-06,0.00030192
2516,1.6994e-06,2.3622e-05,6.0465e-06,0.0003019
2517,2.5095e-06,3.5421e-05,5.8841e-06,0.00030305
2518,2.645e-06,3.7509e-05,5.6392e-06,0.00030349
2519,2.8556e-06,4.0188e-05,5.4732e-06,0.0003041
2520,3.0232e-06,4.2278e-05,5.2703e-06,0.00030458
2521,3.1403e-06,4.3896e-05,5.0674e-06,0.00030492
2522,3.2023e-06,4.4902e-05,5.0082e-06,0.00030515
2523,3.24e-06,4.4857e-05,4.9271e-06,0.00030514
2524,3.2119e-06,4.4328e-05,4.8352e-06,0.000305
2525,3.1425e-06,4.3181e-05,4.7325e-06,0.00030466
2526,3.0162e-06,4.1295e-05,4.6611e-06,0.00030413
2527,2.8748e-06,3.938e-05,4.5292e-06,0.0003034
2528,2.7034e-06,3.7107e-05,4.4447e-06,0.00030252
2529,2.5234e-06,3.4354e-05,4.3482e-06,0.00030145
2530,1.7517e-06,2.3209e-05,5.3296e-06,0.0002995
2531,2.1266e-06,2.8883e-05,4.346e-06,0.00029872
2532,1.9656e-06,2.7778e-05,5.8154e-06,0.00029728
2533,1.7649e-06,2.404e-05,4.9145e-06,0.00029542
2534,1.0601e-06,1.3999e-05,4.9571e-06,0.00029294
2535,1.5461e-06,2.0995e-05,5.1177e-06,0.00029152
2536,1.3971e-06,1.9195e-05,5.3151e-06,0.00028931
2537,1.3893e-06,1.8928e-05,5.5144e-06,0.00028727
2538,1.3543e-06,1.9584e-05,5.7665e-06,0.00028522
2539,1.4072e-06,1.9409e-05,5.8421e-06,0.00028307
2540,1.4413e-06,2.002e-05,5.9444e-06,0.00028098
2541,1.5029e-06,2.0713e-05,6.0681e-06,0.00027901
2542,1.5096e-06,2.0814e-05,6.0932e-06,0.00027688
2543,1.517e-06,2.0835e-05,6.1369e-06,0.00027489
2544,1.4263e-06,1.9636e-05,6.1633e-06,0.00027283
2545,1.4328e-06,1.968e-05,6.1586e-06,0.00027092
2546,1.3185e-06,1.8204e-05,6.1208e-06,0.00026898
2547,1.1981e-06,1.6311e-05,6.0527e-06,0.00026708
2548,5.6739e-07,7.3361e-06,8.175e-06,0.00026583
2549,3.6488e-07,4.44e-06,7.9825e-06,0.00026446
2550,4.9266e-07,2.156e-06,7.8905e-06,0.00026359
2551,8.1195e-07,2.7436e-06,7.4863e-06,0.00026255
2552,1.1555e-06,2.5566e-06,7.1304e-06,0.00026194
2553,2.1035e-06,2.6063e-06,6.8022e-06,0.00026113
2554,2.4284e-06,2.902e-06,6.5493e-06,0.00026079
2555,2.8318e-06,2.5413e-06,6.2522e-06,0.00026052
2556,3.1538e-06,2.4639e-06,5.8955e-06,0.00026033
2557,3.424e-06,2.5584e-06,5.4593e-06,0.00026015
2558,3.6094e-06,2.57e-06,5.0516e-06,0.00025992
2559,3.7321e-06,2.3376e-06,4.7103e-06,0.00025957
2560,3.7878e-06,2.5639e-06,4.6869e-06,0.00025914
2561,3.7533e-06,2.4329e-06,4.6524e-06,0.00025858
2562,3.6354e-06,3.2608e-06,4.729e-06,0.00025797
2563,3.5018e-06,2.2951e-06,4.5456e-06,0.00025713
2564,3.2738e-06,2.5515e-06,4.4384e-06,0.00025622
2565,3.0569e-06,2.6433e-06,4.3348e-06,0.00025515
2566,2.7713e-06,2.3525e-06,4.2182e-06,0.00025405
2567,2.5138e-06,2.7191e-06,4.2549e-06,0.00025278
2568,2.2854e-06,2.3295e-06,4.2781e-06,0.00025138
2569,2.0169e-06,2.5691e-06,4.3566e-06,0.00024983
2570,1.8287e-06,2.3575e-06,4.394e-06,0.0002481
2571,1.6491e-06,2.4206e-06,4.4732e-06,0.00024623
2572,1.5251e-06,2.4484e-06,4.567e-06,0.00024418
2573,1.4284e-06,2.49e-06,4.6696e-06,0.00024198
2574,1.3654e-06,2.6051e-06,4.7777e-06,0.00023965
2575,1.3349e-06,2.6877e-06,4.8931e-06,0.00023719
2576,1.3266e-06,2.733e-06,4.9933e-06,0.00023466
2577,1.3445e-06,2.9343e-06,5.0929e-06,0.00023207
2578,1.3668e-06,2.9701e-06,5.1851e-06,0.00022945
2579,1.3917e-06,3.0162e-06,5.2614e-06,0.00022686
2580,1.4175e-06,3.1253e-06,5.3233e-06,0.00022429
2581,1.4151e-06,3.0325e-06,5.3826e-06,0.00022181
2582,1.4168e-06,3.3052e-06,5.4023e-06,0.00021941
2583,1.3752e-06,3.223e-06,5.4127e-06,0.00021713
2584,1.3008e-06,3.3235e-06,5.4126e-06,0.00021497
2585,7.5699e-07,3.3967e-06,7.6267e-06,0.00021256
2586,6.1875e-07,3.4514e-06,7.4635e-06,0.00021076
2587,3.7751e-07,3.4542e-06,7.2535e-06,0.00020945
2588,3.4336e-07,5.4339e-06,7.003e-06,0.00020838
2589,6.3605e-07,9.5575e-06,6.7383e-06,0.00020764
2590,1.5865e-06,2.2327e-05,6.6608e-06,0.00020751
2591,1.8614e-06,2.7191e-05,6.3204e-06,0.00020748
2592,2.225e-06,3.2247e-05,6.0887e-06,0.00020778
2593,2.575e-06,3.7646e-05,5.8523e-06,0.00020813
2594,2.871e-06,4.1429e-05,5.3983e-06,0.00020846
2595,3.0859e-06,4.4754e-05,5.0218e-06,0.00020872
2596,3.2501e-06,4.7147e-05,4.7053e-06,0.00020891
2597,2.7615e-06,4.0065e-05,4.4018e-06,0.00020795
2598,3.3473e-06,4.8634e-05,4.1841e-06,0.00020881
2599,3.24e-06,4.7049e-05,4.0574e-06,0.00020839
2600,3.1589e-06,4.6107e-05,3.9984e-06,0.00020811
2601,3.0295e-06,4.4019e-05,3.9227e-06,0.00020768
2602,2.8566e-06,4.202e-05,3.8676e-06,0.00020717
2603,2.7122e-06,3.9545e-05,3.7457e-06,0.00020656
2604,2.4863e-06,3.6364e-05,3.6445e-06,0.00020582
2605,2.3083e-06,3.3884e-05,3.6333e-06,0.00020507
2606,2.1234e-06,3.1166e-05,3.7021e-06,0.00020425
2607,1.9545e-06,2.8746e-05,3.8008e-06,0.00020341
2608,1.8021e-06,2.6535e-05,3.9178e-06,0.00020259
2609,1.6588e-06,2.4543e-05,4.0471e-06,0.0002018
2610,1.5661e-06,2.3122e-05,4.1946e-06,0.00020112
2611,1.4529e-06,2.1501e-05,4.3103e-06,0.00020055
2612,1.3826e-06,2.0508e-05,4.4343e-06,0.00020006
2613,1.3183e-06,1.9711e-05,4.546e-06,0.00019964
2614,1.2911e-06,1.9115e-05,4.6457e-06,0.00019924
2615,6.6483e-07,9.9484e-06,4.7814e-06,0.00019838
2616,1.1974e-06,1.809e-05,4.9032e-06,0.00019834
2617,5.2096e-07,8.0885e-06,5.0226e-06,0.0001975
2618,1.0878e-06,1.6114e-05,5.0077e-06,0.00019739
2619,1.0058e-06,1.5008e-05,4.9789e-06,0.00019708
2620,9.9844e-07,1.485e-05,4.946e-06,0.00019692
2621,9.742e-07,1.4545e-05,4.9064e-06,0.00019683
2622,9.4109e-07,1.4e-05,4.8396e-06,0.00019688
2623,9.1253e-07,1.3581e-05,4.768e-06,0.00019695
2624,8.5436e-07,1.2761e-05,4.6943e-06,0.00019719
2625,7.645e-07,1.152e-05,4.6126e-06,0.00019753
2626,5.2002e-07,7.9159e-06,4.5794e-06,0.00019825
2627,3.6529e-07,5.7571e-06,4.5082e-06,0.0001989
2628,8.1441e-07,2.9309e-06,4.9679e-06,0.00019967
2629,1.0241e-06,2.9395e-06,4.7175e-06,0.0002005
2630,1.3194e-06,2.8998e-06,4.5376e-06,0.00020173
2631,2.0632e-06,2.7956e-06,6.5288e-06,0.00020454
2632,2.3419e-06,2.703e-06,6.2336e-06,0.00020626
2633,2.6671e-06,2.6352e-06,5.9006e-06,0.00020834
2634,2.9664e-06,2.9358e-06,5.5655e-06,0.00021044
2635,3.1728e-06,2.3707e-06,5.2288e-06,0.00021241
2636,3.4092e-06,3.2714e-06,5.0963e-06,0.00021407
2637,3.4202e-06,3.2285e-06,4.8015e-06,0.00021603
2638,3.467e-06,2.3108e-06,4.2088e-06,0.0002176
2639,3.4074e-06,2.0615e-06,3.8579e-06,0.00021898
2640,3.3686e-06,2.7759e-06,4.1615e-06,0.00022022
2641,3.1811e-06,1.4846e-06,3.4212e-06,0.00022138
2642,3.1042e-06,2.2876e-06,4.5641e-06,0.00022253
2643,2.8368e-06,1.9534e-06,3.5449e-06,0.00022316
2644,2.599e-06,1.8219e-06,3.265e-06,0.00022378
2645,2.3418e-06,1.445e-06,3.2248e-06,0.00022426
2646,2.1493e-06,1.2293e-06,3.4225e-06,0.00022461
2647,1.9041e-06,1.535e-06,3.4729e-06,0.00022484
2648,1.7341e-06,1.3286e-06,3.9339e-06,0.0002249
2649,1.634e-06,1.043e-06,3.8561e-06,0.00022475
2650,1.4366e-06,1.0262e-06,3.9677e-06,0.00022451
2651,1.3449e-06,9.9558e-07,4.1055e-06,0.00022408
2652,1.2557e-06,1.0397e-06,4.2363e-06,0.00022356
2653,1.1369e-06,4.9365e-07,4.7471e-06,0.00022317
2654,1.0682e-06,6.2202e-07,4.8472e-06,0.00022239
2655,1.0325e-06,6.2942e-07,4.9232e-06,0.00022176
2656,1.0228e-06,6.0728e-07,5.1391e-06,0.00022108
2657,9.4527e-07,6.7457e-07,5.0754e-06,0.00022058
2658,4.2393e-07,6.0257e-07,6.8842e-06,0.0002194
2659,3.5314e-07,7.9826e-07,6.8077e-06,0.00021902
2660,3.6942e-07,2.4682e-06,6.5779e-06,0.0002191
2661,5.2521e-07,5.4939e-06,6.4432e-06,0.0002194
2662,6.4223e-07,7.052e-06,6.1313e-06,0.00022016
2663,8.1666e-07,1.0898e-05,6.1053e-06,0.00022131
2664,9.7646e-07,1.1925e-05,5.6172e-06,0.00022255
2665,1.1224e-06,1.4583e-05,5.2656e-06,0.00022414
2666,1.8925e-06,2.5675e-05,5.0048e-06,0.00022619
2667,2.0888e-06,2.8151e-05,4.787e-06,0.00022823
2668,2.3404e-06,3.1577e-05,4.6254e-06,0.00023048
2669,2.5647e-06,3.4709e-05,4.3492e-06,0.00023265
2670,2.7713e-06,3.732e-05,4.0106e-06,0.00023474
2671,2.9311e-06,3.9317e-05,3.7412e-06,0.00023674
2672,3.056e-06,4.0721e-05,3.6646e-06,0.00023858
2673,3.1934e-06,4.1358e-05,3.7715e-06,0.00024043
2674,3.2025e-06,4.4257e-05,4.2652e-06,0.00024086
2675,3.1434e-06,4.0704e-05,3.5453e-06,0.00024304
2676,3.0281e-06,3.9866e-05,3.2627e-06,0.00024391
2677,2.9191e-06,3.8121e-05,3.134e-06,0.00024477
2678,2.2517e-06,2.9867e-05,4.2949e-06,0.00024375
2679,2.6223e-06,3.3188e-05,3.0256e-06,0.00024583
2680,2.2415e-06,3.0136e-05,2.9445e-06,0.00024546
2681,2.201e-06,2.7649e-05,2.7561e-06,0.00024595
2682,2.0218e-06,2.5708e-05,2.7773e-06,0.00024595
2683,1.9327e-06,2.4059e-05,2.9032e-06,0.00024588
2684,1.8076e-06,2.2735e-05,3.0396e-06,0.00024569
2685,1.7623e-06,2.171e-05,3.178e-06,0.00024537
2686,1.7023e-06,2.1001e-05,3.3206e-06,0.00024496
2687,1.6589e-06,2.0542e-05,3.4836e-06,0.00024446
2688,1.6255e-06,2.0274e-05,3.6439e-06,0.00024392
2689,1.5937e-06,2.0064e-05,3.7837e-06,0.00024335
2690,1.8127e-06,2.1563e-05,6.4568e-06,0.00024236
2691,1.5556e-06,1.9237e-05,5.0272e-06,0.00024168
2692,1.5213e-06,1.9485e-05,4.4413e-06,0.00024069
2693,1.4401e-06,1.8617e-05,4.3446e-06,0.0002401
2694,1.3731e-06,1.7581e-05,4.3693e-06,0.00023949
2695,1.2662e-06,1.6286e-05,4.3639e-06,0.00023893
2696,1.2968e-06,1.6808e-05,4.9411e-06,0.00023846
2697,1.1687e-06,1.4493e-05,4.6006e-06,0.00023822
2698,5.115e-07,3.5018e-06,4.2819e-06,0.00023696
2699,5.0736e-07,3.3665e-06,6.3404e-06,0.00023818
2700,4.5848e-07,1.042e-06,6.1363e-06,0.00023835
2701,7.6643e-07,8.5313e-07,5.8407e-06,0.00023893
2702,1.0351e-06,8.9767e-07,5.5475e-06,0.00023978
2703,1.3138e-06,6.7249e-07,5.2235e-06,0.0002407
2704,2.1661e-06,5.5332e-07,4.9056e-06,0.0002414
2705,2.4078e-06,6.0708e-07,4.6157e-06,0.00024247
2706,2.7133e-06,2.791e-07,4.3698e-06,0.00024359
2707,2.9643e-06,1.5408e-07,3.9996e-06,0.00024478
2708,3.1453e-06,3.6006e-07,3.5515e-06,0.00024595
2709,3.3607e-06,6.9416e-07,3.0777e-06,0.00024703
2710,3.54e-06,1.1162e-06,3.2096e-06,0.00024827
2711,3.5345e-06,1.3964e-06,2.9068e-06,0.00024891
2712,3.5341e-06,1.5897e-06,2.7616e-06,0.00024968
2713,3.4534e-06,1.9815e-06,2.7808e-06,0.00025029
2714,3.2902e-06,1.8513e-06,2.6792e-06,0.00025078
2715,3.1326e-06,1.5684e-06,2.5484e-06,0.00025112
2716,2.8867e-06,1.3904e-06,2.4063e-06,0.00025133
2717,2.6531e-06,1.1489e-06,2.3352e-06,0.00025139
2718,2.4054e-06,8.6096e-07,2.4241e-06,0.00025133
2719,2.1585e-06,5.4829e-07,2.5049e-06,0.00025113
2720,1.9512e-06,3.5058e-07,2.5802e-06,0.00025077
2721,1.8546e-06,3.3379e-07,2.6631e-06,0.00025022
2722,1.6594e-06,5.8419e-07,2.7934e-06,0.00024959
2723,1.5346e-06,3.377e-07,2.8229e-06,0.00024877
2724,1.453e-06,3.5619e-07,2.9035e-06,0.00024782
2725,1.3756e-06,6.1138e-07,3.1261e-06,0.00024675
2726,1.4312e-06,2.3539e-07,3.1275e-06,0.00024542
2727,1.2754e-06,2.5522e-07,3.2106e-06,0.00024423
2728,1.2668e-06,2.0889e-07,3.306e-06,0.00024286
2729,1.2351e-06,2.1727e-07,3.4022e-06,0.00024147
2730,1.2077e-06,3.9708e-07,3.5116e-06,0.00024008
2731,1.2011e-06,1.6652e-07,3.5589e-06,0.00023873
2732,1.1807e-06,3.4398e-07,3.611e-06,0.0002374
2733,1.1662e-06,5.5224e-07,3.6417e-06,0.00023618
2734,1.1097e-06,7.2886e-07,3.6628e-06,0.00023511
2735,6.2517e-07,8.7968e-07,5.8446e-06,0.00023352
2736,5.5341e-07,1.2967e-06,6.0866e-06,0.00023289
2737,3.3213e-07,1.1245e-06,5.5565e-06,0.00023221
2738,3.9968e-07,3.5257e-06,5.275e-06,0.00023204
2739,6.3746e-07,6.9622e-06,5.0446e-06,0.00023208
2740,9.5036e-07,1.2121e-05,5.3591e-06,0.00023242
2741,1.7092e-06,2.27e-05,4.7986e-06,0.00023342
2742,1.9515e-06,2.6162e-05,4.4355e-06,0.00023421
2743,2.3287e-06,3.1467e-05,5.1296e-06,0.00023561
2744,2.5719e-06,3.5126e-05,4.1658e-06,0.0002366
2745,2.777e-06,3.8125e-05,3.7201e-06,0.00023769
2746,2.9272e-06,4.0475e-05,3.3973e-06,0.00023874
2747,3.0301e-06,4.1739e-05,3.1386e-06,0.00023968
2748,2.5011e-06,3.4142e-05,2.9012e-06,0.0002395
2749,3.0804e-06,4.2034e-05,2.7319e-06,0.00024107
2750,3.025e-06,4.0404e-05,3.2662e-06,0.00024169
2751,2.8771e-06,3.8904e-05,2.7899e-06,0.00024181
2752,2.7734e-06,3.7088e-05,2.5679e-06,0.00024211
2753,2.5832e-06,3.5173e-05,3.5176e-06,0.00024241
2754,2.4202e-06,3.2521e-05,2.5739e-06,0.00024234
2755,2.2475e-06,3.0025e-05,2.3928e-06,0.00024217
2756,2.2408e-06,2.7651e-05,3.8435e-06,0.00024136
2757,1.9366e-06,2.5473e-05,2.9183e-06,0.00024158
2758,1.822e-06,2.341e-05,2.7896e-06,0.00024091
2759,1.6668e-06,2.2719e-05,3.1717e-06,0.00024
2760,1.5696e-06,2.0007e-05,3.0515e-06,0.0002394
2761,1.4014e-06,1.8633e-05,3.1953e-06,0.00023841
2762,1.53e-06,1.7501e-05,4.3517e-06,0.00023686
2763,1.3324e-06,1.6577e-05,3.6207e-06,0.0002363
2764,1.3245e-06,1.6063e-05,3.6129e-06,0.00023489
2765,1.2553e-06,1.5519e-05,3.6994e-06,0.00023365
2766,1.2296e-06,1.5125e-05,3.7673e-06,0.00023227
2767,1.2032e-06,1.4621e-05,3.8002e-06,0.00023092
2768,1.1162e-06,1.4249e-05,3.7884e-06,0.00022963
2769,1.112e-06,1.4066e-05,3.764e-06,0.00022837
2770,1.0475e-06,1.3536e-05,3.7652e-06,0.00022709
2771,1.7287e-06,4.0368e-06,9.4868e-06,0.00022446
2772,1.0587e-06,1.3523e-05,5.8583e-06,0.00022447
2773,7.4593e-07,9.6421e-06,5.286e-06,0.00022266
2774,6.7079e-07,8.5456e-06,4.634e-06,0.00022185
2775,5.7501e-07,7.1917e-06,4.4526e-06,0.00022106
2776,6.3167e-07,6.3472e-06,5.7615e-06,0.00021993
2777,9.8096e-07,2.6645e-06,4.7905e-06,0.00021994
2778,1.6671e-06,2.6145e-06,4.4754e-06,0.00021814
2779,1.4651e-06,2.4833e-06,4.584e-06,0.00021889
2780,1.7636e-06,2.2596e-06,4.417e-06,0.00021863
2781,2.4141e-06,1.9993e-06,6.2169e-06,0.0002203
2782,2.5351e-06,1.7552e-06,5.8765e-06,0.00022099
2783,2.6992e-06,1.2192e-06,5.4875e-06,0.00022203
2784,2.8272e-06,8.414e-07,5.1539e-06,0.0002231
2785,3.013e-06,8.8844e-07,4.838e-06,0.00022412
2786,3.1555e-06,9.4759e-07,4.5177e-06,0.00022507
2787,3.2646e-06,1.5799e-06,4.2816e-06,0.00022592
2788,3.2412e-06,1.1283e-06,3.8938e-06,0.00022664
2789,3.2117e-06,1.2646e-06,3.5198e-06,0.00022721
2790,3.1248e-06,1.3113e-06,3.1517e-06,0.00022762
2791,2.9987e-06,1.2965e-06,2.8152e-06,0.00022786
2792,2.8285e-06,1.2605e-06,2.596e-06,0.0002279
2793,2.6017e-06,1.7913e-06,2.5303e-06,0.00022779
2794,2.449e-06,1.0455e-06,2.354e-06,0.00022747
2795,2.2517e-06,8.4251e-07,2.3978e-06,0.00022694
2796,2.1258e-06,6.5465e-07,3.2078e-06,0.00022662
2797,1.9702e-06,1.2151e-06,2.9661e-06,0.00022548
2798,1.8557e-06,9.9897e-07,2.9872e-06,0.00022451
2799,1.8267e-06,1.2303e-06,3.3503e-06,0.00022329
2800,1.7481e-06,1.2792e-06,3.4413e-06,0.00022212
2801,1.6539e-06,2.988e-06,4.0055e-06,0.00022041
2802,1.4371e-06,2.7728e-06,4.1562e-06,0.0002188
2803,1.3526e-06,3.1289e-06,4.2998e-06,0.00021703
2804,1.3142e-06,3.0499e-06,4.4207e-06,0.00021528
2805,1.1905e-06,2.6889e-06,4.479e-06,0.0002136
2806,1.0352e-06,2.1127e-06,4.5402e-06,0.00021196
2807,1.0032e-06,1.5394e-06,4.7931e-06,0.00021033
2808,3.8132e-07,1.602e-06,6.6437e-06,0.00020824
2809,3.1069e-07,5.0151e-07,6.4123e-06,0.00020683
2810,3.1654e-07,2.1504e-06,6.2334e-06,0.0002059
2811,5.5054e-07,5.3878e-06,6.03e-06,0.00020526
2812,8.4052e-07,8.5106e-06,6.0234e-06,0.00020513
2813,9.9233e-07,1.1793e-05,5.6152e-06,0.00020502
2814,1.1988e-06,1.4721e-05,5.3024e-06,0.00020538
2815,1.9743e-06,2.6399e-05,5.0368e-06,0.00020623
2816,2.1442e-06,2.9503e-05,4.8329e-06,0.00020718
2817,1.7871e-06,2.4608e-05,4.6062e-06,0.00020778
2818,1.9294e-06,2.7868e-05,4.3434e-06,0.00020875
2819,2.6761e-06,3.844e-05,4.0178e-06,0.00021036
2820,2.7463e-06,4.1028e-05,3.9036e-06,0.00021139
2821,2.9242e-06,4.2156e-05,3.6708e-06,0.00021239
2822,2.9918e-06,4.3711e-05,3.5598e-06,0.00021335
2823,3.0421e-06,4.4547e-05,3.4814e-06,0.00021411
2824,3.0527e-06,4.4722e-05,3.4068e-06,0.00021471
2825,3.0039e-06,4.3928e-05,3.2908e-06,0.00021515
2826,2.9217e-06,4.2804e-05,3.1843e-06,0.00021544
2827,2.8048e-06,4.1109e-05,3.0798e-06,0.00021556
2828,2.6547e-06,3.891e-05,2.9747e-06,0.00021552
2829,2.4787e-06,3.6411e-05,2.8751e-06,0.00021529
2830,2.3025e-06,3.3675e-05,2.7868e-06,0.00021492
2831,2.1225e-06,3.1022e-05,2.7397e-06,0.00021436
2832,1.9537e-06,2.8378e-05,2.8481e-06,0.00021366
2833,1.7927e-06,2.5956e-05,2.9732e-06,0.00021282
2834,1.6563e-06,2.3822e-05,3.1123e-06,0.00021183
2835,1.5758e-06,2.243e-05,3.3454e-06,0.00021071
2836,8.7716e-07,1.1933e-05,3.6143e-06,0.00020883
2837,8.7572e-07,1.2237e-05,3.5873e-06,0.00020767
2838,1.2446e-06,1.7983e-05,3.9047e-06,0.00020646
2839,1.2306e-06,1.5417e-05,4.1018e-06,0.00020481
2840,1.3672e-06,1.5639e-05,5.434e-06,0.00020289
2841,1.278e-06,1.6125e-05,4.491e-06,0.00020198
2842,1.3599e-06,1.6715e-05,4.3315e-06,0.00020038
2843,1.3869e-06,1.7253e-05,4.4303e-06,0.00019899
2844,1.4184e-06,1.764e-05,4.4872e-06,0.00019764
2845,1.4171e-06,1.7705e-05,4.5265e-06,0.00019639
2846,1.3723e-06,1.7291e-05,4.5443e-06,0.00019525
2847,1.2957e-06,1.6352e-05,4.4678e-06,0.00019416
2848,1.1656e-06,1.4847e-05,4.3949e-06,0.00019316
2849,1.0089e-06,1.2809e-05,4.3022e-06,0.00019223
2850,3.709e-07,3.6491e-06,6.5021e-06,0.00019217
2851,1.6151e-07,8.9982e-07,6.4073e-06,0.00019176
2852,5.1742e-07,6.941e-07,6.0889e-06,0.00019176
2853,1.4994e-06,1.3745e-06,5.8657e-06,0.00019145
2854,1.2237e-06,9.1056e-07,5.5318e-06,0.00019217
2855,2.2788e-06,1.0276e-06,5.3005e-06,0.00019246
2856,2.5718e-06,1.2042e-06,4.8507e-06,0.00019313
2857,2.938e-06,1.2583e-06,4.4748e-06,0.0001939
2858,3.2253e-06,1.3035e-06,4.0666e-06,0.00019472
2859,3.441e-06,1.2754e-06,3.6446e-06,0.00019552
2860,3.5785e-06,1.2837e-06,3.2689e-06,0.00019626
2861,3.6232e-06,1.4068e-06,3.142e-06,0.00019689
2862,3.6113e-06,1.2179e-06,3.1321e-06,0.00019747
2863,3.5281e-06,1.1773e-06,3.082e-06,0.00019793
2864,3.3679e-06,1.156e-06,3.0198e-06,0.00019831
2865,3.2241e-06,1.1004e-06,3.4354e-06,0.00019887
2866,2.931e-06,9.9431e-07,2.9846e-06,0.00019885
2867,2.7071e-06,1.0455e-06,2.7477e-06,0.00019904
2868,2.4502e-06,9.6523e-07,2.7424e-06,0.00019909
2869,2.2497e-06,9.5621e-07,3.3045e-06,0.0001994
2870,1.9505e-06,9.2703e-07,3.0069e-06,0.00019903
2871,1.7928e-06,1.5401e-06,3.0731e-06,0.00019872
2872,1.5597e-06,7.5943e-07,3.0671e-06,0.00019849
2873,2.2313e-06,1.1643e-05,5.4102e-06,0.00019853
2874,1.3301e-06,5.6284e-07,4.2141e-06,0.00019721
2875,1.3207e-06,2.3569e-06,3.6832e-06,0.00019634
2876,1.2175e-06,1.6921e-06,3.6827e-06,0.00019556
2877,1.1472e-06,1.0478e-06,3.8242e-06,0.00019467
2878,1.0993e-06,6.6885e-07,3.8785e-06,0.00019375
2879,1.1281e-06,2.5204e-07,3.941e-06,0.00019276
2880,1.1604e-06,3.6233e-07,4.9253e-06,0.00019209
2881,1.2089e-06,1.1041e-07,4.1246e-06,0.00019106
2882,1.2598e-06,1.0927e-07,4.0587e-06,0.00019022
2883,1.3183e-06,1.1545e-07,4.0033e-06,0.00018952
2884,1.3044e-06,1.6472e-07,3.991e-06,0.0001889
2885,1.2759e-06,1.0715e-07,3.9785e-06,0.00018842
2886,7.4409e-07,1.4991e-07,6.13e-06,0.00018762
2887,6.4954e-07,2.4058e-07,6.0424e-06,0.00018741
2888,3.823e-07,3.0528e-07,5.7747e-06,0.00018765
2889,4.2474e-07,2.7095e-06,5.5218e-06,0.00018813
2890,6.6292e-07,6.5632e-06,5.2516e-06,0.00018887
2891,1.5202e-06,1.9832e-05,5.8257e-06,0.0001904
2892,1.8298e-06,2.4247e-05,4.9195e-06,0.00019167
2893,2.1852e-06,2.9389e-05,4.6655e-06,0.00019337
2894,2.5016e-06,3.4036e-05,4.3667e-06,0.00019515
2895,2.7741e-06,3.8035e-05,3.9837e-06,0.00019691
2896,3.1032e-06,4.1109e-05,4.3285e-06,0.00019825
2897,3.1065e-06,4.3338e-05,3.4578e-06,0.00020005
2898,3.1907e-06,4.4449e-05,3.1989e-06,0.00020141
2899,3.1911e-06,4.4556e-05,2.9592e-06,0.00020278
2900,3.1165e-06,4.3809e-05,2.864e-06,0.00020397
2901,3.0067e-06,4.2068e-05,2.8068e-06,0.00020499
2902,2.996e-06,4.0015e-05,2.8751e-06,0.00020573
2903,2.7491e-06,3.7691e-05,2.6893e-06,0.00020666
2904,2.5866e-06,3.4862e-05,2.5908e-06,0.0002072
2905,2.3879e-06,3.2171e-05,2.4855e-06,0.0002077
2906,2.2086e-06,2.9549e-05,2.3858e-06,0.00020808
2907,2.0143e-06,2.6786e-05,2.4114e-06,0.00020832
2908,1.8347e-06,2.4277e-05,2.499e-06,0.00020844
2909,1.6683e-06,2.2016e-05,2.6156e-06,0.00020841
2910,1.5278e-06,2.024e-05,2.7493e-06,0.00020823
2911,1.3787e-06,1.8269e-05,2.8954e-06,0.00020795
2912,1.2777e-06,1.7005e-05,3.0638e-06,0.00020754
2913,1.1857e-06,1.6116e-05,3.1917e-06,0.00020703
2914,1.1203e-06,1.5309e-05,3.3133e-06,0.0002064
2915,1.0756e-06,1.5113e-05,3.4193e-06,0.00020572
2916,1.0864e-06,1.511e-05,3.5069e-06,0.00020499
2917,1.0864e-06,1.522e-05,3.5676e-06,0.00020427
2918,1.0885e-06,1.5089e-05,3.6164e-06,0.00020347
2919,1.0825e-06,1.5037e-05,3.6293e-06,0.00020271
2920,9.3442e-07,1.2743e-05,3.6984e-06,0.00020203
2921,1.0166e-06,1.3789e-05,3.6784e-06,0.00020128
2922,9.9526e-07,1.4323e-05,4.115e-06,0.00020062
2923,8.7418e-07,1.2057e-05,3.6941e-06,0.00020021
2924,1.6273e-07,1.871e-06,3.6764e-06,0.00019932
2925,6.2487e-07,8.1002e-06,3.5922e-06,0.00019917
2926,4.526e-07,4.8815e-06,4.1155e-06,0.00019929
2927,5.6488e-07,3.555e-07,3.6075e-06,0.00019901
2928,9.1192e-07,3.2126e-07,3.427e-06,0.00019929
2929,1.1976e-06,3.8237e-07,3.3968e-06,0.00019979
2930,1.4801e-06,1.1843e-06,4.26e-06,0.00020092
2931,2.1641e-06,8.0806e-07,5.55e-06,0.00020304
2932,2.3741e-06,6.2741e-07,5.1656e-06,0.00020434
2933,2.6983e-06,5.5216e-07,5.1274e-06,0.00020589
2934,2.9644e-06,5.9164e-07,4.8822e-06,0.00020763
2935,3.0599e-06,8.7456e-07,4.418e-06,0.00020922
2936,3.172e-06,6.5217e-07,3.9923e-06,0.00021077
2937,3.2147e-06,1.0468e-06,3.605e-06,0.00021218
2938,3.1777e-06,7.9767e-07,3.2602e-06,0.00021349
2939,3.1171e-06,1.1679e-06,2.9003e-06,0.00021468
2940,2.9958e-06,9.8255e-07,2.5449e-06,0.00021564
2941,2.8538e-06,1.4072e-06,2.2359e-06,0.00021645
2942,2.7301e-06,1.6758e-06,2.2136e-06,0.0002171
2943,2.5149e-06,1.4017e-06,1.998e-06,0.00021757
2944,2.3484e-06,1.2813e-06,1.8159e-06,0.0002178
2945,2.1573e-06,1.4879e-06,1.8502e-06,0.00021793
2946,2.0085e-06,1.8264e-06,2.0227e-06,0.00021782
2947,1.8555e-06,1.2639e-06,2.1816e-06,0.00021762
2948,1.7445e-06,1.6337e-06,2.3898e-06,0.00021715
2949,1.6061e-06,1.0614e-06,2.6016e-06,0.0002167
2950,1.5279e-06,9.9063e-07,2.8019e-06,0.00021602
2951,1.4783e-06,1.4934e-06,3.0445e-06,0.00021532
2952,1.3987e-06,7.6269e-07,3.1721e-06,0.00021438
2953,1.204e-06,7.0095e-07,3.3739e-06,0.00021334
2954,1.2947e-06,6.0322e-07,3.5147e-06,0.00021228
2955,1.1836e-06,7.2737e-07,3.6495e-06,0.0002112
2956,1.0499e-06,4.939e-07,3.8194e-06,0.00021004
2957,1.0376e-06,2.6459e-06,4.559e-06,0.00020815
2958,4.5816e-07,3.2164e-07,6.0195e-06,0.00020711
2959,3.547e-07,6.6966e-07,6.0096e-06,0.0002059
2960,1.8221e-07,5.562e-07,6.2409e-06,0.00020568
2961,3.2702e-07,3.6522e-06,5.6669e-06,0.00020518
2962,5.6025e-07,6.5094e-06,5.2963e-06,0.00020538
2963,7.7079e-07,9.6213e-06,5.0202e-06,0.00020592
2964,9.7266e-07,1.2653e-05,4.7709e-06,0.00020679
2965,1.1776e-06,1.5516e-05,4.5163e-06,0.00020795
2966,1.9604e-06,2.6894e-05,4.3e-06,0.00020961
2967,2.1477e-06,2.972e-05,4.1203e-06,0.00021127
2968,2.408e-06,3.3722e-05,4.1172e-06,0.00021313
2969,2.5814e-06,3.7467e-05,4.0219e-06,0.00021492
2970,2.7738e-06,3.8766e-05,3.4615e-06,0.00021663
2971,2.8775e-06,4.0762e-05,3.198e-06,0.00021818
2972,2.9829e-06,4.1787e-05,2.9948e-06,0.00021967
2973,3.0894e-06,4.3256e-05,3.8789e-06,0.00022131
2974,3.0718e-06,4.2805e-05,2.9617e-06,0.0002223
2975,2.9616e-06,4.2119e-05,2.8106e-06,0.00022335
2976,2.8986e-06,4.0015e-05,2.5768e-06,0.0002241
2977,2.7408e-06,3.7821e-05,2.4339e-06,0.00022475
2978,2.5935e-06,3.5424e-05,2.3475e-06,0.00022522
2979,2.3923e-06,3.2854e-05,2.1924e-06,0.00022552
2980,2.235e-06,3.031e-05,2.069e-06,0.00022565
2981,2.0752e-06,2.7977e-05,1.9614e-06,0.00022562
2982,1.9423e-06,2.5826e-05,2.0116e-06,0.00022542
2983,1.8104e-06,2.3977e-05,2.1173e-06,0.00022508
2984,1.7101e-06,2.2416e-05,2.245e-06,0.0002246
2985,1.5752e-06,2.1687e-05,3.3397e-06,0.00022425
2986,1.4932e-06,2.0554e-05,2.8023e-06,0.00022339
2987,1.4605e-06,1.9804e-05,2.8753e-06,0.00022255
2988,1.4139e-06,1.9782e-05,3.0506e-06,0.00022164
2989,1.4213e-06,1.9173e-05,3.1738e-06,0.00022075
2990,1.4648e-06,1.9172e-05,3.4633e-06,0.00021969
2991,1.4314e-06,1.9391e-05,3.4998e-06,0.00021878
2992,1.4287e-06,1.8894e-05,3.5407e-06,0.00021783
2993,1.3965e-06,1.8646e-05,3.6062e-06,0.0002169
2994,1.3563e-06,1.8282e-05,3.6665e-06,0.00021597
2995,1.3087e-06,1.7338e-05,3.6668e-06,0.00021511
2996,1.2265e-06,1.6218e-05,3.6621e-06,0.00021428
2997,1.1185e-06,1.4707e-05,3.6404e-06,0.00021352
2998,9.8573e-07,1.2816e-05,3.5931e-06,0.00021284
2999,8.2468e-07,1.0519e-05,3.5238e-06,0.00021224
3000,1.8233e-07,1.243e-06,5.6862e-06,0.00021251


==> data/mean_stats_DDCADMM.csv <==
iter,relSubopt,infeas,consViol,solDist
1,0.99806,18.773,0.10759,2.9294
2,0.94578,17.379,0.12308,2.7998
3,0.81942,14.715,0.17095,2.5847
4,0.70132,12.485,0.20058,2.4213
5,0.62621,11.076,0.20538,2.311
6,0.58237,10.216,0.19728,2.2316
7,0.55473,9.6401,0.18217,2.1671
8,0.52786,9.0946,0.1685,2.1053
9,0.49025,8.3925,0.16261,2.0372
10,0.43525,7.4409,0.16562,1.9595
11,0.35983,6.2306,0.17739,1.8739
12,0.26715,4.9069,0.19555,1.7935
13,0.17028,3.744,0.21661,1.7258
14,0.096809,3.0451,0.23423,1.6745
15,0.065952,2.7531,0.24305,1.6394
16,0.077239,2.7198,0.23904,1.6064
17,0.10517,2.7368,0.22459,1.5752
18,0.1215,2.7022,0.20491,1.5417
19,0.12846,2.5797,0.19387,1.5063
20,0.12577,2.4153,0.18046,1.4693
21,0.11544,2.2477,0.17207,1.4364
22,0.10189,2.102,0.16624,1.4081
23,0.088702,1.9931,0.16268,1.3835
24,0.076573,1.9099,0.15781,1.3605
25,0.064792,1.8585,0.14944,1.3395
26,0.053677,1.8216,0.14143,1.3211
27,0.044421,1.779,0.13565,1.3054
28,0.037566,1.7304,0.1309,1.2926
29,0.034057,1.6781,0.12486,1.2805
30,0.032175,1.6299,0.11653,1.2698
31,0.033092,1.5815,0.1098,1.26
32,0.035725,1.5326,0.10535,1.2495
33,0.04015,1.4734,0.10095,1.2378
34,0.044064,1.4243,0.096199,1.2257
35,0.046922,1.3665,0.092469,1.2121
36,0.049145,1.3037,0.090552,1.1976
37,0.049317,1.243,0.089606,1.1831
38,0.047482,1.1802,0.088899,1.1686
39,0.04457,1.1069,0.088121,1.1545
40,0.040701,1.0421,0.086337,1.1411
41,0.037838,1.0158,0.082906,1.1297
42,0.035011,1.0037,0.080884,1.1184
43,0.032883,1.0037,0.079103,1.1072
44,0.031118,1.0097,0.077697,1.0967
45,0.029679,1.0132,0.075488,1.0859
46,0.028036,1.0083,0.073035,1.0751
47,0.026587,0.99638,0.070627,1.0649
48,0.025216,0.98084,0.067977,1.0553
49,0.024465,0.95871,0.065786,1.0466
50,0.024846,0.92792,0.063857,1.0389
51,0.025619,0.89512,0.062163,1.0313
52,0.026542,0.86421,0.060876,1.0253
53,0.027427,0.837,0.060464,1.0202
54,0.028217,0.81231,0.060028,1.0156
55,0.028791,0.79186,0.060371,1.0114
56,0.02904,0.77759,0.061191,1.0077
57,0.029164,0.7679,0.061154,1.0039
58,0.029295,0.75651,0.059386,0.99847
59,0.029284,0.74404,0.058058,0.99197
60,0.028946,0.72057,0.056824,0.98373
61,0.028347,0.69178,0.055892,0.97418
62,0.027523,0.65692,0.055255,0.9636
63,0.026299,0.62059,0.054631,0.9526
64,0.025045,0.58939,0.05377,0.94151
65,0.023806,0.56461,0.052519,0.93062
66,0.02262,0.54151,0.051317,0.91974
67,0.021774,0.52107,0.050279,0.90875
68,0.020915,0.50184,0.049913,0.89782
69,0.020034,0.48207,0.049327,0.88698
70,0.019099,0.46212,0.048436,0.87625
71,0.018675,0.44158,0.047676,0.86579
72,0.01832,0.42168,0.047166,0.85547
73,0.017878,0.406,0.046554,0.84586
74,0.017483,0.39461,0.046206,0.83703
75,0.017377,0.39037,0.045824,0.829
76,0.017378,0.39292,0.045281,0.82167
77,0.017423,0.40109,0.044342,0.81497
78,0.017671,0.41441,0.04327,0.80834
79,0.018017,0.4313,0.041821,0.80196
80,0.0185,0.44521,0.04034,0.79525
81,0.018958,0.45372,0.038737,0.78834
82,0.019427,0.45616,0.037158,0.78129
83,0.019824,0.45283,0.035962,0.77412
84,0.020181,0.44307,0.03477,0.76647
85,0.020485,0.42875,0.033492,0.75872
86,0.020719,0.41196,0.032609,0.7514
87,0.020852,0.39541,0.031743,0.74455
88,0.020945,0.37998,0.03146,0.73819
89,0.021111,0.36777,0.031533,0.73245
90,0.021347,0.35845,0.031724,0.72716
91,0.021531,0.3512,0.031808,0.72219
92,0.021645,0.34513,0.031578,0.71737
93,0.021676,0.33786,0.031521,0.71234
94,0.021646,0.33023,0.031391,0.70725
95,0.021527,0.32201,0.031454,0.70216
96,0.021294,0.31226,0.03131,0.69706
97,0.020989,0.29914,0.0313,0.692
98,0.020657,0.28461,0.031626,0.68707
99,0.020372,0.26896,0.031878,0.68226
100,0.020127,0.25286,0.031852,0.67774
101,0.019846,0.23598,0.031538,0.67359
102,0.01973,0.22021,0.031359,0.66977
103,0.01956,0.2059,0.030909,0.66631
104,0.019355,0.19348,0.030237,0.66324
105,0.019141,0.18287,0.029723,0.66061
106,0.018915,0.17621,0.029242,0.65856
107,0.018712,0.17416,0.028967,0.65702
108,0.018639,0.17611,0.028553,0.65591
109,0.018634,0.18204,0.02805,0.6551
110,0.018611,0.19088,0.02739,0.65447
111,0.018636,0.20113,0.026593,0.65396
112,0.018737,0.21192,0.025481,0.65373
113,0.018776,0.22097,0.024151,0.65322
114,0.018838,0.22732,0.023312,0.65229
115,0.018919,0.23093,0.022787,0.65096
116,0.018971,0.23179,0.022445,0.64926
117,0.019053,0.22991,0.022226,0.64721
118,0.019215,0.22556,0.022246,0.6447
119,0.019312,0.21975,0.022457,0.64188
120,0.019324,0.21267,0.022589,0.63876
121,0.019283,0.20574,0.022765,0.63519
122,0.019084,0.20013,0.022913,0.63128
123,0.018824,0.19348,0.022995,0.62702
124,0.018428,0.18662,0.023034,0.62244
125,0.017949,0.18082,0.022959,0.61762
126,0.017324,0.1755,0.022898,0.61265
127,0.01737,0.17014,0.022682,0.60761
128,0.017519,0.16423,0.022546,0.60258
129,0.017511,0.15801,0.022616,0.59763
130,0.017354,0.15173,0.022674,0.59287
131,0.017075,0.14761,0.0228,0.58836
132,0.016672,0.14519,0.022934,0.58412
133,0.016086,0.14253,0.022999,0.57985
134,0.015389,0.14209,0.023105,0.57609
135,0.014628,0.14358,0.023136,0.57286
136,0.01382,0.14722,0.02311,0.57011
137,0.01344,0.15198,0.02299,0.56778
138,0.013165,0.15751,0.022729,0.56578
139,0.013113,0.1654,0.022482,0.56408
140,0.013657,0.17214,0.022044,0.56259
141,0.014002,0.17727,0.02172,0.56122
142,0.014084,0.18021,0.021454,0.55979
143,0.013835,0.1801,0.021039,0.5581
144,0.013425,0.17891,0.020537,0.5563
145,0.012855,0.17678,0.019955,0.55433
146,0.012135,0.1739,0.019283,0.55224
147,0.011278,0.17056,0.018636,0.55004
148,0.010305,0.16692,0.01809,0.54774
149,0.0092368,0.16332,0.017618,0.54536
150,0.0080889,0.16026,0.017127,0.54293
151,0.0070157,0.1581,0.016622,0.5405
152,0.0061108,0.15608,0.015909,0.53809
153,0.0061314,0.15524,0.015897,0.53569
154,0.0064603,0.15498,0.015959,0.53332
155,0.0067491,0.15474,0.016084,0.53098
156,0.0069,0.15344,0.016274,0.52864
157,0.0069292,0.15131,0.016424,0.52631
158,0.0069563,0.14842,0.016638,0.52396
159,0.007003,0.14489,0.016891,0.52158
160,0.0070721,0.14056,0.017076,0.51918
161,0.0070823,0.13555,0.017248,0.51671
162,0.0069546,0.13038,0.017409,0.51417
163,0.0067198,0.12513,0.017506,0.51156
164,0.0067868,0.11975,0.01751,0.50888
165,0.0068303,0.11402,0.017497,0.50611
166,0.0067562,0.11115,0.017471,0.50333
167,0.0065422,0.10957,0.017361,0.50055
168,0.006231,0.1085,0.01696,0.4978
169,0.0058606,0.10795,0.016663,0.49507
170,0.0054077,0.1078,0.016542,0.49241
171,0.0049393,0.10791,0.016359,0.48984
172,0.0046085,0.10802,0.01613,0.48736
173,0.0044763,0.10813,0.015834,0.48499
174,0.0043957,0.10809,0.015511,0.48277
175,0.0042782,0.10997,0.015169,0.48075
176,0.0041517,0.1121,0.014787,0.47892
177,0.0040362,0.11382,0.014498,0.47727
178,0.0039002,0.11497,0.014258,0.47577
179,0.0039706,0.11529,0.014204,0.47436
180,0.0039951,0.1149,0.014185,0.47302
181,0.0039767,0.11382,0.014167,0.47171
182,0.0039281,0.11271,0.01412,0.47039
183,0.0039567,0.11195,0.01403,0.469
184,0.0040547,0.11043,0.013884,0.46753
185,0.0041376,0.10791,0.013719,0.46595
186,0.0041489,0.1062,0.013633,0.46427
187,0.0040733,0.10517,0.01352,0.46249
188,0.003932,0.10455,0.013368,0.46042
189,0.0037478,0.10342,0.013224,0.45817
190,0.0035099,0.10155,0.013009,0.45577
191,0.0032547,0.099113,0.012746,0.45329
192,0.0029818,0.096075,0.012474,0.45079
193,0.0026768,0.092332,0.012228,0.44829
194,0.0024636,0.087952,0.012067,0.44583
195,0.0025166,0.083056,0.01198,0.44337
196,0.0028204,0.07799,0.012028,0.44096
197,0.0031229,0.072308,0.0121,0.4386
198,0.0033871,0.066972,0.012197,0.4363
199,0.0036194,0.061806,0.012286,0.43405
200,0.0038035,0.057048,0.012342,0.43187
201,0.0039514,0.052673,0.01236,0.42972
202,0.0040607,0.049067,0.012343,0.42759
203,0.0041587,0.045999,0.0123,0.42557
204,0.0044232,0.043461,0.012221,0.42366
205,0.0046457,0.041329,0.012101,0.42189
206,0.0048287,0.040202,0.011831,0.42023
207,0.004951,0.040139,0.011778,0.41864
208,0.0050162,0.040445,0.011831,0.41714
209,0.0050365,0.041033,0.011871,0.4157
210,0.0050265,0.04169,0.011896,0.4143
211,0.0049649,0.042809,0.011893,0.41291
212,0.0048555,0.044503,0.011875,0.41152
213,0.0047004,0.046113,0.011874,0.41013
214,0.0045029,0.047453,0.011888,0.40873
215,0.0042633,0.049409,0.011894,0.40732
216,0.0040265,0.051404,0.01189,0.40592
217,0.0037643,0.053044,0.011921,0.40453
218,0.0034762,0.054389,0.011949,0.40315
219,0.0031883,0.055379,0.011955,0.4018
220,0.0029224,0.056905,0.011925,0.40048
221,0.0026871,0.058062,0.011883,0.39917
222,0.002466,0.059204,0.011847,0.39792
223,0.0022556,0.06031,0.011763,0.39675
224,0.0020577,0.061492,0.011629,0.39569
225,0.0018716,0.062701,0.011474,0.39477
226,0.0018432,0.063952,0.011295,0.39399
227,0.0019587,0.065263,0.011135,0.39337
228,0.0020615,0.066691,0.010979,0.3929
229,0.0021647,0.068273,0.01078,0.39255
230,0.002229,0.06965,0.010534,0.39226
231,0.0022653,0.071215,0.010245,0.39201
232,0.0023067,0.072947,0.0099177,0.39177
233,0.0023338,0.074988,0.0095574,0.3915
234,0.0023357,0.077299,0.0092196,0.39118
235,0.0023185,0.079666,0.0088595,0.39076
236,0.0022646,0.081695,0.0085099,0.3902
237,0.0022156,0.083593,0.0082895,0.38951
238,0.0021471,0.085186,0.0082304,0.38866
239,0.0020492,0.086411,0.0081764,0.38762
240,0.0019254,0.087181,0.0081453,0.38638
241,0.0018242,0.087412,0.0081339,0.38492
242,0.0017288,0.087113,0.008114,0.38326
243,0.0016158,0.086336,0.0081076,0.38139
244,0.0014802,0.084776,0.0081,0.37927
245,0.0013736,0.082235,0.0080733,0.37688
246,0.001363,0.079596,0.0080774,0.37433
247,0.0013513,0.076746,0.0080789,0.37161
248,0.0014223,0.073779,0.0080413,0.36875
249,0.0015221,0.070757,0.0079864,0.36579
250,0.0015941,0.0678,0.0079759,0.36274
251,0.0017327,0.065024,0.0080559,0.35964
252,0.0018604,0.06195,0.0081369,0.35653
253,0.0019626,0.058863,0.0082486,0.35343
254,0.0020371,0.055813,0.0083828,0.35039
255,0.0021024,0.052853,0.0085203,0.34744
256,0.0021544,0.050272,0.0086644,0.34462
257,0.0021976,0.047696,0.0088549,0.34198
258,0.0022261,0.045375,0.009015,0.33955
259,0.002228,0.043391,0.0091173,0.33735
260,0.0022025,0.04155,0.0092192,0.33538
261,0.0021536,0.039824,0.0093306,0.33363
262,0.0021341,0.038185,0.0094038,0.33207
263,0.0021075,0.036501,0.0094188,0.33069
264,0.0021177,0.035471,0.0093042,0.32949
265,0.0021011,0.034889,0.0091933,0.32844
266,0.0020731,0.035039,0.0091342,0.32753
267,0.0021116,0.035384,0.0091113,0.32675
268,0.0021437,0.03567,0.0090809,0.32609
269,0.002179,0.035791,0.0090406,0.32554
270,0.0022694,0.035954,0.0089482,0.32515
271,0.0023448,0.036135,0.0088421,0.32492
272,0.0024511,0.036537,0.0087071,0.32485
273,0.0025361,0.037505,0.0085646,0.32494
274,0.0025973,0.038463,0.008393,0.32515
275,0.0026827,0.039403,0.0081982,0.32547
276,0.0027475,0.040294,0.0080155,0.32587
277,0.0027704,0.040894,0.0078089,0.32628
278,0.0027651,0.041425,0.00758,0.32669
279,0.0027359,0.041894,0.00733,0.32708
280,0.0026872,0.042304,0.0070601,0.32743
281,0.0026184,0.042603,0.0068046,0.32771
282,0.0025282,0.043267,0.0065755,0.3279
283,0.0024147,0.04386,0.006359,0.32796
284,0.0022892,0.044379,0.0061853,0.32794
285,0.0021985,0.04474,0.0060977,0.32783
286,0.002168,0.045004,0.006071,0.32762
287,0.0021246,0.045388,0.0060387,0.32732
288,0.0020991,0.045551,0.0060015,0.32694
289,0.0020602,0.045474,0.0059453,0.32649
290,0.0020093,0.045152,0.0058769,0.32596
291,0.0019597,0.0446,0.0059236,0.32536
292,0.0019299,0.043895,0.0059684,0.32469
293,0.0018895,0.04293,0.0060145,0.32397
294,0.0018305,0.041718,0.006054,0.3232
295,0.0017553,0.040279,0.006071,0.32238
296,0.0016648,0.038635,0.0060666,0.32153
297,0.0015482,0.036677,0.0060471,0.32064
298,0.0014071,0.034451,0.006085,0.31974
299,0.0012779,0.032171,0.0061124,0.31882
300,0.0012611,0.029896,0.0061252,0.31788
301,0.00135,0.027541,0.0061315,0.31694
302,0.0014435,0.025117,0.0061291,0.31598
303,0.0015319,0.022795,0.0061275,0.31502
304,0.0016127,0.020708,0.0061096,0.31403
305,0.001683,0.019063,0.006098,0.31304
306,0.0017443,0.018062,0.0060587,0.31203
307,0.001793,0.017061,0.0060496,0.311
308,0.0018329,0.016037,0.00601,0.30994
309,0.0018768,0.015009,0.0059391,0.30883
310,0.0019039,0.013987,0.0059025,0.30771
311,0.0019155,0.01298,0.0058486,0.30657
312,0.0019149,0.012151,0.0058044,0.30541
313,0.001971,0.011353,0.0057706,0.30424
314,0.0020254,0.010588,0.0057255,0.30305
315,0.0020683,0.0099016,0.0056771,0.30184
316,0.0020993,0.0095401,0.0056182,0.30063
317,0.002135,0.0092086,0.0055489,0.29943
318,0.0021532,0.0089109,0.0054925,0.29824
319,0.0021537,0.0086429,0.0054445,0.29709
320,0.0021383,0.0085609,0.0054062,0.29598
321,0.0021128,0.0085834,0.0054212,0.29492
322,0.002073,0.0086127,0.0054513,0.29394
323,0.0020149,0.0086232,0.0054848,0.29304
324,0.0019414,0.0086476,0.0055363,0.29222
325,0.0018529,0.0089139,0.0055875,0.29151
326,0.00177,0.0093484,0.0056329,0.29091
327,0.0017021,0.0097135,0.0056713,0.29043
328,0.0016199,0.010222,0.0056994,0.29006
329,0.0015306,0.010657,0.0057304,0.28978
330,0.0014661,0.011009,0.0057741,0.28959
331,0.0014213,0.011331,0.005801,0.2895
332,0.0013961,0.011702,0.0058127,0.28947
333,0.0014094,0.012151,0.0058171,0.28951
334,0.0014861,0.012543,0.0058219,0.2896
335,0.0015515,0.012894,0.0058241,0.28973
336,0.0016048,0.013243,0.005811,0.28988
337,0.001646,0.013839,0.0057828,0.29004
338,0.001675,0.014519,0.0057428,0.2902
339,0.001714,0.015407,0.0056923,0.29036
340,0.0017582,0.016216,0.0056245,0.2905
341,0.0018144,0.016923,0.0055406,0.29062
342,0.0018711,0.017421,0.00544,0.29069
343,0.001915,0.017821,0.0053246,0.29072
344,0.0019845,0.018144,0.0051956,0.29071
345,0.0020358,0.018446,0.0050779,0.29064
346,0.0020756,0.018641,0.004975,0.29051
347,0.0021021,0.018695,0.0048772,0.29031
348,0.0021117,0.018633,0.0047951,0.29005
349,0.0021046,0.01857,0.0047018,0.28972
350,0.002082,0.018583,0.0045985,0.28934
351,0.0020454,0.01846,0.0044943,0.28889
352,0.0019961,0.018208,0.0044229,0.28837
353,0.0019337,0.017818,0.0043473,0.28778
354,0.0018603,0.017304,0.0042767,0.28713
355,0.0017791,0.016695,0.0042601,0.28643
356,0.001691,0.015998,0.0042488,0.28567
357,0.0015968,0.015223,0.0042358,0.28486
358,0.0015221,0.014381,0.0042162,0.28402
359,0.0014673,0.013479,0.0041879,0.28315
360,0.0014105,0.012608,0.0041641,0.28226
361,0.001358,0.011764,0.0041549,0.28135
362,0.0013154,0.011258,0.0041368,0.28043
363,0.0012694,0.010801,0.0041156,0.27951
364,0.0012208,0.010302,0.0041106,0.2786
365,0.0011694,0.0097873,0.0041004,0.27769
366,0.001133,0.0092654,0.0041037,0.27678
367,0.0011103,0.0087447,0.0041033,0.27588
368,0.0010819,0.0082299,0.0041114,0.275
369,0.001087,0.0077107,0.0041302,0.27412
370,0.0010883,0.0072124,0.0041677,0.27326
371,0.0010823,0.0067475,0.0042164,0.27241
372,0.0010694,0.0064622,0.0042729,0.27159
373,0.0010496,0.0062373,0.004331,0.27079
374,0.0010229,0.0060227,0.0043912,0.27
375,0.0010008,0.0059871,0.0044621,0.26925
376,0.00097791,0.006017,0.0045413,0.26852
377,0.00097454,0.0060941,0.0046101,0.26782
378,0.00096823,0.0062118,0.0046729,0.26715
379,0.00096339,0.0062921,0.0047234,0.26651
380,0.00095276,0.0064224,0.0047603,0.2659
381,0.00093774,0.0067542,0.0047835,0.26534
382,0.00091808,0.007212,0.0047929,0.26483
383,0.00090866,0.0077127,0.004789,0.26437
384,0.00089751,0.0082522,0.0047732,0.26396
385,0.00088388,0.0088858,0.0047435,0.26361
386,0.0008823,0.0095993,0.0047006,0.2633
387,0.00089252,0.010403,0.0046456,0.26305
388,0.0008977,0.011259,0.0045795,0.26283
389,0.00089757,0.012095,0.0045051,0.26266
390,0.00089812,0.012902,0.0044231,0.26251
391,0.00090092,0.013672,0.0043334,0.26238
392,0.00091034,0.014411,0.0042509,0.26228
393,0.00091158,0.015238,0.0041719,0.26218
394,0.0009078,0.016006,0.0041186,0.26208
395,0.0009005,0.016707,0.0040866,0.26199
396,0.0008853,0.017337,0.0040556,0.26189
397,0.00086228,0.017895,0.0040263,0.26179
398,0.00083163,0.018684,0.0039937,0.26168
399,0.0007937,0.019413,0.0039566,0.26155
400,0.00074548,0.019982,0.0039177,0.26139
401,0.00075706,0.020491,0.0038784,0.26121
402,0.0007891,0.020928,0.0038319,0.26102
403,0.00083389,0.021298,0.0037831,0.26081
404,0.00087912,0.021603,0.0037295,0.26058
405,0.00092112,0.021896,0.0036677,0.26032
406,0.00095949,0.02222,0.0036476,0.26005
407,0.00099321,0.022645,0.0036219,0.25977
408,0.0010215,0.023079,0.0035973,0.25946
409,0.001045,0.02347,0.0035792,0.25913
410,0.0010631,0.023825,0.0035644,0.25879
411,0.0010805,0.024169,0.0035521,0.25843
412,0.0011042,0.024421,0.0035508,0.25804
413,0.0011227,0.024643,0.0035402,0.25762
414,0.0011349,0.02482,0.0035208,0.25719
415,0.0011474,0.024951,0.0034945,0.25674
416,0.0011596,0.025035,0.0034626,0.25627
417,0.0011662,0.025068,0.0034228,0.25579
418,0.0011689,0.02505,0.0033749,0.25529
419,0.0011811,0.024977,0.0033192,0.25478
420,0.0011851,0.024919,0.003256,0.25426
421,0.0011811,0.024867,0.0031864,0.25373
422,0.0011692,0.024742,0.0031128,0.25318
423,0.0011579,0.024543,0.0030578,0.25263
424,0.0011398,0.024271,0.00302,0.25208
425,0.0011148,0.023926,0.0029831,0.25153
426,0.0010835,0.02355,0.0029567,0.25098
427,0.0010467,0.02328,0.0029497,0.25043
428,0.0010051,0.022943,0.0029427,0.2499
429,0.0009594,0.022541,0.0029357,0.24937
430,0.00093646,0.02212,0.0029398,0.24886
431,0.00092484,0.021684,0.0029528,0.24837
432,0.00092378,0.021196,0.0029689,0.24789
433,0.00095465,0.020738,0.0029911,0.24742
434,0.00097996,0.020484,0.0030083,0.24697
435,0.0010004,0.020279,0.0030189,0.24654
436,0.001014,0.020006,0.0030229,0.24612
437,0.0010348,0.019639,0.0030253,0.2457
438,0.0010504,0.019217,0.003032,0.2453
439,0.0010573,0.018743,0.0030338,0.2449
440,0.0010558,0.018222,0.0030317,0.24451
441,0.0010468,0.017656,0.003029,0.24412
442,0.0010307,0.017049,0.0030235,0.24373
443,0.0010086,0.016408,0.0030165,0.24335
444,0.00098086,0.015739,0.003012,0.24297
445,0.00094795,0.015049,0.0030045,0.24259
446,0.00091022,0.014361,0.0029942,0.24222
447,0.00086853,0.013746,0.0029817,0.24184
448,0.0008332,0.013149,0.0029674,0.24147
449,0.00081215,0.012587,0.002951,0.24109
450,0.00078921,0.012053,0.0029323,0.24071
451,0.00076033,0.011485,0.0029087,0.24029
452,0.0007281,0.010914,0.0028828,0.23987
453,0.00069369,0.010349,0.0028563,0.23944
454,0.00067279,0.0097917,0.00283,0.23901
455,0.00065615,0.0092386,0.0028189,0.23858
456,0.00063625,0.0086847,0.0028129,0.23816
457,0.00061296,0.0081711,0.0028027,0.23775
458,0.00058637,0.007701,0.0027951,0.23735
459,0.00055664,0.0072151,0.0027876,0.23696
460,0.00052391,0.0067474,0.0027736,0.23659
461,0.00049433,0.0063727,0.0027669,0.23622
462,0.00048008,0.0059938,0.0027678,0.23586
463,0.00047692,0.0056095,0.0027605,0.23552
464,0.00048373,0.0052176,0.0027454,0.23519
465,0.00049827,0.0048174,0.0027225,0.23486
466,0.0005148,0.0046335,0.0026887,0.23455
467,0.0005276,0.0044732,0.0026531,0.23423
468,0.00053586,0.0045356,0.0026176,0.23392
469,0.0005684,0.0046029,0.0025926,0.23359
470,0.00061186,0.0046569,0.0025635,0.23325
471,0.00064961,0.0046981,0.0025304,0.2329
472,0.00068265,0.0048464,0.0024984,0.23254
473,0.00071048,0.0050752,0.0024712,0.23216
474,0.00073287,0.0053619,0.0024474,0.23176
475,0.00075141,0.0056343,0.0024285,0.23134
476,0.00079166,0.0058886,0.0024072,0.2309
477,0.00082763,0.0061208,0.0023837,0.23044
478,0.00085915,0.0063273,0.0023604,0.22996
479,0.00088616,0.0065048,0.0023425,0.22946
480,0.00090868,0.0066505,0.0023361,0.22894
481,0.00092787,0.0067626,0.0023402,0.22841
482,0.00094406,0.0068397,0.0023471,0.22786
483,0.00095556,0.0068815,0.0023499,0.2273
484,0.00096229,0.0069154,0.0023487,0.22673
485,0.00096904,0.0069336,0.0023433,0.22615
486,0.00097484,0.0069184,0.0023335,0.22556
487,0.00097659,0.0068716,0.0023276,0.22497
488,0.00098235,0.0067949,0.0023218,0.22438
489,0.00098945,0.0066907,0.0023128,0.22379
490,0.00099319,0.0065612,0.0023004,0.22322
491,0.00099351,0.0064088,0.0022902,0.22266
492,0.00099035,0.0062358,0.0022791,0.22211
493,0.00098361,0.0060445,0.0022666,0.22158
494,0.00097322,0.0059362,0.0022553,0.22108
495,0.00095981,0.0058331,0.0022489,0.22061
496,0.00094278,0.0057442,0.0022523,0.22017
497,0.00092174,0.0056169,0.0022564,0.21977
498,0.00089675,0.0054529,0.0022576,0.21939
499,0.00086791,0.0052543,0.0022552,0.21906
500,0.00083273,0.0049895,0.0022504,0.21874
501,0.00079378,0.0046874,0.0022423,0.21844
502,0.00075262,0.0043648,0.0022331,0.21817
503,0.00070943,0.0040428,0.0022227,0.21792
504,0.00066474,0.0037279,0.0022076,0.21768
505,0.00061898,0.0034062,0.0021879,0.21745
506,0.00057628,0.0030822,0.0021654,0.21722
507,0.00055899,0.0028239,0.0021536,0.21699
508,0.00054462,0.002606,0.0021378,0.21676
509,0.00053501,0.0024121,0.0021235,0.21652
510,0.00052449,0.0023609,0.0021096,0.21627
511,0.00051289,0.0023269,0.0020942,0.216
512,0.00050002,0.0023001,0.0020779,0.21572
513,0.00048568,0.0022813,0.0020615,0.21542
514,0.0004697,0.0022714,0.0020433,0.21511
515,0.00045197,0.0022706,0.0020243,0.21477
516,0.00044409,0.0022789,0.0020051,0.21442
517,0.00045094,0.0022959,0.0019863,0.21404
518,0.00046206,0.0023211,0.001968,0.21364
519,0.00047036,0.0024763,0.0019503,0.21323
520,0.00047576,0.0026379,0.0019499,0.21279
521,0.00047821,0.0027984,0.0019639,0.21233
522,0.00047768,0.0029564,0.0019807,0.21185
523,0.00047417,0.0031704,0.0020012,0.21134
524,0.00046782,0.0034472,0.0020213,0.21082
525,0.00046727,0.0037799,0.0020451,0.21028
526,0.00046406,0.0041182,0.0020667,0.20972
527,0.0004582,0.0044526,0.0020844,0.20914
528,0.00044975,0.0047808,0.0020979,0.20854
529,0.00043877,0.0051008,0.002108,0.20793
530,0.00042538,0.0054106,0.0021182,0.20731
531,0.00041494,0.0057086,0.0021255,0.20667
532,0.00041347,0.005993,0.0021288,0.20604
533,0.00040982,0.0062625,0.0021287,0.2054
534,0.00040416,0.0065673,0.0021235,0.20477
535,0.00041147,0.0068928,0.0021185,0.20415
536,0.00041999,0.0072026,0.0021091,0.20356
537,0.00042647,0.0074943,0.0021033,0.20298
538,0.00044237,0.0077624,0.0021015,0.20244
539,0.00045402,0.0079819,0.0020938,0.20192
540,0.00046259,0.0081735,0.002081,0.20143
541,0.00046841,0.0083422,0.0020636,0.20096
542,0.0004715,0.0084876,0.0020441,0.20051
543,0.00047172,0.0086063,0.0020255,0.20007
544,0.00046893,0.0086949,0.0020032,0.19964
545,0.00046313,0.008752,0.0019776,0.19923
546,0.00045443,0.0087884,0.0019514,0.19884
547,0.00044304,0.0088179,0.0019217,0.19846
548,0.00043232,0.0088196,0.0018934,0.1981
549,0.0004236,0.0088101,0.0018747,0.19776
550,0.00041241,0.0087836,0.0018542,0.19744
551,0.00039892,0.0087289,0.0018343,0.19714
552,0.00038331,0.0086466,0.001826,0.19686
553,0.00036578,0.008538,0.0018171,0.19661
554,0.0003466,0.0084049,0.0018093,0.19638
555,0.00033098,0.0082498,0.001805,0.19617
556,0.00032796,0.0080875,0.0018039,0.19599
557,0.00033156,0.0079401,0.001802,0.19582
558,0.00033963,0.007855,0.0017991,0.19567
559,0.00035537,0.0077912,0.0017951,0.19554
560,0.00037033,0.0077491,0.0017896,0.19542
561,0.00038533,0.0076932,0.001782,0.19531
562,0.00039934,0.0076206,0.0017724,0.19521
563,0.00041166,0.007531,0.0017636,0.19511
564,0.00042248,0.0074243,0.0017515,0.19502
565,0.00043197,0.0073766,0.0017463,0.19493
566,0.00043894,0.0073236,0.0017417,0.19483
567,0.00044343,0.0072509,0.0017337,0.19474
568,0.00044655,0.0071589,0.0017222,0.19464
569,0.00044832,0.0070481,0.0017073,0.19454
570,0.00045359,0.0069222,0.001689,0.19443
571,0.0004572,0.0067812,0.0016681,0.19431
572,0.00045907,0.0066254,0.0016451,0.19419
573,0.00045922,0.0064564,0.0016213,0.19406
574,0.00045763,0.0062753,0.0015976,0.19393
575,0.00045359,0.0060833,0.0015721,0.19378
576,0.0004476,0.005882,0.0015486,0.19363
577,0.00044004,0.005673,0.0015313,0.19346
578,0.00043094,0.0054578,0.0015197,0.19328
579,0.00041953,0.005238,0.0015066,0.19309
580,0.00040616,0.005032,0.0014931,0.19288
581,0.00039149,0.0048815,0.0014812,0.19267
582,0.00037564,0.0047404,0.0014696,0.19244
583,0.00036629,0.004596,0.0014579,0.19219
584,0.0003593,0.004448,0.0014459,0.19193
585,0.0003512,0.0042962,0.0014341,0.19165
586,0.0003421,0.00414,0.0014347,0.19137
587,0.00033835,0.0039793,0.0014404,0.19106
588,0.00033476,0.0038128,0.001449,0.19075
589,0.00033069,0.0036447,0.0014563,0.19042
590,0.00032571,0.0034693,0.0014623,0.19008
591,0.00033676,0.0032795,0.0014693,0.18972
592,0.000354,0.0030775,0.001474,0.18936
593,0.00037001,0.0028993,0.0014808,0.18898
594,0.00038434,0.0027358,0.0014952,0.18859
595,0.00039686,0.0025582,0.001507,0.1882
596,0.00040746,0.0023663,0.0015166,0.18779
597,0.00041621,0.0021606,0.0015273,0.18738
598,0.00042312,0.001942,0.0015354,0.18697
599,0.00042827,0.0018721,0.0015418,0.18655
600,0.00043175,0.0018355,0.0015462,0.18613
601,0.00043361,0.0018019,0.001548,0.18571
602,0.00043403,0.0017574,0.0015479,0.18529
603,0.00043325,0.0017031,0.0015504,0.18487
604,0.00043134,0.0016401,0.0015521,0.18446
605,0.00042844,0.0015697,0.001551,0.18406
606,0.00042473,0.001493,0.0015473,0.18366
607,0.00042038,0.0014113,0.001541,0.18329
608,0.00041552,0.0013257,0.0015369,0.18292
609,0.00041027,0.0012374,0.0015312,0.18258
610,0.00040471,0.0011472,0.0015231,0.18224
611,0.00039896,0.0010562,0.0015163,0.18193
612,0.00039309,0.0009653,0.0015073,0.18163
613,0.00038715,0.00087507,0.0014991,0.18135
614,0.00038109,0.00078311,0.0014926,0.18108
615,0.00037464,0.00067714,0.0014848,0.18083
616,0.00037656,0.00067967,0.0014775,0.18058
617,0.00038084,0.00069435,0.001471,0.18035
618,0.00038485,0.00071696,0.0014649,0.18012
619,0.00038857,0.00075473,0.00146,0.17991
620,0.00039197,0.00083159,0.0014548,0.17971
621,0.00039488,0.0009045,0.0014493,0.17952
622,0.00039713,0.00097286,0.0014432,0.17933
623,0.00040867,0.0010366,0.001437,0.17915
624,0.00041936,0.0010958,0.0014296,0.17898
625,0.00042885,0.0011503,0.0014204,0.17881
626,0.00043716,0.0012003,0.0014092,0.17864
627,0.00044428,0.0012457,0.0013963,0.17847
628,0.0004502,0.0012864,0.0013835,0.17831
629,0.00045492,0.0013224,0.0013795,0.17815
630,0.00045826,0.0013536,0.0013797,0.17798
631,0.00046028,0.00138,0.001379,0.17781
632,0.00046101,0.0014012,0.0013761,0.17763
633,0.00046045,0.0014173,0.0013714,0.17745
634,0.00045961,0.001428,0.001365,0.17727
635,0.00045961,0.0014441,0.001358,0.17708
636,0.00045833,0.0014629,0.0013492,0.17687
637,0.00045577,0.0014755,0.001339,0.17667
638,0.00045227,0.0014864,0.0013306,0.17645
639,0.00044765,0.0014929,0.0013207,0.17622
640,0.00044182,0.0015013,0.0013095,0.17598
641,0.00043529,0.001545,0.0012972,0.17573
642,0.00042788,0.0015832,0.0012841,0.17548
643,0.0004211,0.0016137,0.0012765,0.17521
644,0.00041351,0.0016363,0.0012719,0.17493
645,0.00040484,0.0016497,0.001267,0.17464
646,0.00039653,0.0016532,0.0012622,0.17435
647,0.00038907,0.0016461,0.0012576,0.17404
648,0.00038016,0.0016281,0.0012535,0.17373
649,0.00036987,0.0015991,0.0012513,0.17341
650,0.00035824,0.001581,0.0012496,0.17308
651,0.00034598,0.0015562,0.0012496,0.17274
652,0.00033533,0.0015215,0.001259,0.1724
653,0.00032358,0.0014776,0.001268,0.17206
654,0.00031081,0.0014253,0.0012782,0.17172
655,0.00029704,0.001367,0.0012892,0.17137
656,0.00028234,0.0013211,0.0012983,0.17102
657,0.00027007,0.0013037,0.0013069,0.17068
658,0.00026506,0.0012865,0.0013135,0.17034
659,0.00026129,0.0012721,0.0013176,0.17
660,0.00026323,0.0012643,0.0013192,0.16968
661,0.000265,0.0012659,0.001321,0.16936
662,0.00026745,0.0012723,0.0013214,0.16906
663,0.00026927,0.0012946,0.0013192,0.16878
664,0.00027133,0.0013278,0.0013145,0.16852
665,0.00027526,0.0013651,0.0013072,0.1683
666,0.00027854,0.0014463,0.0012975,0.1681
667,0.00028218,0.0015543,0.0012854,0.16793
668,0.00028599,0.0016608,0.0012731,0.1678
669,0.00028906,0.0017648,0.0012592,0.16768
670,0.00029136,0.0018651,0.0012435,0.16759
671,0.00029283,0.0019608,0.0012272,0.1675
672,0.00029345,0.0020508,0.0012097,0.16742
673,0.00029317,0.002134,0.0011915,0.16735
674,0.00029197,0.0022096,0.0011762,0.16727
675,0.00028984,0.0022768,0.0011611,0.1672
676,0.00028678,0.0023349,0.0011461,0.16712
677,0.00028277,0.0023827,0.0011343,0.16703
678,0.00027766,0.0024162,0.0011236,0.16694
679,0.00027149,0.0025668,0.0011123,0.16683
680,0.00026451,0.002734,0.0011012,0.16671
681,0.00025687,0.002892,0.0010921,0.16659
682,0.00024864,0.0030403,0.0010841,0.16646
683,0.00024106,0.0031782,0.0010753,0.16631
684,0.0002365,0.0033053,0.0010661,0.16616
685,0.00024191,0.0034217,0.0010589,0.166
686,0.00024634,0.003528,0.0010528,0.16583
687,0.00024983,0.0036246,0.0010464,0.16565
688,0.00025244,0.0037122,0.0010397,0.16546
689,0.00025413,0.003791,0.0010327,0.16526
690,0.0002549,0.003859,0.0010254,0.16505
691,0.00025472,0.003916,0.0010217,0.16483
692,0.00025371,0.0039634,0.0010211,0.1646
693,0.00025195,0.004002,0.0010242,0.16436
694,0.00024949,0.0040323,0.0010316,0.16412
695,0.00024638,0.0040544,0.0010397,0.16387
696,0.00024511,0.0040687,0.0010467,0.16361
697,0.00024485,0.0040854,0.0010523,0.16334
698,0.00024422,0.0041095,0.0010563,0.16307
699,0.00024325,0.0041281,0.0010586,0.16279
700,0.00024195,0.0041442,0.0010592,0.1625
701,0.00024035,0.0041532,0.001058,0.1622
702,0.00023906,0.0041551,0.0010552,0.1619
703,0.00023762,0.0041499,0.0010508,0.1616
704,0.00023586,0.0041378,0.0010453,0.16129
705,0.00023377,0.0041203,0.0010413,0.16097
706,0.00023134,0.0040956,0.0010405,0.16065
707,0.00022973,0.0040656,0.0010394,0.16033
708,0.00022932,0.0040465,0.0010395,0.16
709,0.0002285,0.0040209,0.0010408,0.15967
710,0.00022726,0.0039897,0.0010445,0.15934
711,0.00022562,0.0039532,0.0010469,0.159
712,0.00022555,0.003912,0.0010487,0.15867
713,0.00022516,0.0038666,0.0010494,0.15833
714,0.00022418,0.0038176,0.001049,0.15799
715,0.00022261,0.0037737,0.0010475,0.15765
716,0.00022044,0.0037619,0.0010448,0.15731
717,0.0002177,0.0037786,0.0010411,0.15697
718,0.00021438,0.0037897,0.0010376,0.15663
719,0.00021239,0.0037953,0.0010334,0.15631
720,0.00020968,0.0037952,0.0010281,0.15599
721,0.00020626,0.0037894,0.0010219,0.15569
722,0.00020216,0.0037779,0.0010147,0.1554
723,0.00019746,0.0037612,0.0010072,0.15513
724,0.00019226,0.0037401,0.0010027,0.15489
725,0.00018661,0.0037143,0.0010009,0.15466
726,0.00018054,0.0036831,0.0010017,0.15445
727,0.0001741,0.003646,0.0010018,0.15426
728,0.00016733,0.0036025,0.0010019,0.15407
729,0.0001603,0.0035524,0.0010007,0.15389
730,0.00015307,0.0034958,0.00099821,0.15372
731,0.00014571,0.0034599,0.00099433,0.15355
732,0.00014279,0.0034231,0.00098909,0.15338
733,0.00014179,0.0033804,0.00098251,0.15321
734,0.00014266,0.0033319,0.00097463,0.15304
735,0.00014371,0.0032776,0.00096548,0.15287
736,0.00014449,0.0032206,0.00095512,0.1527
737,0.00014502,0.0031607,0.00094353,0.15252
738,0.00014573,0.003103,0.00093147,0.15235
739,0.00014606,0.0030398,0.00091852,0.15217
740,0.00014602,0.0029713,0.00090454,0.15198
741,0.00014555,0.0028969,0.00089016,0.1518
742,0.00014473,0.0028181,0.00087498,0.1516
743,0.00014396,0.0027408,0.00085884,0.15141
744,0.00014249,0.0026544,0.00084568,0.15121
745,0.00014046,0.002561,0.00083593,0.151
746,0.00013778,0.0024598,0.00082751,0.1508
747,0.00013443,0.0023505,0.00082284,0.15058
748,0.00013043,0.0022335,0.00081973,0.15036
749,0.00012593,0.0021118,0.0008173,0.15014
750,0.00012096,0.0019948,0.00081792,0.14991
751,0.00011887,0.001873,0.00082261,0.14967
752,0.00012244,0.0017456,0.0008272,0.14943
753,0.00012538,0.0016127,0.00083157,0.14919
754,0.00012768,0.0014745,0.00083562,0.14894
755,0.00012939,0.0013316,0.00083925,0.14868
756,0.0001313,0.0011886,0.00084239,0.14842
757,0.00013688,0.001048,0.00084498,0.14815
758,0.00014378,0.00091588,0.00084913,0.14788
759,0.00015072,0.00078273,0.00085571,0.14761
760,0.00015755,0.00074171,0.00086138,0.14732
761,0.00016423,0.00070002,0.00086612,0.14704
762,0.00017072,0.00065702,0.00086992,0.14675
763,0.00017697,0.00061329,0.00087278,0.14645
764,0.00018295,0.00056941,0.00087472,0.14615
765,0.00018854,0.00052689,0.0008758,0.14585
766,0.00019371,0.00048641,0.00087657,0.14554
767,0.00019845,0.00044812,0.00087752,0.14523
768,0.00020274,0.00041199,0.00087859,0.14491
769,0.0002077,0.00037783,0.00087893,0.14459
770,0.00021524,0.00034918,0.00087906,0.14427
771,0.00022218,0.00034629,0.00087821,0.14395
772,0.00022852,0.00035115,0.00087712,0.14362
773,0.00023429,0.00037542,0.00087507,0.1433
774,0.00023948,0.00040104,0.00087206,0.14297
775,0.00024514,0.00042471,0.00086813,0.14265
776,0.0002512,0.00044632,0.00086334,0.14233
777,0.00025659,0.00046578,0.00086047,0.14201
778,0.00026131,0.00048301,0.00085766,0.14169
779,0.00026535,0.0005028,0.00085418,0.14139
780,0.00026954,0.00052161,0.00085008,0.14109
781,0.00027336,0.00053836,0.00084541,0.14081
782,0.00027648,0.00055307,0.00084248,0.14054
783,0.00027892,0.00056573,0.0008393,0.14029
784,0.00028066,0.0005764,0.00083548,0.14006
785,0.00028173,0.00058511,0.00083105,0.13984
786,0.00028212,0.00059195,0.00082601,0.13964
787,0.00028276,0.00061826,0.0008204,0.13944
788,0.00028435,0.00064583,0.00081423,0.13926
789,0.00028542,0.00067292,0.00080818,0.13908
790,0.00028599,0.00069947,0.00080228,0.13891
791,0.00028616,0.00072973,0.00079587,0.13874
792,0.00028681,0.00076286,0.00078897,0.13857
793,0.00028693,0.00079454,0.00078162,0.13841
794,0.00028653,0.00082466,0.00077412,0.13825
795,0.00028563,0.00085312,0.00076717,0.13808
796,0.00028423,0.00087983,0.0007605,0.13792
797,0.00028236,0.00090469,0.00075341,0.13776
798,0.00028001,0.00092759,0.00074593,0.1376
799,0.0002772,0.00094845,0.00073808,0.13744
800,0.00027393,0.00096716,0.0007299,0.13727
801,0.00027022,0.00098365,0.00072141,0.1371
802,0.00026606,0.00099773,0.00071267,0.13693
803,0.00026148,0.0010096,0.00070371,0.13675
804,0.00025648,0.001019,0.00069471,0.13657
805,0.00025105,0.0010259,0.00068865,0.13639
806,0.00024522,0.0010361,0.00068516,0.1362
807,0.00023901,0.0010646,0.0006818,0.136
808,0.00023239,0.0010898,0.0006787,0.1358
809,0.00022537,0.0011114,0.00067607,0.1356
810,0.00021856,0.0011294,0.00067735,0.13539
811,0.00021478,0.0011437,0.00068159,0.13517
812,0.00021065,0.0011542,0.00068556,0.13495
813,0.00020685,0.0011639,0.00068913,0.13473
814,0.00020267,0.0011736,0.0006922,0.13449
815,0.00019811,0.0011795,0.00069472,0.13426
816,0.00019312,0.0011837,0.00069665,0.13401
817,0.00018829,0.0011844,0.00069794,0.13377
818,0.00018302,0.0011814,0.0006987,0.13351
819,0.00017741,0.0011749,0.00069937,0.13326
820,0.00017149,0.0011646,0.00070046,0.13299
821,0.00016533,0.0011505,0.00070125,0.13273
822,0.00015894,0.0011339,0.00070248,0.13245
823,0.00015233,0.0011224,0.00070381,0.13218
824,0.00014596,0.0011075,0.00070594,0.1319
825,0.00014093,0.0010893,0.00070748,0.13161
826,0.00013573,0.0010968,0.00070883,0.13133
827,0.00013034,0.0011454,0.00070993,0.13103
828,0.00012474,0.0011909,0.0007108,0.13074
829,0.00011895,0.0012432,0.00071092,0.13045
830,0.00011295,0.0013071,0.00071024,0.13015
831,0.00010675,0.0013697,0.00070939,0.12985
832,0.00010036,0.0014313,0.00070853,0.12955
833,9.3796e-05,0.0014921,0.00070738,0.12925
834,8.9315e-05,0.0015615,0.00070588,0.12895
835,8.5576e-05,0.0016483,0.00070342,0.12865
836,8.8206e-05,0.0017333,0.00070031,0.12836
837,9.0582e-05,0.0018161,0.00069687,0.12807
838,9.2693e-05,0.0018964,0.00069581,0.12779
839,9.4528e-05,0.0019738,0.00069394,0.12752
840,9.6082e-05,0.0020481,0.00069135,0.12725
841,9.7884e-05,0.002119,0.00068817,0.127
842,9.9427e-05,0.002186,0.00068419,0.12676
843,0.00010283,0.0022491,0.00067945,0.12652
844,0.00010671,0.0023079,0.00067491,0.12629
845,0.00011028,0.0023621,0.00067012,0.12607
846,0.0001135,0.0024116,0.00066481,0.12585
847,0.00011637,0.0024619,0.00065903,0.12563
848,0.00011888,0.0025165,0.00065286,0.12542
849,0.00012102,0.002565,0.00064635,0.1252
850,0.00012278,0.0026072,0.00063957,0.12499
851,0.00012415,0.0026429,0.00063259,0.12478
852,0.00012515,0.0026719,0.00062682,0.12456
853,0.00012577,0.0026944,0.00062151,0.12435
854,0.00012601,0.00271,0.00061601,0.12414
855,0.00012587,0.0027189,0.00061032,0.12393
856,0.00012536,0.0027211,0.00060441,0.12371
857,0.0001245,0.0027167,0.00059937,0.1235
858,0.00012329,0.0027059,0.00059553,0.12328
859,0.00012174,0.0026887,0.00059152,0.12307
860,0.00011988,0.0026654,0.00058724,0.12285
861,0.00011852,0.0026398,0.00058271,0.12264
862,0.00011699,0.0026107,0.00057794,0.12242
863,0.00011521,0.0025761,0.00057294,0.1222
864,0.00011317,0.0025362,0.00056777,0.12198
865,0.00011091,0.0024911,0.0005625,0.12176
866,0.00010843,0.0024411,0.00055794,0.12154
867,0.00010576,0.0023863,0.00055383,0.12132
868,0.00010292,0.002327,0.0005498,0.1211
869,9.9715e-05,0.0022662,0.00054737,0.12087
870,9.6955e-05,0.0022093,0.00054948,0.12065
871,9.4465e-05,0.0021554,0.00055357,0.12042
872,9.1809e-05,0.0021134,0.0005573,0.12019
873,8.8377e-05,0.0020779,0.00056067,0.11996
874,8.4747e-05,0.0020409,0.00056372,0.11973
875,8.1057e-05,0.0020005,0.00057049,0.1195
876,7.7313e-05,0.0019568,0.0005782,0.11926
877,7.608e-05,0.001911,0.00058765,0.11902
878,7.6762e-05,0.0018667,0.0005967,0.11879
879,7.7346e-05,0.0018262,0.00060527,0.11855
880,7.7928e-05,0.0017811,0.00061333,0.11831
881,7.859e-05,0.00173,0.00062084,0.11807
882,7.9381e-05,0.0016721,0.00062781,0.11782
883,8.0326e-05,0.0016072,0.00063423,0.11758
884,8.1426e-05,0.0015351,0.00064012,0.11733
885,8.2661e-05,0.0014562,0.00064548,0.11709
886,8.3998e-05,0.0013709,0.00065032,0.11684
887,8.5387e-05,0.00128,0.00065465,0.1166
888,8.6767e-05,0.0011845,0.00065847,0.11635
889,9.3388e-05,0.0010854,0.00066179,0.1161
890,0.0001007,0.0010134,0.00066498,0.11586
891,0.00010781,0.00095438,0.00066798,0.11561
892,0.00011491,0.00089694,0.00067046,0.11537
893,0.00012157,0.00084018,0.0006724,0.11513
894,0.00012777,0.00078264,0.00067459,0.11489
895,0.00013351,0.00072335,0.0006764,0.11466
896,0.00013879,0.0006616,0.00067759,0.11443
897,0.00014363,0.00059699,0.00067828,0.1142
898,0.00014803,0.00052937,0.00067851,0.11398
899,0.00015198,0.00050509,0.00067897,0.11377
900,0.00015549,0.00050144,0.00067985,0.11356
901,0.00015857,0.00049605,0.00068012,0.11335
902,0.00016121,0.00048895,0.0006798,0.11315
903,0.00016342,0.00048018,0.00067886,0.11295
904,0.0001652,0.00046978,0.00067752,0.11275
905,0.00016654,0.00045776,0.0006765,0.11255
906,0.00016745,0.00044411,0.00067483,0.11235
907,0.00016822,0.00042953,0.00067253,0.11214
908,0.0001687,0.00041606,0.00066957,0.11194
909,0.00016874,0.00040072,0.00066596,0.11174
910,0.00016892,0.00039098,0.00066264,0.11153
911,0.00016814,0.00037254,0.00065804,0.11132
912,0.00016669,0.0003501,0.00065442,0.11111
913,0.00016537,0.00032808,0.00064988,0.1109
914,0.00016569,0.000329,0.00064513,0.11068
915,0.00016709,0.00032995,0.00064107,0.11046
916,0.0001686,0.00033065,0.00063709,0.11024
917,0.00016993,0.00033326,0.00063381,0.11002
918,0.00017103,0.00033873,0.00063097,0.10979
919,0.00017262,0.00034379,0.0006279,0.10956
920,0.00017419,0.00034839,0.00062458,0.10933
921,0.00017551,0.00035247,0.00062105,0.1091
922,0.00017656,0.00035598,0.00061835,0.10886
923,0.00017731,0.00035887,0.00061595,0.10863
924,0.00017772,0.00036109,0.0006135,0.10839
925,0.00017776,0.00036674,0.00061104,0.10814
926,0.00017739,0.0003742,0.00060909,0.1079
927,0.00017789,0.00038083,0.00060742,0.10766
928,0.00018021,0.00038657,0.00060561,0.10741
929,0.00018201,0.00039137,0.00060363,0.10716
930,0.00018327,0.00039517,0.00060379,0.10691
931,0.00018401,0.00039792,0.00060395,0.10666
932,0.00018424,0.00040789,0.00060372,0.1064
933,0.00018399,0.00042122,0.00060309,0.10615
934,0.00018329,0.00043288,0.00060206,0.10589
935,0.0001822,0.00044285,0.00060064,0.10563
936,0.00018076,0.0004511,0.00059927,0.10537
937,0.00017902,0.00045763,0.00059832,0.10511
938,0.00017702,0.00046537,0.00059962,0.10485
939,0.0001754,0.00048754,0.00060127,0.10458
940,0.00017484,0.00050589,0.0006035,0.10432
941,0.00017454,0.00052419,0.0006054,0.10405
942,0.00017375,0.00055241,0.00060715,0.10378
943,0.0001725,0.00057625,0.00060862,0.10352
944,0.00017078,0.00059555,0.00060974,0.10325
945,0.00016858,0.00061025,0.00061066,0.10298
946,0.00016592,0.0006204,0.00061356,0.10272
947,0.00016287,0.00062612,0.00061621,0.10245
948,0.00015946,0.00062765,0.00061858,0.10219
949,0.00015574,0.00062524,0.00062064,0.10193
950,0.00015174,0.00061924,0.00062237,0.10167
951,0.00014804,0.00061001,0.00062377,0.10141
952,0.00014526,0.00059817,0.00062481,0.10116
953,0.00014243,0.00059565,0.00062559,0.10092
954,0.00013954,0.0005914,0.00062631,0.10068
955,0.0001366,0.00058554,0.0006266,0.10044
956,0.0001336,0.00057824,0.00062654,0.10021
957,0.00013051,0.00056983,0.00062618,0.099986
958,0.00012728,0.00056153,0.00062529,0.099766
959,0.00012397,0.00055214,0.00062388,0.09955
960,0.00012056,0.0005421,0.00062225,0.09934
961,0.00011706,0.00053158,0.00062019,0.099134
962,0.00011382,0.00052257,0.00061809,0.098933
963,0.00011052,0.00051443,0.0006159,0.098737
964,0.00010716,0.00050589,0.00061337,0.098546
965,0.00010404,0.00049694,0.00061029,0.098361
966,0.00010139,0.00048753,0.00060667,0.098182
967,9.8644e-05,0.00048051,0.00060253,0.098009
968,9.5819e-05,0.00047481,0.00059816,0.097842
969,9.293e-05,0.00046804,0.00059349,0.097681
970,8.9992e-05,0.00046023,0.00058841,0.097527
971,8.7018e-05,0.00045212,0.00058295,0.097378
972,8.4547e-05,0.00049546,0.00057715,0.097234
973,8.271e-05,0.00055137,0.00057194,0.097096
974,8.0784e-05,0.0006071,0.00056788,0.096962
975,7.8746e-05,0.00066182,0.00056354,0.096833
976,7.6553e-05,0.00071611,0.00055896,0.096706
977,7.4227e-05,0.00076968,0.00055454,0.096582
978,7.1801e-05,0.00082212,0.00055034,0.09646
979,6.93e-05,0.00087312,0.00054603,0.096338
980,6.8301e-05,0.00092245,0.00054164,0.096216
981,7.0959e-05,0.00096989,0.00053918,0.096094
982,7.349e-05,0.0010152,0.00053788,0.095971
983,7.591e-05,0.0010583,0.00053662,0.095845
984,7.8234e-05,0.0010989,0.00053509,0.095718
985,8.0477e-05,0.0011368,0.00053327,0.095589
986,8.2649e-05,0.001172,0.00053116,0.095456
987,8.4757e-05,0.0012043,0.00052877,0.095322
988,8.6803e-05,0.0012337,0.00052611,0.095184
989,8.8786e-05,0.0012603,0.00052318,0.095043
990,9.0701e-05,0.0012841,0.00052001,0.094899
991,9.2539e-05,0.0013053,0.00051661,0.094751
992,9.4291e-05,0.0013241,0.00051307,0.094601
993,9.5948e-05,0.0013504,0.00051007,0.094447
994,9.7501e-05,0.0013801,0.0005072,0.09429
995,9.8943e-05,0.0014072,0.00050435,0.094131
996,0.00010027,0.0014321,0.00050228,0.093968
997,0.00010148,0.0014547,0.00050087,0.093802
998,0.00010256,0.0014747,0.00049927,0.093634
999,0.00010353,0.0014918,0.00049777,0.093464
1000,0.00010437,0.0015062,0.00049662,0.093292
1001,0.0001051,0.0015177,0.0004953,0.093117
1002,0.00010571,0.0015264,0.00049381,0.092941
1003,0.0001062,0.0015323,0.00049216,0.092763
1004,0.00010657,0.0015355,0.00049131,0.092585
1005,0.00010682,0.0015366,0.00049047,0.092406
1006,0.00010695,0.0015352,0.00048948,0.092226
1007,0.00010695,0.0015311,0.00048835,0.092046
1008,0.00010682,0.0015244,0.00048731,0.091866
1009,0.00010654,0.0015152,0.00048633,0.091687
1010,0.00010613,0.0015033,0.00048545,0.091509
1011,0.00010556,0.001489,0.00048443,0.091331
1012,0.00010483,0.0014721,0.00048324,0.091154
1013,0.00010393,0.0014572,0.00048225,0.090978
1014,0.00010287,0.0014423,0.00048116,0.090803
1015,0.00010163,0.0014248,0.0004799,0.090629
1016,0.00010021,0.0014047,0.0004785,0.090455
1017,9.862e-05,0.0013822,0.00047843,0.090282
1018,9.6846e-05,0.0013572,0.00047811,0.090109
1019,9.4893e-05,0.0013299,0.00047753,0.089936
1020,9.2763e-05,0.0013002,0.00047668,0.089763
1021,9.0458e-05,0.0012683,0.00047557,0.08959
1022,8.7982e-05,0.0012343,0.00047418,0.089417
1023,8.5937e-05,0.0011982,0.00047251,0.089243
1024,8.3662e-05,0.0011601,0.00047066,0.089068
1025,8.1498e-05,0.0011207,0.00046876,0.088892
1026,7.9143e-05,0.001081,0.00046661,0.088715
1027,7.6555e-05,0.0010394,0.00046422,0.088537
1028,7.3744e-05,0.00099724,0.00046158,0.088358
1029,7.0797e-05,0.00095568,0.00045913,0.088177
1030,6.7904e-05,0.00091481,0.00045695,0.087995
1031,6.4881e-05,0.00087291,0.00045464,0.087812
1032,6.208e-05,0.0008299,0.00045223,0.087627
1033,5.9153e-05,0.00078589,0.00044976,0.087441
1034,5.6115e-05,0.00074097,0.00044796,0.087253
1035,5.2982e-05,0.00069524,0.00044619,0.087065
1036,4.9768e-05,0.0006488,0.00044433,0.086875
1037,4.6489e-05,0.00060175,0.00044251,0.086683
1038,4.4946e-05,0.00055421,0.00044054,0.086491
1039,4.617e-05,0.00050626,0.00043958,0.086297
1040,4.7401e-05,0.0004689,0.00043972,0.086103
1041,4.8642e-05,0.00043165,0.00043966,0.085907
1042,5.026e-05,0.00039414,0.00043936,0.08571
1043,5.2012e-05,0.00035642,0.00043887,0.085513
1044,5.3793e-05,0.00031858,0.00043847,0.085315
1045,5.5599e-05,0.00028069,0.00043789,0.085116
1046,5.7423e-05,0.00024283,0.00043706,0.084917
1047,5.926e-05,0.00021074,0.00043599,0.084717
1048,6.1102e-05,0.00022212,0.00043467,0.084517
1049,6.2941e-05,0.00023317,0.0004342,0.084316
1050,6.4771e-05,0.0002439,0.00043404,0.084116
1051,6.6581e-05,0.00025429,0.00043404,0.083915
1052,6.8363e-05,0.00026433,0.00043382,0.083714
1053,6.9867e-05,0.00027404,0.00043333,0.083512
1054,7.1191e-05,0.00028338,0.00043256,0.083311
1055,7.2472e-05,0.00029236,0.00043154,0.083111
1056,7.3669e-05,0.00030095,0.00043028,0.08291
1057,7.4789e-05,0.00030914,0.00042974,0.082711
1058,7.5844e-05,0.00031803,0.00042902,0.082511
1059,7.7066e-05,0.00032656,0.00042826,0.082313
1060,7.8228e-05,0.00033452,0.00042748,0.082115
1061,7.9215e-05,0.00034185,0.00042642,0.081919
1062,8.0081e-05,0.00034855,0.00042509,0.081723
1063,8.0877e-05,0.00035456,0.00042364,0.081529
1064,8.1642e-05,0.00035986,0.00042206,0.081336
1065,8.2405e-05,0.00036442,0.00042026,0.081144
1066,8.3187e-05,0.0003682,0.00041824,0.080954
1067,8.3993e-05,0.0003712,0.00041633,0.080765
1068,8.4809e-05,0.00037445,0.00041448,0.080577
1069,8.5623e-05,0.00037818,0.00041248,0.08039
1070,8.6777e-05,0.00038126,0.00041033,0.080203
1071,8.7944e-05,0.00038366,0.00040834,0.080018
1072,8.9069e-05,0.00038534,0.00040622,0.079832
1073,9.0137e-05,0.00038625,0.00040436,0.079646
1074,9.1137e-05,0.00038636,0.00040366,0.079461
1075,9.2062e-05,0.00038564,0.00040285,0.079274
1076,9.3401e-05,0.00038406,0.00040193,0.079088
1077,9.4865e-05,0.00038159,0.00040087,0.0789
1078,9.6257e-05,0.00037824,0.00039969,0.078712
1079,9.7575e-05,0.00037399,0.00039838,0.078523
1080,9.8814e-05,0.00036886,0.00039692,0.078333
1081,9.9972e-05,0.00036286,0.00039532,0.078142
1082,0.00010113,0.00035604,0.00039358,0.07795
1083,0.00010226,0.00034842,0.00039171,0.077757
1084,0.0001033,0.00034044,0.00038979,0.077563
1085,0.00010425,0.00033165,0.00038844,0.077368
1086,0.0001051,0.00032185,0.00038733,0.077173
1087,0.00010586,0.00031112,0.00038753,0.076978
1088,0.00010652,0.00030021,0.00038766,0.076782
1089,0.00010709,0.00028908,0.00038779,0.076588
1090,0.00010755,0.00027805,0.00038786,0.076394
1091,0.000108,0.00026665,0.00038784,0.076202
1092,0.00010867,0.00025491,0.00038864,0.076012
1093,0.00010923,0.00024307,0.00039034,0.075823
1094,0.00010966,0.0002413,0.00039195,0.075635
1095,0.00010997,0.00024461,0.00039347,0.075448
1096,0.00011017,0.00024746,0.00039489,0.075262
1097,0.00011023,0.00024982,0.00039628,0.075075
1098,0.00011019,0.0002517,0.00039772,0.074888
1099,0.00011001,0.00025309,0.00039942,0.0747
1100,0.00010971,0.00025397,0.00040208,0.074511
1101,0.00010928,0.00025435,0.00040453,0.074322
1102,0.00010873,0.00025422,0.00040676,0.074132
1103,0.00010806,0.00025359,0.00040888,0.073941
1104,0.00010727,0.00025247,0.00041105,0.073749
1105,0.00010636,0.00025086,0.00041326,0.073557
1106,0.00010533,0.00024877,0.00041544,0.073363
1107,0.00010418,0.00024622,0.0004174,0.07317
1108,0.00010293,0.00024321,0.00041906,0.072976
1109,0.00010156,0.00023976,0.00042041,0.072781
1110,0.00010009,0.0002359,0.00042147,0.072586
1111,9.8506e-05,0.00023164,0.00042223,0.072392
1112,9.6824e-05,0.00022701,0.0004227,0.072197
1113,9.5042e-05,0.00022202,0.00042289,0.072003
1114,9.3163e-05,0.0002167,0.00042279,0.071809
1115,9.1192e-05,0.00021108,0.00042243,0.071616
1116,8.9132e-05,0.00020519,0.00042227,0.071423
1117,8.6988e-05,0.00019904,0.00042197,0.071232
1118,8.4765e-05,0.00019267,0.00042142,0.071041
1119,8.247e-05,0.0001861,0.00042065,0.070851
1120,8.0664e-05,0.00017937,0.00041966,0.070662
1121,7.9073e-05,0.00017249,0.00041847,0.070474
1122,7.7427e-05,0.0001655,0.00041709,0.070287
1123,7.5729e-05,0.00015843,0.00041565,0.070101
1124,7.3978e-05,0.0001513,0.00041427,0.069915
1125,7.2189e-05,0.00014414,0.00041283,0.06973
1126,7.036e-05,0.00014642,0.00041153,0.069545
1127,6.8753e-05,0.00017318,0.00041021,0.069359
1128,6.7261e-05,0.00020262,0.00040921,0.069174
1129,6.5738e-05,0.00023419,0.00040848,0.068988
1130,6.4186e-05,0.00026518,0.00040773,0.068803
1131,6.2609e-05,0.00029554,0.00040745,0.068616
1132,6.1012e-05,0.00032522,0.00040709,0.068429
1133,5.9399e-05,0.00035417,0.00040665,0.068242
1134,5.7774e-05,0.00038234,0.00040611,0.068053
1135,5.6143e-05,0.00040968,0.00040549,0.067864
1136,5.451e-05,0.00043615,0.00040478,0.067674
1137,5.288e-05,0.00046171,0.00040397,0.067483
1138,5.1525e-05,0.0004863,0.00040308,0.067292
1139,5.2184e-05,0.00050989,0.0004021,0.067099
1140,5.2764e-05,0.00053244,0.00040102,0.066906
1141,5.3264e-05,0.00055392,0.00040001,0.066712
1142,5.3686e-05,0.00057429,0.00039907,0.066516
1143,5.403e-05,0.00059353,0.00039807,0.06632
1144,5.43e-05,0.00061162,0.00039699,0.066123
1145,5.4494e-05,0.00062853,0.00039589,0.065925
1146,5.4615e-05,0.00064425,0.00039499,0.065727
1147,5.4664e-05,0.00065878,0.00039467,0.065527
1148,5.4642e-05,0.00067209,0.00039448,0.065327
1149,5.4549e-05,0.00068419,0.00039508,0.065126
1150,5.4387e-05,0.00069508,0.00039564,0.064924
1151,5.4157e-05,0.00071131,0.00039629,0.064722
1152,5.3861e-05,0.00073027,0.00039701,0.064519
1153,5.3498e-05,0.00074794,0.0003984,0.064316
1154,5.3072e-05,0.00076431,0.00039976,0.064112
1155,5.2582e-05,0.00077935,0.00040106,0.063908
1156,5.2046e-05,0.00079336,0.00040226,0.063704
1157,5.1498e-05,0.00080699,0.00040344,0.0635
1158,5.0917e-05,0.00081976,0.00040446,0.063296
1159,5.0295e-05,0.00083146,0.00040534,0.063092
1160,4.9626e-05,0.00084188,0.00040605,0.062889
1161,4.8901e-05,0.00085081,0.00040662,0.062685
1162,4.8116e-05,0.00085811,0.00040703,0.062483
1163,4.7268e-05,0.00086363,0.00040728,0.062281
1164,4.6355e-05,0.00086729,0.00040738,0.06208
1165,4.5429e-05,0.00087017,0.00040732,0.06188
1166,4.4514e-05,0.00087119,0.0004071,0.061681
1167,4.3543e-05,0.00087033,0.00040672,0.061483
1168,4.2519e-05,0.00086758,0.00040625,0.061286
1169,4.1443e-05,0.00086296,0.00040568,0.06109
1170,4.032e-05,0.00085647,0.00040496,0.060896
1171,3.9153e-05,0.00084815,0.00040411,0.060703
1172,3.7945e-05,0.00083802,0.00040313,0.060511
1173,3.6701e-05,0.00082613,0.000402,0.060321
1174,3.5425e-05,0.00081254,0.00040076,0.060132
1175,3.4123e-05,0.0007973,0.0003995,0.059944
1176,3.2799e-05,0.00078051,0.00039812,0.059758
1177,3.1459e-05,0.00076224,0.00039744,0.059573
1178,3.0109e-05,0.00074259,0.00039679,0.05939
1179,2.8752e-05,0.00072164,0.000396,0.059209
1180,2.7393e-05,0.00069947,0.00039508,0.059029
1181,2.6037e-05,0.00067615,0.00039408,0.05885
1182,2.4627e-05,0.00065258,0.00039296,0.058673
1183,2.4207e-05,0.00062888,0.00039173,0.058497
1184,2.5101e-05,0.00060612,0.00039038,0.058322
1185,2.5998e-05,0.00058285,0.00038915,0.058148
1186,2.7062e-05,0.00055905,0.00038794,0.057974
1187,2.815e-05,0.00053527,0.00038669,0.0578
1188,2.9253e-05,0.00051104,0.00038573,0.057626
1189,3.0382e-05,0.00048585,0.00038465,0.057451
1190,3.1543e-05,0.00045957,0.00038355,0.057276
1191,3.2735e-05,0.00043291,0.00038296,0.057101
1192,3.393e-05,0.00040682,0.00038227,0.056924
1193,3.5262e-05,0.00038039,0.0003815,0.056747
1194,3.6812e-05,0.00035311,0.00038063,0.056568
1195,3.8374e-05,0.00032503,0.00037968,0.056388
1196,3.9942e-05,0.0003174,0.00037864,0.056208
1197,4.1509e-05,0.00031134,0.00037752,0.056026
1198,4.3068e-05,0.00030432,0.00037634,0.055842
1199,4.461e-05,0.0002964,0.00037509,0.055658
1200,4.6155e-05,0.00028767,0.00037379,0.055472
1201,4.7665e-05,0.00027821,0.00037288,0.055285
1202,4.9131e-05,0.00026811,0.00037256,0.055097
1203,5.0545e-05,0.00025744,0.00037239,0.054907
1204,5.1902e-05,0.00024629,0.00037267,0.054717
1205,5.3194e-05,0.00023472,0.00037344,0.054525
1206,5.4417e-05,0.00022281,0.00037442,0.054332
1207,5.5566e-05,0.00021063,0.00037582,0.054138
1208,5.6635e-05,0.00019823,0.00037726,0.053944
1209,5.7621e-05,0.00018568,0.00037868,0.053748
1210,5.8519e-05,0.00018227,0.0003804,0.053551
1211,5.9326e-05,0.00017981,0.00038256,0.053354
1212,6.0037e-05,0.00017706,0.00038457,0.053157
1213,6.0651e-05,0.00017403,0.00038643,0.052959
1214,6.1165e-05,0.00017074,0.00038814,0.05276
1215,6.1576e-05,0.00016719,0.00038968,0.052562
1216,6.1884e-05,0.00016341,0.00039104,0.052364
1217,6.2087e-05,0.00016022,0.00039223,0.052166
1218,6.25e-05,0.00015847,0.00039332,0.051969
1219,6.3247e-05,0.00015884,0.00039427,0.051773
1220,6.3896e-05,0.000161,0.00039503,0.051577
1221,6.4447e-05,0.00016475,0.0003956,0.051384
1222,6.4901e-05,0.00016836,0.00039653,0.051192
1223,6.5308e-05,0.00017181,0.0003977,0.051003
1224,6.5646e-05,0.0001751,0.00039868,0.050816
1225,6.5899e-05,0.00017832,0.00039947,0.050631
1226,6.607e-05,0.00018199,0.00040043,0.050448
1227,6.6159e-05,0.00018556,0.00040124,0.050267
1228,6.617e-05,0.00018901,0.00040187,0.050087
1229,6.6428e-05,0.00019233,0.0004023,0.049908
1230,6.6792e-05,0.00019553,0.00040255,0.049731
1231,6.7068e-05,0.00019859,0.00040265,0.049554
1232,6.7257e-05,0.00020152,0.00040256,0.049378
1233,6.736e-05,0.0002043,0.00040228,0.049204
1234,6.7379e-05,0.00020693,0.00040185,0.049031
1235,6.7315e-05,0.00020941,0.00040124,0.04886
1236,6.7167e-05,0.00021172,0.00040045,0.04869
1237,6.6938e-05,0.00021386,0.00039948,0.048522
1238,6.6627e-05,0.00021583,0.00039834,0.048355
1239,6.6234e-05,0.00021761,0.00039702,0.04819
1240,6.5762e-05,0.0002192,0.00039553,0.048026
1241,6.5209e-05,0.0002206,0.00039388,0.047862
1242,6.4577e-05,0.0002218,0.00039207,0.047698
1243,6.3865e-05,0.0002228,0.0003901,0.047535
1244,6.3075e-05,0.00022359,0.00038799,0.047371
1245,6.2207e-05,0.00022416,0.00038574,0.047208
1246,6.1263e-05,0.00022452,0.00038335,0.047043
1247,6.0242e-05,0.00022466,0.00038088,0.046878
1248,5.9147e-05,0.00022458,0.00037832,0.046713
1249,5.7979e-05,0.00022428,0.00037569,0.046547
1250,5.6739e-05,0.00022376,0.00037296,0.04638
1251,5.5605e-05,0.00022303,0.00037015,0.046212
1252,5.4496e-05,0.00022315,0.00036727,0.046043
1253,5.3319e-05,0.00022335,0.00036433,0.045873
1254,5.2075e-05,0.00022333,0.00036135,0.045702
1255,5.0766e-05,0.00022309,0.00035834,0.04553
1256,4.9394e-05,0.00022263,0.00035534,0.045358
1257,4.796e-05,0.00022196,0.00035234,0.045184
1258,4.6466e-05,0.00022108,0.00034935,0.045009
1259,4.4914e-05,0.00021999,0.00034641,0.044832
1260,4.3307e-05,0.00022704,0.00034355,0.044655
1261,4.1845e-05,0.00024766,0.000341,0.044477
1262,4.0394e-05,0.00026839,0.00033856,0.044297
1263,3.8906e-05,0.00028918,0.00033627,0.044116
1264,3.7384e-05,0.00030998,0.00033484,0.043935
1265,3.5874e-05,0.00033078,0.00033351,0.043752
1266,3.4382e-05,0.0003515,0.00033247,0.043568
1267,3.2868e-05,0.00037237,0.000332,0.043383
1268,3.1336e-05,0.00039358,0.00033219,0.043198
1269,2.979e-05,0.00041762,0.00033247,0.043011
1270,2.8811e-05,0.00044418,0.0003328,0.042824
1271,2.9339e-05,0.00047031,0.00033321,0.042636
1272,2.9835e-05,0.00049591,0.00033379,0.042447
1273,3.0298e-05,0.00052092,0.00033475,0.042258
1274,3.0725e-05,0.00054525,0.00033572,0.042068
1275,3.1117e-05,0.00056884,0.00033671,0.041878
1276,3.1475e-05,0.00059166,0.0003377,0.041687
1277,3.1806e-05,0.00061381,0.00033883,0.041497
1278,3.2102e-05,0.00063509,0.00034021,0.041306
1279,3.2365e-05,0.00065548,0.00034176,0.041116
1280,3.2595e-05,0.00067496,0.00034369,0.040926
1281,3.2794e-05,0.00069349,0.0003456,0.040736
1282,3.2961e-05,0.00071105,0.00034744,0.040547
1283,3.3098e-05,0.00072761,0.0003492,0.040358
1284,3.3203e-05,0.00074313,0.00035094,0.04017
1285,3.3278e-05,0.00075759,0.00035265,0.039983
1286,3.3322e-05,0.00077095,0.00035426,0.039796
1287,3.3334e-05,0.00078317,0.00035576,0.03961
1288,3.3314e-05,0.00079424,0.00035714,0.039425
1289,3.3263e-05,0.00080413,0.00035841,0.039241
1290,3.3179e-05,0.0008128,0.00035956,0.039057
1291,3.3064e-05,0.00082025,0.00036058,0.038874
1292,3.2917e-05,0.00082648,0.00036154,0.038692
1293,3.2772e-05,0.00083178,0.00036238,0.03851
1294,3.2897e-05,0.00083801,0.00036309,0.038329
1295,3.3008e-05,0.00084341,0.00036367,0.038149
1296,3.3098e-05,0.00084814,0.00036413,0.037969
1297,3.3377e-05,0.00085318,0.00036446,0.03779
1298,3.3737e-05,0.0008571,0.00036467,0.037612
1299,3.4064e-05,0.00085982,0.00036476,0.037433
1300,3.4355e-05,0.00086127,0.00036472,0.037256
1301,3.4606e-05,0.00086142,0.00036456,0.037078
1302,3.4814e-05,0.00086025,0.00036429,0.036901
1303,3.5102e-05,0.00085774,0.00036389,0.036725
1304,3.5343e-05,0.00085392,0.00036338,0.036548
1305,3.5532e-05,0.00084879,0.00036276,0.036372
1306,3.567e-05,0.00084236,0.00036203,0.036196
1307,3.5815e-05,0.00083575,0.00036119,0.036021
1308,3.5991e-05,0.00082804,0.00036025,0.035845
1309,3.6115e-05,0.00081912,0.00035921,0.035669
1310,3.6185e-05,0.000809,0.00035807,0.035494
1311,3.6202e-05,0.00079771,0.00035685,0.035319
1312,3.6165e-05,0.00078529,0.00035556,0.035143
1313,3.6075e-05,0.00077179,0.00035418,0.034968
1314,3.5932e-05,0.00075725,0.00035273,0.034792
1315,3.5738e-05,0.00074172,0.0003512,0.034617
1316,3.5493e-05,0.00072527,0.00034961,0.034441
1317,3.5199e-05,0.00070793,0.000348,0.034265
1318,3.4856e-05,0.00068977,0.0003465,0.034089
1319,3.4465e-05,0.00067083,0.00034523,0.033913
1320,3.4027e-05,0.00065114,0.00034392,0.033737
1321,3.3542e-05,0.00063074,0.00034275,0.03356
1322,3.3066e-05,0.00061078,0.00034163,0.033384
1323,3.2673e-05,0.00059287,0.00034048,0.033207
1324,3.2311e-05,0.00057925,0.00033952,0.03303
1325,3.1968e-05,0.00056655,0.0003389,0.032853
1326,3.162e-05,0.00055402,0.00033819,0.032675
1327,3.1241e-05,0.00054111,0.00033773,0.032498
1328,3.0802e-05,0.00052726,0.00033723,0.032319
1329,3.0281e-05,0.00051195,0.00033666,0.032141
1330,2.9656e-05,0.0004948,0.00033599,0.031962
1331,2.9038e-05,0.00047599,0.00033523,0.031784
1332,2.8361e-05,0.0004557,0.0003344,0.031604
1333,2.7561e-05,0.00043329,0.00033352,0.031425
1334,2.6647e-05,0.00040891,0.00033258,0.031245
1335,2.563e-05,0.0003828,0.00033161,0.031065
1336,2.4519e-05,0.00035517,0.0003306,0.030885
1337,2.3327e-05,0.00032624,0.00032955,0.030705
1338,2.2063e-05,0.0002962,0.00032869,0.030524
1339,2.2821e-05,0.00026529,0.00032782,0.030343
1340,2.397e-05,0.00023451,0.00032689,0.030162
1341,2.5223e-05,0.00020417,0.00032602,0.02998
1342,2.6456e-05,0.00017358,0.00032512,0.029799
1343,2.766e-05,0.00014292,0.00032417,0.029617
1344,2.8826e-05,0.00012845,0.00032319,0.029435
1345,2.9947e-05,0.00012528,0.00032215,0.029253
1346,3.1015e-05,0.00012201,0.00032107,0.02907
1347,3.2024e-05,0.00011865,0.00032003,0.028888
1348,3.2971e-05,0.00011522,0.000319,0.028705
1349,3.3855e-05,0.00011173,0.00031791,0.028522
1350,3.4674e-05,0.00010817,0.00031677,0.028339
1351,3.543e-05,0.00010457,0.00031561,0.028156
1352,3.6126e-05,0.00010093,0.00031465,0.027973
1353,3.6764e-05,9.7267e-05,0.00031377,0.027789
1354,3.7347e-05,9.3576e-05,0.000313,0.027606
1355,3.7877e-05,8.9871e-05,0.00031262,0.027422
1356,3.8397e-05,8.6157e-05,0.00031224,0.027238
1357,3.9043e-05,8.268e-05,0.00031187,0.027054
1358,3.963e-05,8.01e-05,0.0003118,0.026869
1359,4.0156e-05,7.7484e-05,0.00031186,0.026684
1360,4.062e-05,7.4834e-05,0.00031191,0.026499
1361,4.102e-05,7.2149e-05,0.00031195,0.026313
1362,4.1355e-05,6.9432e-05,0.00031197,0.026127
1363,4.1625e-05,6.6682e-05,0.00031196,0.025941
1364,4.183e-05,6.39e-05,0.000312,0.025754
1365,4.203e-05,6.1087e-05,0.00031201,0.025567
1366,4.2172e-05,5.8785e-05,0.00031199,0.025379
1367,4.2293e-05,5.7304e-05,0.00031193,0.025192
1368,4.2467e-05,5.586e-05,0.00031191,0.025004
1369,4.2594e-05,5.4411e-05,0.00031187,0.024815
1370,4.2675e-05,5.2953e-05,0.00031227,0.024627
1371,4.2715e-05,5.1488e-05,0.00031262,0.024439
1372,4.2716e-05,5.0013e-05,0.00031293,0.02425
1373,4.272e-05,4.9961e-05,0.00031326,0.024061
1374,4.2766e-05,5.195e-05,0.00031355,0.023872
1375,4.278e-05,5.4132e-05,0.00031379,0.023684
1376,4.2765e-05,5.6299e-05,0.00031398,0.023495
1377,4.272e-05,5.844e-05,0.00031412,0.023306
1378,4.2647e-05,6.0547e-05,0.00031422,0.023117
1379,4.2545e-05,6.261e-05,0.00031427,0.022929
1380,4.2414e-05,6.4619e-05,0.00031427,0.02274
1381,4.2254e-05,6.6566e-05,0.00031428,0.022551
1382,4.2065e-05,6.8442e-05,0.00031434,0.022362
1383,4.1847e-05,7.0238e-05,0.00031437,0.022174
1384,4.1599e-05,7.1944e-05,0.00031437,0.021985
1385,4.1321e-05,7.3553e-05,0.00031433,0.021796
1386,4.1083e-05,7.5433e-05,0.00031426,0.021607
1387,4.0928e-05,7.818e-05,0.00031417,0.021419
1388,4.0704e-05,8.0787e-05,0.00031407,0.021231
1389,4.0401e-05,8.3245e-05,0.00031395,0.021042
1390,4.0035e-05,8.5547e-05,0.00031381,0.020855
1391,3.9634e-05,8.7684e-05,0.00031394,0.020667
1392,3.921e-05,8.965e-05,0.00031416,0.02048
1393,3.877e-05,9.1503e-05,0.00031436,0.020293
1394,3.8371e-05,9.3535e-05,0.00031459,0.020106
1395,3.7977e-05,9.5353e-05,0.00031497,0.01992
1396,3.7588e-05,9.6952e-05,0.00031535,0.019735
1397,3.7205e-05,9.8326e-05,0.00031576,0.01955
1398,3.6826e-05,9.9471e-05,0.00031618,0.019365
1399,3.6448e-05,0.00010038,0.00031661,0.019182
1400,3.6062e-05,0.00010106,0.00031705,0.018999
1401,3.5661e-05,0.00010151,0.00031751,0.018817
1402,3.5235e-05,0.00010172,0.00031799,0.018635
1403,3.4777e-05,0.00010169,0.00031847,0.018455
1404,3.4281e-05,0.00010144,0.00031895,0.018275
1405,3.374e-05,0.00010095,0.00031942,0.018096
1406,3.3195e-05,0.00010071,0.00031985,0.017917
1407,3.2646e-05,0.00010025,0.00032026,0.01774
1408,3.2046e-05,9.9557e-05,0.00032061,0.017563
1409,3.1397e-05,9.8632e-05,0.00032091,0.017386
1410,3.0703e-05,9.7486e-05,0.00032118,0.01721
1411,2.9968e-05,9.6124e-05,0.00032137,0.017035
1412,2.9199e-05,9.4555e-05,0.00032149,0.01686
1413,2.8402e-05,9.2789e-05,0.00032152,0.016685
1414,2.7582e-05,9.0836e-05,0.00032146,0.01651
1415,2.6746e-05,8.8705e-05,0.00032136,0.016336
1416,2.5898e-05,8.6409e-05,0.00032125,0.016162
1417,2.5043e-05,8.3958e-05,0.00032105,0.015988
1418,2.4184e-05,8.1533e-05,0.00032076,0.015813
1419,2.3324e-05,8.1906e-05,0.0003204,0.015639
1420,2.2465e-05,8.2009e-05,0.00031997,0.015465
1421,2.1607e-05,8.2462e-05,0.00031946,0.01529
1422,2.0783e-05,8.4972e-05,0.00031888,0.015116
1423,2.0251e-05,8.7522e-05,0.00031824,0.014941
1424,1.9847e-05,8.986e-05,0.00031753,0.014766
1425,1.9428e-05,9.1997e-05,0.00031677,0.014591
1426,1.8995e-05,9.3946e-05,0.00031595,0.014415
1427,1.8551e-05,9.5714e-05,0.00031512,0.01424
1428,1.8095e-05,9.7311e-05,0.0003144,0.014064
1429,1.763e-05,0.00010369,0.0003137,0.013887
1430,1.7155e-05,0.00011769,0.00031316,0.013711
1431,1.6672e-05,0.00013122,0.00031332,0.013534
1432,1.6182e-05,0.00014424,0.00031351,0.013357
1433,1.5684e-05,0.00015673,0.00031368,0.01318
1434,1.6124e-05,0.00016869,0.00031383,0.013002
1435,1.6742e-05,0.00018008,0.00031397,0.012824
1436,1.7315e-05,0.00019091,0.00031408,0.012646
1437,1.7844e-05,0.00020116,0.00031417,0.012467
1438,1.8327e-05,0.00021082,0.00031425,0.012288
1439,1.8764e-05,0.00021988,0.00031431,0.012109
1440,1.9155e-05,0.00022832,0.00031435,0.011929
1441,1.9499e-05,0.00023616,0.00031438,0.01175
1442,1.9797e-05,0.00024337,0.0003144,0.01157
1443,2.0047e-05,0.00024996,0.00031445,0.01139
1444,2.0251e-05,0.00025591,0.00031451,0.011209
1445,2.0407e-05,0.00026123,0.00031457,0.011029
1446,2.0516e-05,0.0002659,0.00031461,0.010848
1447,2.0635e-05,0.00027112,0.0003146,0.010668
1448,2.0713e-05,0.00027581,0.00031457,0.010487
1449,2.076e-05,0.0002802,0.0003145,0.010307
1450,2.085e-05,0.00028506,0.00031451,0.010127
1451,2.0959e-05,0.00028971,0.0003146,0.0099464
1452,2.1019e-05,0.00029371,0.00031498,0.0097665
1453,2.1026e-05,0.00029694,0.00031533,0.0095871
1454,2.0977e-05,0.00029933,0.00031565,0.0094083
1455,2.087e-05,0.00030083,0.00031602,0.0092302
1456,2.0705e-05,0.00030144,0.00031638,0.0090533
1457,2.0494e-05,0.00030117,0.00031679,0.008878
1458,2.0273e-05,0.00030004,0.00031723,0.0087055
1459,2.0002e-05,0.00029829,0.00031768,0.0085381
1460,1.9692e-05,0.00029587,0.00031812,0.0083822
1461,2.16e-05,0.00029269,0.00029538,0.0082504
1462,2.454e-05,0.00028879,0.0002656,0.0081516
1463,2.7257e-05,0.00028417,0.00026171,0.0080817
1464,2.9544e-05,0.00027887,0.00025727,0.0080246
1465,3.1189e-05,0.00027291,0.00025222,0.0079706
1466,3.2053e-05,0.00026632,0.00024654,0.0079153
1467,3.2084e-05,0.00025915,0.00024034,0.0078568
1468,3.1312e-05,0.00025145,0.00023389,0.0077942
1469,2.9825e-05,0.00024325,0.00022773,0.007727
1470,2.7739e-05,0.00023437,0.00022385,0.0076553
1471,2.5233e-05,0.00022542,0.0002225,0.0075792
1472,2.1934e-05,0.0002054,0.00022326,0.007499
1473,1.8217e-05,0.00017917,0.00022529,0.0074153
1474,1.4399e-05,0.00015441,0.00022778,0.0073285
1475,1.0442e-05,0.00013141,0.00022999,0.0072394
1476,8.5484e-06,0.00014461,0.00023165,0.0071488
1477,1.091e-05,0.00017109,0.00023457,0.0070577
1478,1.3558e-05,0.00020226,0.00023691,0.0069667
1479,1.7027e-05,0.00023724,0.00023859,0.0068766
1480,2.1744e-05,0.00028459,0.00023954,0.0067881
1481,2.6456e-05,0.00034017,0.0002406,0.0067015
1482,3.1052e-05,0.00039468,0.00024077,0.0066171
1483,3.5405e-05,0.0004463,0.00024002,0.0065349
1484,3.9379e-05,0.00049305,0.00023837,0.0064549
1485,4.2842e-05,0.00053301,0.0002359,0.0063768
1486,4.5681e-05,0.00056448,0.00023272,0.0063003
1487,4.7811e-05,0.00058617,0.00022902,0.0062251
1488,4.9185e-05,0.00059729,0.00022502,0.0061509
1489,4.9797e-05,0.00059768,0.00022101,0.0060771
1490,4.9675e-05,0.00058769,0.00021744,0.0060036
1491,4.888e-05,0.00056817,0.00021457,0.0059301
1492,4.7496e-05,0.00054033,0.00021506,0.0058565
1493,4.5616e-05,0.00050557,0.00021782,0.0057826
1494,4.3343e-05,0.00046543,0.00022021,0.0057085
1495,4.0775e-05,0.00042145,0.00022207,0.0056342
1496,3.8007e-05,0.00037507,0.00022342,0.0055597
1497,3.5126e-05,0.00032766,0.00022418,0.0054853
1498,3.2259e-05,0.00028079,0.00022429,0.0054111
1499,2.9474e-05,0.00023547,0.0002238,0.0053374
1500,2.6786e-05,0.00019234,0.00022279,0.0052643
1501,2.4251e-05,0.00015222,0.00022134,0.0051922
1502,2.1912e-05,0.00011576,0.0002197,0.0051212
1503,1.9806e-05,8.3462e-05,0.00021789,0.0050518
1504,1.7967e-05,5.5809e-05,0.00021597,0.0049839
1505,1.7321e-05,3.3376e-05,0.00021415,0.0049179
1506,1.8455e-05,3.2834e-05,0.00021251,0.0048539
1507,1.9206e-05,3.2395e-05,0.00021104,0.004792
1508,1.9598e-05,3.1883e-05,0.0002098,0.0047323
1509,1.9665e-05,3.13e-05,0.00020884,0.0046748
1510,1.9449e-05,3.0647e-05,0.00020834,0.0046194
1511,1.8997e-05,2.9924e-05,0.00020798,0.0045661
1512,1.8357e-05,2.9135e-05,0.00020771,0.0045147
1513,1.7582e-05,2.8281e-05,0.00020754,0.0044652
1514,1.6725e-05,2.7365e-05,0.0002073,0.0044174
1515,1.5838e-05,2.6391e-05,0.00020695,0.0043712
1516,1.4962e-05,2.5362e-05,0.00020644,0.0043265
1517,1.4197e-05,2.4835e-05,0.0002058,0.0042833
1518,1.352e-05,2.4267e-05,0.00020514,0.0042416
1519,1.2964e-05,2.364e-05,0.00020429,0.0042014
1520,1.2553e-05,2.2958e-05,0.00020324,0.0041628
1521,1.2302e-05,2.2221e-05,0.000202,0.0041258
1522,1.2219e-05,2.1433e-05,0.00020059,0.0040907
1523,1.2337e-05,2.0594e-05,0.00019902,0.0040576
1524,1.2692e-05,1.9707e-05,0.00019734,0.0040267
1525,1.3186e-05,1.8773e-05,0.00019557,0.0039981
1526,1.3777e-05,1.7793e-05,0.00019374,0.003972
1527,1.4496e-05,2.9955e-05,0.00019188,0.0039483
1528,1.7208e-05,4.9866e-05,0.00019001,0.0039273
1529,1.9931e-05,6.9628e-05,0.00018814,0.0039086
1530,2.2621e-05,8.9262e-05,0.00018633,0.0038924
1531,2.5319e-05,0.00010897,0.00018455,0.0038783
1532,2.7864e-05,0.00012814,0.00018277,0.0038662
1533,3.0212e-05,0.00014667,0.00018098,0.0038559
1534,3.2328e-05,0.00016448,0.00017921,0.003847
1535,3.4191e-05,0.00018149,0.00017746,0.0038393
1536,3.579e-05,0.00019765,0.00017567,0.0038325
1537,3.7152e-05,0.00021298,0.00017385,0.0038265
1538,3.8215e-05,0.00022765,0.00017198,0.003821
1539,3.8971e-05,0.00024143,0.00017006,0.0038158
1540,3.9418e-05,0.00025433,0.0001681,0.0038108
1541,3.9558e-05,0.00026637,0.00016615,0.0038059
1542,3.9394e-05,0.0002776,0.00016426,0.0038011
1543,3.8938e-05,0.00028807,0.0001625,0.0037964
1544,3.8213e-05,0.00029782,0.00016088,0.0037918
1545,3.7252e-05,0.00030693,0.00015941,0.0037874
1546,3.6093e-05,0.00031547,0.00015824,0.0037834
1547,3.4786e-05,0.00032352,0.00015729,0.0037798
1548,3.3363e-05,0.00033117,0.0001565,0.0037769
1549,3.1895e-05,0.00033858,0.00015585,0.0037749
1550,3.0482e-05,0.00034575,0.00015533,0.0037738
1551,2.9485e-05,0.00035276,0.0001549,0.0037738
1552,2.8731e-05,0.00035967,0.00015447,0.0037749
1553,2.8036e-05,0.00036653,0.00015403,0.0037774
1554,2.7411e-05,0.00037338,0.00015357,0.0037811
1555,2.6939e-05,0.00038024,0.00015313,0.003786
1556,2.6653e-05,0.0003871,0.0001527,0.003792
1557,2.7648e-05,0.00040472,0.00015223,0.0037988
1558,2.9355e-05,0.00042302,0.00015169,0.0038064
1559,3.0923e-05,0.00043892,0.00015112,0.0038143
1560,3.2381e-05,0.00045291,0.00015039,0.0038224
1561,3.3736e-05,0.00046497,0.00014948,0.0038304
1562,3.495e-05,0.00047507,0.00014843,0.003838
1563,3.6035e-05,0.00048348,0.00014725,0.0038452
1564,3.7e-05,0.00049048,0.00014596,0.0038517
1565,3.7854e-05,0.00049628,0.00014459,0.0038574
1566,3.8606e-05,0.00050107,0.00014314,0.0038623
1567,3.9267e-05,0.00050507,0.00014161,0.0038664
1568,3.9849e-05,0.00050847,0.00014017,0.0038696
1569,4.0365e-05,0.00051146,0.00013878,0.0038719
1570,4.0849e-05,0.00051459,0.00013737,0.0038735
1571,4.1304e-05,0.00051781,0.00013595,0.0038745
1572,4.1742e-05,0.00052148,0.0001345,0.003875
1573,4.2176e-05,0.00052548,0.00013302,0.0038753
1574,4.2635e-05,0.00052977,0.00013264,0.0038756
1575,4.3096e-05,0.00053433,0.00013264,0.0038762
1576,4.355e-05,0.00053908,0.00013242,0.0038774
1577,4.4057e-05,0.0005444,0.00013199,0.0038797
1578,4.4553e-05,0.00054973,0.00013134,0.0038833
1579,4.5016e-05,0.00055478,0.0001305,0.0038885
1580,4.5438e-05,0.00055933,0.00012946,0.0038958
1581,4.5806e-05,0.00056313,0.00012833,0.0039052
1582,4.6109e-05,0.00056596,0.00012704,0.0039168
1583,4.6338e-05,0.00056757,0.00012561,0.0039307
1584,4.6481e-05,0.00056774,0.00012405,0.0039467
1585,4.6531e-05,0.00056627,0.00012237,0.0039646
1586,4.6479e-05,0.00056299,0.00012061,0.0039842
1587,4.6318e-05,0.00055776,0.00011877,0.0040052
1588,4.6044e-05,0.00055048,0.00011689,0.0040274
1589,4.5652e-05,0.00054105,0.00011496,0.0040506
1590,4.5139e-05,0.00052946,0.00011312,0.0040747
1591,4.4505e-05,0.00051569,0.00011133,0.0040995
1592,4.375e-05,0.00049978,0.00010954,0.0041249
1593,4.2877e-05,0.00048179,0.00010776,0.0041508
1594,4.1888e-05,0.00046183,0.00010638,0.0041769
1595,4.0789e-05,0.00044001,0.00010511,0.0042032
1596,3.9586e-05,0.0004165,0.00010367,0.0042295
1597,3.8285e-05,0.00039145,0.00010209,0.0042556
1598,3.6892e-05,0.00036507,0.00010103,0.0042815
1599,3.5416e-05,0.00033754,0.00010053,0.0043069
1600,3.3864e-05,0.00030906,0.00010082,0.0043317
1601,3.2243e-05,0.00027984,0.00010108,0.0043559
1602,3.0559e-05,0.00025009,0.0001013,0.0043794
1603,2.8821e-05,0.00021999,0.00010146,0.004402
1604,2.7035e-05,0.00018973,0.00010156,0.0044237
1605,2.5206e-05,0.00015948,0.00010163,0.0044444
1606,2.48e-05,0.00012965,0.00010179,0.004464
1607,2.4524e-05,0.00010848,0.00010192,0.0044825
1608,2.4196e-05,9.5754e-05,0.00010205,0.0044999
1609,2.3819e-05,8.3241e-05,0.00010219,0.0045162
1610,2.3393e-05,7.0975e-05,0.00010236,0.0045313
1611,2.292e-05,5.8986e-05,0.00010256,0.0045454
1612,2.2405e-05,4.7307e-05,0.0001028,0.0045583
1613,2.1855e-05,3.6027e-05,0.00010306,0.0045702
1614,2.2014e-05,2.8413e-05,0.00010334,0.0045811
1615,2.2671e-05,2.7357e-05,0.00010363,0.0045911
1616,2.3236e-05,2.6275e-05,0.00010394,0.0046003
1617,2.3714e-05,2.5169e-05,0.00010429,0.0046088
1618,2.4111e-05,2.4043e-05,0.00010473,0.0046168
1619,2.4432e-05,2.2897e-05,0.0001051,0.0046243
1620,2.4684e-05,2.1735e-05,0.00010535,0.0046316
1621,2.4873e-05,2.0557e-05,0.00010547,0.0046389
1622,2.5008e-05,1.9367e-05,0.00010545,0.0046463
1623,2.5098e-05,1.8166e-05,0.0001053,0.0046542
1624,2.5111e-05,1.6956e-05,0.00010502,0.004663
1625,2.5113e-05,1.574e-05,0.00010461,0.0046729
1626,2.5117e-05,1.4742e-05,0.0001041,0.0046844
1627,2.5152e-05,1.4115e-05,0.00010354,0.0046978
1628,2.5244e-05,1.3479e-05,0.00010285,0.0047129
1629,2.544e-05,1.2834e-05,0.00010196,0.0047296
1630,2.5649e-05,1.2182e-05,0.00010087,0.0047478
1631,2.5789e-05,1.1525e-05,9.9595e-05,0.0047674
1632,2.5858e-05,1.1462e-05,9.8154e-05,0.004788
1633,2.6194e-05,1.3878e-05,9.6566e-05,0.0048093
1634,2.6663e-05,1.6532e-05,9.4846e-05,0.0048308
1635,2.6999e-05,1.8671e-05,9.3006e-05,0.0048523
1636,2.7175e-05,2.0569e-05,9.1063e-05,0.0048737
1637,2.7274e-05,2.2075e-05,8.9051e-05,0.0048946
1638,2.7281e-05,2.3232e-05,8.6996e-05,0.004915
1639,2.7202e-05,2.4076e-05,8.52e-05,0.0049348
1640,2.7047e-05,2.4633e-05,8.374e-05,0.004954
1641,2.6824e-05,2.4925e-05,8.226e-05,0.0049723
1642,2.6542e-05,2.4974e-05,8.0766e-05,0.0049899
1643,2.6213e-05,2.4812e-05,7.926e-05,0.0050066
1644,2.5846e-05,2.4478e-05,7.774e-05,0.0050225
1645,2.5452e-05,2.4018e-05,7.6844e-05,0.0050373
1646,2.504e-05,2.3476e-05,7.6084e-05,0.0050512
1647,2.4617e-05,2.2894e-05,7.5364e-05,0.0050642
1648,2.4189e-05,2.2306e-05,7.5463e-05,0.0050761
1649,2.3758e-05,2.1734e-05,7.5524e-05,0.0050869
1650,2.3324e-05,2.1194e-05,7.5885e-05,0.0050968
1651,2.2883e-05,2.0687e-05,7.6155e-05,0.0051056
1652,2.2429e-05,2.0216e-05,7.6334e-05,0.0051133
1653,2.196e-05,1.9773e-05,7.6488e-05,0.0051201
1654,2.1469e-05,1.9342e-05,7.6751e-05,0.0051258
1655,2.0954e-05,1.89e-05,7.6984e-05,0.0051307
1656,2.041e-05,1.8466e-05,7.7191e-05,0.005135
1657,1.9843e-05,1.8125e-05,7.7427e-05,0.0051395
1658,1.9266e-05,1.7728e-05,7.7702e-05,0.0051448
1659,1.8654e-05,1.7267e-05,7.7958e-05,0.0051505
1660,1.801e-05,1.6743e-05,7.8196e-05,0.0051558
1661,1.7336e-05,1.6164e-05,7.8415e-05,0.0051603
1662,1.6636e-05,1.5543e-05,7.8713e-05,0.005164
1663,1.5915e-05,1.4898e-05,7.9173e-05,0.0051668
1664,1.5175e-05,1.425e-05,7.9703e-05,0.0051688
1665,1.4422e-05,1.3622e-05,8.0277e-05,0.00517
1666,1.3657e-05,1.3037e-05,8.0906e-05,0.0051704
1667,1.2883e-05,1.2514e-05,8.1481e-05,0.0051701
1668,1.2094e-05,1.2067e-05,8.2002e-05,0.0051691
1669,1.1294e-05,1.1704e-05,8.2458e-05,0.0051674
1670,1.0483e-05,1.1435e-05,8.2826e-05,0.0051652
1671,9.7255e-06,1.1652e-05,8.3098e-05,0.0051625
1672,8.9579e-06,1.1931e-05,8.3267e-05,0.0051593
1673,8.1808e-06,1.2249e-05,8.3328e-05,0.0051559
1674,7.3942e-06,1.2579e-05,8.3282e-05,0.0051521
1675,6.608e-06,1.4017e-05,8.3152e-05,0.0051483
1676,5.849e-06,2.6555e-05,8.3141e-05,0.0051445
1677,5.5613e-06,3.8573e-05,8.3019e-05,0.0051409
1678,5.9122e-06,5.0011e-05,8.2786e-05,0.0051377
1679,6.2355e-06,6.082e-05,8.2491e-05,0.0051352
1680,6.5365e-06,7.1613e-05,8.2104e-05,0.0051334
1681,6.8207e-06,8.2069e-05,8.1619e-05,0.0051326
1682,7.0933e-06,9.2046e-05,8.1036e-05,0.0051329
1683,7.3568e-06,0.00010155,8.0336e-05,0.0051341
1684,8.0878e-06,0.00011428,7.9523e-05,0.0051362
1685,8.8563e-06,0.00012654,7.86e-05,0.0051389
1686,9.6134e-06,0.0001382,7.7593e-05,0.005142
1687,1.0355e-05,0.00014923,7.65e-05,0.0051452
1688,1.1077e-05,0.00015955,7.5464e-05,0.0051482
1689,1.1775e-05,0.00016913,7.4392e-05,0.0051509
1690,1.2444e-05,0.00017791,7.3283e-05,0.0051531
1691,1.3079e-05,0.00018585,7.2147e-05,0.0051547
1692,1.3676e-05,0.00019292,7.0988e-05,0.0051555
1693,1.4231e-05,0.00019908,6.9815e-05,0.0051554
1694,1.4738e-05,0.00020431,6.8653e-05,0.0051544
1695,1.5195e-05,0.00020862,6.7531e-05,0.0051523
1696,1.5598e-05,0.000212,6.6407e-05,0.0051491
1697,1.5959e-05,0.00021461,6.5282e-05,0.0051448
1698,1.6314e-05,0.00021669,6.4156e-05,0.0051392
1699,1.6609e-05,0.00021795,6.3032e-05,0.0051323
1700,1.6844e-05,0.00021845,6.1919e-05,0.0051241
1701,1.7017e-05,0.0002182,6.0827e-05,0.0051146
1702,1.7128e-05,0.00021725,5.9828e-05,0.0051037
1703,1.7177e-05,0.00021562,5.8867e-05,0.0050914
1704,1.7165e-05,0.00021337,5.7953e-05,0.0050777
1705,1.7092e-05,0.00021052,5.7667e-05,0.0050626
1706,1.6961e-05,0.00020713,5.7545e-05,0.0050461
1707,1.6773e-05,0.00020324,5.7578e-05,0.0050281
1708,1.6534e-05,0.00019899,5.7961e-05,0.0050088
1709,1.6274e-05,0.00019493,5.8385e-05,0.0049881
1710,1.5992e-05,0.00019075,5.8831e-05,0.004966
1711,1.567e-05,0.00018626,5.9291e-05,0.0049426
1712,1.5303e-05,0.00018145,5.9755e-05,0.0049178
1713,1.4888e-05,0.00017631,6.0216e-05,0.0048918
1714,1.4423e-05,0.00017083,6.0664e-05,0.0048645
1715,1.3908e-05,0.00016503,6.1209e-05,0.004836
1716,1.3347e-05,0.00015892,6.1737e-05,0.0048064
1717,1.2741e-05,0.0001525,6.2242e-05,0.0047756
1718,1.2093e-05,0.0001458,6.2689e-05,0.0047438
1719,1.1408e-05,0.00013884,6.308e-05,0.0047109
1720,1.0687e-05,0.00013162,6.3416e-05,0.0046772
1721,9.9345e-06,0.00012416,6.3702e-05,0.0046425
1722,9.154e-06,0.00011649,6.3941e-05,0.004607
1723,8.3494e-06,0.0001086,6.4257e-05,0.0045709
1724,7.5248e-06,0.00010053,6.4715e-05,0.004534
1725,6.6835e-06,9.2273e-05,6.5172e-05,0.0044967
1726,6.7854e-06,8.7734e-05,6.5609e-05,0.0044588
1727,7.8275e-06,8.9167e-05,6.603e-05,0.0044206
1728,8.8501e-06,9.6476e-05,6.6523e-05,0.0043821
1729,9.8468e-06,0.00010345,6.7247e-05,0.0043435
1730,1.0811e-05,0.00011003,6.806e-05,0.0043048
1731,1.1739e-05,0.00011614,6.8884e-05,0.0042662
1732,1.2623e-05,0.00012172,6.9688e-05,0.0042276
1733,1.3461e-05,0.00012672,7.0448e-05,0.0041893
1734,1.4255e-05,0.0001311,7.1159e-05,0.0041512
1735,1.502e-05,0.00013483,7.1818e-05,0.0041134
1736,1.5724e-05,0.00013799,7.242e-05,0.0040759
1737,1.6365e-05,0.0001404,7.2963e-05,0.0040385
1738,1.6939e-05,0.00014202,7.3446e-05,0.0040014
1739,1.7444e-05,0.00014285,7.3868e-05,0.0039644
1740,1.7879e-05,0.00014287,7.4226e-05,0.0039275
1741,1.8242e-05,0.00014206,7.4523e-05,0.0038907
1742,1.8533e-05,0.00014043,7.4757e-05,0.0038538
1743,1.8752e-05,0.00013798,7.4931e-05,0.0038169
1744,1.8898e-05,0.00013474,7.5044e-05,0.0037799
1745,1.8973e-05,0.0001307,7.5098e-05,0.0037427
1746,1.8977e-05,0.00012591,7.5119e-05,0.0037054
1747,1.8914e-05,0.00012039,7.5089e-05,0.003668
1748,1.8784e-05,0.00011418,7.5005e-05,0.0036304
1749,1.859e-05,0.00010731,7.4868e-05,0.0035926
1750,1.8336e-05,9.9832e-05,7.4694e-05,0.0035546
1751,1.8024e-05,9.1799e-05,7.4507e-05,0.0035165
1752,1.805e-05,8.5629e-05,7.4289e-05,0.0034782
1753,1.8332e-05,8.1687e-05,7.4027e-05,0.0034398
1754,1.857e-05,7.737e-05,7.3724e-05,0.0034012
1755,1.8764e-05,7.2711e-05,7.3383e-05,0.0033624
1756,1.8914e-05,6.7742e-05,7.3008e-05,0.0033236
1757,1.9024e-05,6.2498e-05,7.2607e-05,0.0032845
1758,1.9109e-05,5.7196e-05,7.2183e-05,0.0032454
1759,1.915e-05,5.1688e-05,7.1746e-05,0.0032061
1760,1.9148e-05,4.601e-05,7.1303e-05,0.0031668
1761,1.9104e-05,4.0195e-05,7.0863e-05,0.0031272
1762,1.9015e-05,3.428e-05,7.0434e-05,0.0030876
1763,1.8883e-05,2.8296e-05,7.0026e-05,0.0030478
1764,1.8712e-05,2.2276e-05,6.9645e-05,0.0030079
1765,1.8509e-05,1.6275e-05,6.9298e-05,0.0029679
1766,1.8319e-05,1.0606e-05,6.8986e-05,0.0029278
1767,1.8534e-05,6.8435e-06,6.8709e-05,0.0028875
1768,1.9085e-05,6.4335e-06,6.8463e-05,0.0028471
1769,1.9587e-05,6.1673e-06,6.84e-05,0.0028067
1770,2.0053e-05,5.9234e-06,6.8544e-05,0.0027662
1771,2.0479e-05,5.6786e-06,6.8702e-05,0.0027256
1772,2.0861e-05,5.4325e-06,6.8895e-05,0.0026849
1773,2.1183e-05,5.1846e-06,6.9159e-05,0.0026443
1774,2.1445e-05,4.9344e-06,6.9412e-05,0.0026036
1775,2.1645e-05,4.7382e-06,6.9645e-05,0.002563
1776,2.1784e-05,4.6353e-06,6.9854e-05,0.0025225
1777,2.1862e-05,4.5295e-06,7.0034e-05,0.0024821
1778,2.1881e-05,4.4202e-06,7.0181e-05,0.0024417
1779,2.1838e-05,4.3069e-06,7.0325e-05,0.0024016
1780,2.1737e-05,4.1891e-06,7.0628e-05,0.0023618
1781,2.158e-05,4.0663e-06,7.0878e-05,0.0023222
1782,2.1368e-05,3.938e-06,7.1075e-05,0.0022832
1783,2.1104e-05,3.8037e-06,7.1219e-05,0.0022447
1784,2.0791e-05,3.6632e-06,7.131e-05,0.0022071
1785,2.0431e-05,3.516e-06,7.1349e-05,0.0021705
1786,2.0027e-05,3.3619e-06,7.1336e-05,0.0021346
1787,1.9607e-05,3.3545e-06,7.1273e-05,0.0020996
1788,1.9171e-05,3.4928e-06,7.1159e-05,0.0020654
1789,1.8699e-05,3.6227e-06,7.0996e-05,0.0020322
1790,1.8193e-05,3.7438e-06,7.0784e-05,0.0019999
1791,1.7657e-05,3.8558e-06,7.0526e-05,0.0019687
1792,1.7101e-05,4.0361e-06,7.0222e-05,0.0019384
1793,1.6535e-05,4.3135e-06,6.9879e-05,0.0019091
1794,1.5946e-05,4.5806e-06,6.9498e-05,0.0018808
1795,1.5321e-05,4.837e-06,6.9123e-05,0.0018534
1796,1.4688e-05,5.0821e-06,6.8733e-05,0.0018268
1797,1.4035e-05,5.3154e-06,6.8303e-05,0.0018009
1798,1.3366e-05,5.5367e-06,6.7848e-05,0.0017758
1799,1.2681e-05,5.7455e-06,6.737e-05,0.0017514
1800,1.1978e-05,5.9415e-06,6.6854e-05,0.0017277
1801,1.1485e-05,8.2279e-06,6.6327e-05,0.0017048
1802,1.142e-05,1.3449e-05,6.5775e-05,0.0016826
1803,1.1351e-05,1.8661e-05,6.5295e-05,0.001661
1804,1.1893e-05,3.1394e-05,6.4848e-05,0.0016401
1805,1.29e-05,4.7348e-05,6.438e-05,0.0016199
1806,1.3903e-05,6.2875e-05,6.3895e-05,0.0016004
1807,1.4893e-05,7.7897e-05,6.3397e-05,0.0015817
1808,1.586e-05,9.2377e-05,6.2888e-05,0.0015639
1809,1.68e-05,0.0001063,6.2413e-05,0.001547
1810,1.7693e-05,0.00011969,6.194e-05,0.0015313
1811,1.8549e-05,0.00013255,6.1448e-05,0.0015168
1812,1.9359e-05,0.00014491,6.0949e-05,0.0015037
1813,2.0119e-05,0.0001568,6.0441e-05,0.0014922
1814,2.0846e-05,0.00016826,5.9921e-05,0.0014821
1815,2.1504e-05,0.00017949,5.9371e-05,0.0014737
1816,2.2115e-05,0.00019032,5.8798e-05,0.0014669
1817,2.2662e-05,0.00020077,5.8212e-05,0.0014617
1818,2.3141e-05,0.00021082,5.7625e-05,0.001458
1819,2.3553e-05,0.00022047,5.705e-05,0.0014557
1820,2.3895e-05,0.00022969,5.65e-05,0.0014547
1821,2.4166e-05,0.00023842,5.5988e-05,0.0014548
1822,2.4365e-05,0.00024662,5.5526e-05,0.0014558
1823,2.4524e-05,0.0002549,5.5121e-05,0.0014577
1824,2.4607e-05,0.00026242,5.478e-05,0.0014602
1825,2.4622e-05,0.0002693,5.4506e-05,0.0014631
1826,2.4569e-05,0.00027543,5.4298e-05,0.0014664
1827,2.4448e-05,0.00028076,5.4152e-05,0.00147
1828,2.4262e-05,0.00028523,5.4062e-05,0.0014736
1829,2.4012e-05,0.0002888,5.4027e-05,0.0014774
1830,2.37e-05,0.00029144,5.4042e-05,0.0014811
1831,2.3332e-05,0.00029316,5.4089e-05,0.0014848
1832,2.2911e-05,0.00029395,5.4161e-05,0.0014884
1833,2.2441e-05,0.00029383,5.4321e-05,0.0014919
1834,2.1928e-05,0.00029284,5.457e-05,0.0014952
1835,2.1405e-05,0.00029101,5.4824e-05,0.0014984
1836,2.0847e-05,0.00028855,5.5121e-05,0.0015015
1837,2.0258e-05,0.00028534,5.5447e-05,0.0015045
1838,1.9643e-05,0.00028145,5.5759e-05,0.0015073
1839,1.9007e-05,0.00027694,5.6053e-05,0.00151
1840,1.8352e-05,0.00027185,5.6325e-05,0.0015127
1841,1.7683e-05,0.00026624,5.6572e-05,0.0015154
1842,1.7003e-05,0.00026016,5.6792e-05,0.0015182
1843,1.6313e-05,0.00025364,5.6983e-05,0.0015211
1844,1.5615e-05,0.00024672,5.7144e-05,0.0015242
1845,1.4911e-05,0.00023942,5.7269e-05,0.0015277
1846,1.4201e-05,0.0002318,5.7354e-05,0.0015316
1847,1.3488e-05,0.00022386,5.7397e-05,0.0015362
1848,1.2772e-05,0.00021564,5.7396e-05,0.0015414
1849,1.2856e-05,0.00021293,5.7349e-05,0.0015475
1850,1.2965e-05,0.00021022,5.7257e-05,0.0015543
1851,1.3062e-05,0.00020723,5.7146e-05,0.0015618
1852,1.3146e-05,0.00020397,5.7038e-05,0.0015698
1853,1.3215e-05,0.00020045,5.6885e-05,0.0015783
1854,1.3268e-05,0.00019668,5.6685e-05,0.001587
1855,1.3304e-05,0.00019267,5.644e-05,0.0015959
1856,1.3323e-05,0.00018874,5.6151e-05,0.0016049
1857,1.3384e-05,0.00018513,5.5821e-05,0.0016138
1858,1.3481e-05,0.00018119,5.5452e-05,0.0016227
1859,1.3536e-05,0.00017692,5.5047e-05,0.0016314
1860,1.3549e-05,0.00017234,5.4608e-05,0.0016399
1861,1.352e-05,0.00016748,5.4138e-05,0.0016482
1862,1.3456e-05,0.00016237,5.3641e-05,0.0016563
1863,1.3352e-05,0.00015701,5.3121e-05,0.001664
1864,1.3207e-05,0.00015142,5.2606e-05,0.0016715
1865,1.3023e-05,0.00014564,5.208e-05,0.0016786
1866,1.2803e-05,0.0001397,5.1554e-05,0.0016853
1867,1.2549e-05,0.00013363,5.123e-05,0.0016917
1868,1.2285e-05,0.0001275,5.0884e-05,0.0016976
1869,1.2084e-05,0.00012171,5.0521e-05,0.0017032
1870,1.1862e-05,0.0001163,5.0142e-05,0.0017084
1871,1.1617e-05,0.00011094,4.9751e-05,0.0017131
1872,1.1382e-05,0.00010586,4.9354e-05,0.0017174
1873,1.1134e-05,0.00010094,4.9082e-05,0.0017213
1874,1.0861e-05,9.6099e-05,4.9051e-05,0.0017248
1875,1.0562e-05,9.1356e-05,4.9049e-05,0.0017278
1876,1.0236e-05,8.6717e-05,4.9049e-05,0.0017304
1877,9.8838e-06,8.2191e-05,4.9043e-05,0.0017325
1878,9.5062e-06,7.7785e-05,4.9025e-05,0.0017343
1879,9.1039e-06,7.3504e-05,4.8994e-05,0.0017356
1880,8.6782e-06,6.9353e-05,4.8948e-05,0.0017365
1881,8.2305e-06,6.5337e-05,4.8888e-05,0.001737
1882,7.7629e-06,6.146e-05,4.8827e-05,0.0017371
1883,7.2772e-06,5.7726e-05,4.8776e-05,0.0017369
1884,6.7759e-06,5.4136e-05,4.8717e-05,0.0017363
1885,6.2614e-06,5.0696e-05,4.8644e-05,0.0017355
1886,5.7915e-06,4.7906e-05,4.8554e-05,0.0017344
1887,5.4403e-06,4.5912e-05,4.8445e-05,0.0017331
1888,5.0933e-06,4.4139e-05,4.8322e-05,0.0017316
1889,4.751e-06,4.2579e-05,4.8187e-05,0.00173
1890,4.4142e-06,4.1233e-05,4.8036e-05,0.0017284
1891,4.086e-06,4.0145e-05,4.7869e-05,0.0017268
1892,3.766e-06,3.9286e-05,4.7685e-05,0.0017252
1893,3.4618e-06,3.8677e-05,4.7483e-05,0.0017238
1894,3.1793e-06,3.8486e-05,4.7263e-05,0.0017227
1895,2.9066e-06,3.8497e-05,4.7023e-05,0.0017219
1896,2.6662e-06,3.8863e-05,4.6763e-05,0.0017216
1897,3.072e-06,4.3889e-05,4.6482e-05,0.0017219
1898,3.4807e-06,4.9006e-05,4.618e-05,0.0017229
1899,3.89e-06,5.4177e-05,4.5857e-05,0.0017247
1900,4.2977e-06,5.9368e-05,4.5512e-05,0.0017273
1901,4.7022e-06,6.4551e-05,4.5181e-05,0.0017308
1902,5.1012e-06,6.9694e-05,4.4833e-05,0.0017351
1903,5.518e-06,7.4772e-05,4.4462e-05,0.0017401
1904,5.9348e-06,7.976e-05,4.4068e-05,0.0017459
1905,6.3309e-06,8.4636e-05,4.3663e-05,0.0017523
1906,6.7049e-06,8.9381e-05,4.3248e-05,0.0017594
1907,7.0555e-06,9.3977e-05,4.2812e-05,0.0017671
1908,7.3811e-06,9.8413e-05,4.2355e-05,0.0017753
1909,7.6785e-06,0.00010271,4.1879e-05,0.001784
1910,7.9473e-06,0.00010685,4.1385e-05,0.001793
1911,8.2109e-06,0.00011079,4.0876e-05,0.0018022
1912,8.4829e-06,0.00011453,4.0359e-05,0.0018114
1913,8.7359e-06,0.00011804,3.9841e-05,0.0018205
1914,8.9686e-06,0.00012131,3.9314e-05,0.0018296
1915,9.1799e-06,0.0001243,3.8784e-05,0.0018384
1916,9.3688e-06,0.00012701,3.8255e-05,0.0018471
1917,9.5346e-06,0.00012941,3.7736e-05,0.0018555
1918,9.6766e-06,0.00013151,3.7267e-05,0.0018636
1919,9.7945e-06,0.00013328,3.6812e-05,0.0018714
1920,9.888e-06,0.00013473,3.6358e-05,0.0018788
1921,9.9571e-06,0.00013585,3.5943e-05,0.0018859
1922,1.0002e-05,0.00013664,3.5601e-05,0.0018926
1923,1.0027e-05,0.00013711,3.5301e-05,0.0018989
1924,1.0036e-05,0.00013726,3.5034e-05,0.0019048
1925,1.0023e-05,0.0001371,3.479e-05,0.0019103
1926,9.989e-06,0.00013668,3.458e-05,0.0019154
1927,9.9344e-06,0.00013599,3.4391e-05,0.0019201
1928,9.8604e-06,0.00013504,3.4212e-05,0.0019244
1929,9.7681e-06,0.00013382,3.403e-05,0.0019283
1930,9.6587e-06,0.00013237,3.3856e-05,0.0019318
1931,9.5332e-06,0.00013068,3.3681e-05,0.0019349
1932,9.3928e-06,0.00012879,3.3496e-05,0.0019376
1933,9.2388e-06,0.00012669,3.3297e-05,0.00194
1934,9.0724e-06,0.00012442,3.3085e-05,0.001942
1935,8.8948e-06,0.00012197,3.2858e-05,0.0019436
1936,8.7073e-06,0.00011938,3.2615e-05,0.0019449
1937,8.511e-06,0.00011666,3.2357e-05,0.0019459
1938,8.3073e-06,0.00011382,3.2098e-05,0.0019465
1939,8.0971e-06,0.00011087,3.1826e-05,0.0019469
1940,7.8816e-06,0.00010783,3.154e-05,0.0019469
1941,7.6619e-06,0.00010471,3.1403e-05,0.0019467
1942,7.4391e-06,0.00010154,3.1367e-05,0.0019463
1943,7.214e-06,9.8307e-05,3.1305e-05,0.0019456
1944,6.9875e-06,9.5036e-05,3.1228e-05,0.0019447
1945,6.9904e-06,9.3335e-05,3.1161e-05,0.0019437
1946,7.2731e-06,9.3702e-05,3.107e-05,0.0019424
1947,7.544e-06,9.3967e-05,3.0954e-05,0.0019411
1948,7.8018e-06,9.4123e-05,3.0815e-05,0.0019396
1949,8.0448e-06,9.4162e-05,3.0654e-05,0.001938
1950,8.2718e-06,9.4079e-05,3.0472e-05,0.0019364
1951,8.4814e-06,9.3867e-05,3.0271e-05,0.0019347
1952,8.6725e-06,9.352e-05,3.0053e-05,0.001933
1953,8.8622e-06,9.3148e-05,2.9819e-05,0.0019313
1954,9.0591e-06,9.2818e-05,2.9572e-05,0.0019297
1955,9.2345e-06,9.2338e-05,2.9312e-05,0.001928
1956,9.3875e-06,9.1702e-05,2.9042e-05,0.0019264
1957,9.5174e-06,9.0907e-05,2.8765e-05,0.0019247
1958,9.6237e-06,8.9949e-05,2.8481e-05,0.0019231
1959,9.7059e-06,8.8825e-05,2.8193e-05,0.0019214
1960,9.7636e-06,8.7532e-05,2.7916e-05,0.0019197
1961,9.7966e-06,8.607e-05,2.7738e-05,0.0019179
1962,9.8049e-06,8.4436e-05,2.7689e-05,0.0019161
1963,9.7886e-06,8.2632e-05,2.7658e-05,0.0019141
1964,9.7479e-06,8.0658e-05,2.7628e-05,0.001912
1965,9.683e-06,7.8516e-05,2.76e-05,0.0019098
1966,9.5945e-06,7.6209e-05,2.7574e-05,0.0019074
1967,9.4829e-06,7.374e-05,2.755e-05,0.0019049
1968,9.3487e-06,7.1114e-05,2.7528e-05,0.0019023
1969,9.1929e-06,6.8336e-05,2.7509e-05,0.0018994
1970,9.0161e-06,6.5411e-05,2.7492e-05,0.0018964
1971,8.8193e-06,6.2347e-05,2.7482e-05,0.0018932
1972,8.6034e-06,5.915e-05,2.7499e-05,0.0018899
1973,8.3694e-06,5.5827e-05,2.7514e-05,0.0018863
1974,8.328e-06,5.2385e-05,2.7522e-05,0.0018826
1975,8.3603e-06,5.0145e-05,2.7528e-05,0.0018786
1976,8.3856e-06,4.9725e-05,2.7554e-05,0.0018745
1977,8.4045e-06,4.929e-05,2.7641e-05,0.0018702
1978,8.4173e-06,4.884e-05,2.7832e-05,0.0018657
1979,8.4243e-06,4.8377e-05,2.8027e-05,0.0018611
1980,8.426e-06,4.7951e-05,2.8239e-05,0.0018562
1981,8.4225e-06,4.7527e-05,2.8451e-05,0.0018512
1982,8.4141e-06,4.7088e-05,2.866e-05,0.001846
1983,8.4009e-06,4.6632e-05,2.8866e-05,0.0018407
1984,8.383e-06,4.6157e-05,2.9068e-05,0.0018352
1985,8.3607e-06,4.5661e-05,2.9264e-05,0.0018295
1986,8.3339e-06,4.5142e-05,2.9453e-05,0.0018236
1987,8.3026e-06,4.4596e-05,2.9633e-05,0.0018176
1988,8.2699e-06,4.402e-05,2.9807e-05,0.0018114
1989,8.237e-06,4.3411e-05,2.9979e-05,0.0018052
1990,8.1996e-06,4.2766e-05,3.0137e-05,0.0017987
1991,8.1578e-06,4.2081e-05,3.0281e-05,0.0017922
1992,8.1115e-06,4.1379e-05,3.0412e-05,0.0017855
1993,8.0625e-06,4.063e-05,3.0532e-05,0.0017787
1994,8.0098e-06,3.9833e-05,3.0645e-05,0.0017719
1995,7.9525e-06,3.8983e-05,3.0744e-05,0.0017649
1996,8.0857e-06,3.9571e-05,3.0824e-05,0.0017579
1997,8.2824e-06,4.0513e-05,3.0882e-05,0.0017509
1998,8.4655e-06,4.1333e-05,3.0918e-05,0.0017438
1999,8.6343e-06,4.2025e-05,3.093e-05,0.0017368
2000,8.788e-06,4.2583e-05,3.0918e-05,0.0017298
2001,8.9261e-06,4.3002e-05,3.089e-05,0.0017228
2002,9.0479e-06,4.3277e-05,3.0848e-05,0.0017159
2003,9.153e-06,4.3405e-05,3.078e-05,0.001709
2004,9.2409e-06,4.3383e-05,3.0708e-05,0.0017023
2005,9.3113e-06,4.3209e-05,3.0617e-05,0.0016957
2006,9.3638e-06,4.2883e-05,3.051e-05,0.0016893
2007,9.3984e-06,4.2404e-05,3.0391e-05,0.001683
2008,9.4147e-06,4.1773e-05,3.0254e-05,0.001677
2009,9.4128e-06,4.0991e-05,3.0343e-05,0.0016712
2010,9.3927e-06,4.0061e-05,3.0411e-05,0.0016655
2011,9.3545e-06,3.8986e-05,3.0462e-05,0.00166
2012,9.2982e-06,3.777e-05,3.0491e-05,0.0016547
2013,9.2241e-06,3.6418e-05,3.05e-05,0.0016495
2014,9.1325e-06,3.4934e-05,3.0487e-05,0.0016443
2015,9.1586e-06,3.4045e-05,3.0453e-05,0.0016393
2016,9.3232e-06,3.4141e-05,3.0397e-05,0.0016343
2017,9.4731e-06,3.4136e-05,3.0321e-05,0.0016293
2018,9.6083e-06,3.4033e-05,3.0224e-05,0.0016243
2019,9.7285e-06,3.3838e-05,3.0109e-05,0.0016193
2020,9.8337e-06,3.3553e-05,2.9977e-05,0.0016141
2021,9.9237e-06,3.3185e-05,2.9826e-05,0.0016089
2022,9.9987e-06,3.2738e-05,2.9658e-05,0.0016035
2023,1.0058e-05,3.2217e-05,2.9472e-05,0.0015979
2024,1.0103e-05,3.1628e-05,2.9271e-05,0.0015922
2025,1.0134e-05,3.0977e-05,2.9054e-05,0.0015863
2026,1.0151e-05,3.027e-05,2.8824e-05,0.0015801
2027,1.0152e-05,2.9525e-05,2.8583e-05,0.0015737
2028,1.0139e-05,2.8767e-05,2.833e-05,0.0015671
2029,1.0111e-05,2.7969e-05,2.807e-05,0.0015603
2030,1.0069e-05,2.7138e-05,2.7802e-05,0.0015531
2031,1.0012e-05,2.628e-05,2.7532e-05,0.0015457
2032,9.9419e-06,2.54e-05,2.7265e-05,0.001538
2033,9.8579e-06,2.4506e-05,2.7009e-05,0.00153
2034,9.7605e-06,2.3601e-05,2.6758e-05,0.0015218
2035,9.6515e-06,2.2693e-05,2.6528e-05,0.0015132
2036,9.5311e-06,2.1785e-05,2.6329e-05,0.0015044
2037,9.3979e-06,2.0884e-05,2.6174e-05,0.0014952
2038,9.2524e-06,1.9993e-05,2.6106e-05,0.0014858
2039,9.0948e-06,1.9117e-05,2.6101e-05,0.0014761
2040,8.9256e-06,1.8259e-05,2.6128e-05,0.001466
2041,8.745e-06,1.7424e-05,2.6181e-05,0.0014557
2042,8.5537e-06,1.6615e-05,2.6251e-05,0.0014451
2043,8.3519e-06,1.5834e-05,2.6332e-05,0.0014343
2044,8.14e-06,1.5084e-05,2.6418e-05,0.0014232
2045,7.9186e-06,1.4366e-05,2.6506e-05,0.0014118
2046,7.688e-06,1.3682e-05,2.6619e-05,0.0014001
2047,7.4488e-06,1.3033e-05,2.673e-05,0.0013883
2048,7.2012e-06,1.242e-05,2.684e-05,0.0013762
2049,6.9459e-06,1.1843e-05,2.6952e-05,0.0013639
2050,6.6832e-06,1.1303e-05,2.7065e-05,0.0013514
2051,6.4388e-06,1.0968e-05,2.7172e-05,0.0013387
2052,6.1947e-06,1.0707e-05,2.7274e-05,0.0013259
2053,5.9442e-06,1.0477e-05,2.7447e-05,0.0013129
2054,5.7176e-06,1.0452e-05,2.7689e-05,0.0012998
2055,5.4952e-06,1.0567e-05,2.7932e-05,0.0012866
2056,5.2637e-06,1.0679e-05,2.8209e-05,0.0012734
2057,5.0238e-06,1.0786e-05,2.8496e-05,0.00126
2058,4.7764e-06,1.0889e-05,2.8773e-05,0.0012467
2059,4.5246e-06,1.0988e-05,2.9038e-05,0.0012334
2060,4.2671e-06,1.1082e-05,2.9291e-05,0.0012203
2061,4.0047e-06,1.1172e-05,2.9534e-05,0.0012073
2062,3.7382e-06,1.1258e-05,2.976e-05,0.0011946
2063,3.54e-06,1.3043e-05,2.9967e-05,0.0011823
2064,3.635e-06,1.6925e-05,3.0163e-05,0.0011704
2065,3.7219e-06,2.0755e-05,3.0344e-05,0.0011591
2066,3.8027e-06,2.4515e-05,3.0504e-05,0.0011483
2067,3.8776e-06,2.8191e-05,3.0647e-05,0.0011378
2068,3.9452e-06,3.1779e-05,3.0769e-05,0.0011275
2069,4.0058e-06,3.5271e-05,3.0868e-05,0.0011174
2070,4.0596e-06,3.8677e-05,3.0946e-05,0.0011073
2071,4.107e-06,4.1979e-05,3.1002e-05,0.0010973
2072,4.1481e-06,4.5168e-05,3.1037e-05,0.0010872
2073,4.1833e-06,4.8242e-05,3.1051e-05,0.0010771
2074,4.2127e-06,5.1195e-05,3.1046e-05,0.001067
2075,4.2367e-06,5.4023e-05,3.1023e-05,0.0010567
2076,4.2554e-06,5.6722e-05,3.0982e-05,0.0010464
2077,4.2692e-06,5.9288e-05,3.0925e-05,0.001036
2078,4.2782e-06,6.1719e-05,3.0853e-05,0.0010255
2079,4.2828e-06,6.401e-05,3.0769e-05,0.0010148
2080,4.283e-06,6.616e-05,3.0675e-05,0.001004
2081,4.3644e-06,6.8975e-05,3.0573e-05,0.00099316
2082,4.6083e-06,7.2417e-05,3.0471e-05,0.00098214
2083,4.8427e-06,7.5674e-05,3.0368e-05,0.000971
2084,5.0669e-06,7.874e-05,3.0269e-05,0.00095974
2085,5.2805e-06,8.1611e-05,3.0179e-05,0.00094836
2086,5.4831e-06,8.4281e-05,3.01e-05,0.00093686
2087,5.6741e-06,8.6748e-05,3.0039e-05,0.00092525
2088,5.8533e-06,8.9008e-05,2.9999e-05,0.00091354
2089,6.0202e-06,9.1059e-05,2.998e-05,0.00090174
2090,6.1744e-06,9.2897e-05,2.9979e-05,0.00088988
2091,6.3157e-06,9.4522e-05,2.9994e-05,0.00087796
2092,6.4437e-06,9.5933e-05,3.0017e-05,0.00086601
2093,6.5583e-06,9.7131e-05,3.0042e-05,0.00085405
2094,6.6592e-06,9.8114e-05,3.0134e-05,0.0008421
2095,6.7463e-06,9.8885e-05,3.0337e-05,0.00083017
2096,6.8195e-06,9.9445e-05,3.0532e-05,0.00081827
2097,6.8786e-06,9.9796e-05,3.0716e-05,0.00080639
2098,6.9236e-06,9.9942e-05,3.0891e-05,0.00079454
2099,6.9546e-06,9.9885e-05,3.1053e-05,0.0007827
2100,6.9715e-06,9.963e-05,3.1201e-05,0.00077089
2101,6.9745e-06,9.9181e-05,3.1341e-05,0.00075909
2102,6.9637e-06,9.8542e-05,3.1463e-05,0.00074733
2103,6.9392e-06,9.772e-05,3.157e-05,0.00073562
2104,6.9012e-06,9.6721e-05,3.1663e-05,0.00072399
2105,6.8501e-06,9.555e-05,3.1737e-05,0.00071246
2106,6.786e-06,9.4214e-05,3.1791e-05,0.00070109
2107,6.7093e-06,9.272e-05,3.1824e-05,0.00068993
2108,6.6203e-06,9.1077e-05,3.1837e-05,0.00067903
2109,6.5194e-06,8.929e-05,3.1831e-05,0.00066848
2110,6.4071e-06,8.737e-05,3.1815e-05,0.00065837
2111,6.2838e-06,8.5323e-05,3.178e-05,0.00064878
2112,6.1499e-06,8.3159e-05,3.1744e-05,0.00063983
2113,6.0061e-06,8.0886e-05,3.1689e-05,0.00063162
2114,5.8528e-06,7.8512e-05,3.1615e-05,0.00062428
2115,5.6905e-06,7.6048e-05,3.1522e-05,0.00061797
2116,5.52e-06,7.3503e-05,3.141e-05,0.00061284
2117,5.3417e-06,7.0884e-05,3.128e-05,0.00060906
2118,5.1564e-06,6.8203e-05,3.1131e-05,0.00060674
2119,4.9646e-06,6.5467e-05,3.0984e-05,0.00060594
2120,4.767e-06,6.2687e-05,3.082e-05,0.00060661
2121,4.5644e-06,5.9873e-05,3.0655e-05,0.00060862
2122,4.3573e-06,5.7056e-05,3.0487e-05,0.00061177
2123,4.1465e-06,5.4223e-05,3.0352e-05,0.00061583
2124,3.9327e-06,5.1382e-05,3.0199e-05,0.00062061
2125,3.7165e-06,4.8543e-05,3.0028e-05,0.00062592
2126,3.4988e-06,4.5713e-05,2.984e-05,0.00063162
2127,3.2801e-06,4.2901e-05,2.9636e-05,0.00063759
2128,3.0664e-06,4.0116e-05,2.9418e-05,0.00064375
2129,2.9026e-06,3.775e-05,2.9183e-05,0.00065003
2130,2.8116e-06,3.5912e-05,2.8935e-05,0.00065637
2131,2.724e-06,3.4133e-05,2.8672e-05,0.00066272
2132,2.6401e-06,3.2418e-05,2.8397e-05,0.00066905
2133,2.5599e-06,3.0768e-05,2.8111e-05,0.00067534
2134,2.4836e-06,2.9187e-05,2.7818e-05,0.00068156
2135,2.4112e-06,2.7675e-05,2.7515e-05,0.0006877
2136,2.4754e-06,2.7403e-05,2.7204e-05,0.00069374
2137,2.5861e-06,2.7847e-05,2.6887e-05,0.00069967
2138,2.6948e-06,2.8302e-05,2.6564e-05,0.00070548
2139,2.8013e-06,2.8764e-05,2.6238e-05,0.00071117
2140,2.9049e-06,2.923e-05,2.5908e-05,0.00071674
2141,3.0054e-06,2.9697e-05,2.5576e-05,0.0007222
2142,3.1046e-06,3.017e-05,2.5241e-05,0.00072753
2143,3.217e-06,3.0754e-05,2.4905e-05,0.00073276
2144,3.3248e-06,3.1324e-05,2.4567e-05,0.00073787
2145,3.4276e-06,3.1877e-05,2.4227e-05,0.00074286
2146,3.5249e-06,3.2408e-05,2.3885e-05,0.00074773
2147,3.6163e-06,3.2914e-05,2.354e-05,0.00075247
2148,3.7014e-06,3.339e-05,2.3192e-05,0.00075707
2149,3.7799e-06,3.3832e-05,2.284e-05,0.00076153
2150,3.8514e-06,3.4236e-05,2.2485e-05,0.00076583
2151,3.9155e-06,3.4599e-05,2.2126e-05,0.00076996
2152,3.972e-06,3.4917e-05,2.1764e-05,0.00077394
2153,4.0206e-06,3.5187e-05,2.1398e-05,0.00077775
2154,4.061e-06,3.5406e-05,2.103e-05,0.0007814
2155,4.0929e-06,3.5571e-05,2.0664e-05,0.00078489
2156,4.1163e-06,3.5679e-05,2.0298e-05,0.00078821
2157,4.1308e-06,3.5729e-05,1.9979e-05,0.00079137
2158,4.1409e-06,3.5749e-05,1.9733e-05,0.00079438
2159,4.1436e-06,3.5723e-05,1.9491e-05,0.00079724
2160,4.137e-06,3.5632e-05,1.9253e-05,0.00079994
2161,4.1212e-06,3.5477e-05,1.9018e-05,0.00080251
2162,4.0961e-06,3.5256e-05,1.8901e-05,0.00080494
2163,4.0619e-06,3.4969e-05,1.8805e-05,0.00080724
2164,4.0186e-06,3.4618e-05,1.871e-05,0.00080942
2165,3.9663e-06,3.4202e-05,1.8617e-05,0.00081148
2166,3.9052e-06,3.3723e-05,1.8524e-05,0.00081344
2167,3.8379e-06,3.3189e-05,1.8429e-05,0.00081531
2168,3.7657e-06,3.2618e-05,1.8331e-05,0.00081709
2169,3.687e-06,3.1987e-05,1.823e-05,0.00081881
2170,3.6005e-06,3.13e-05,1.8133e-05,0.00082047
2171,3.5105e-06,3.0563e-05,1.8031e-05,0.00082209
2172,3.4167e-06,2.9834e-05,1.7927e-05,0.00082369
2173,3.3159e-06,2.9055e-05,1.7819e-05,0.00082529
2174,3.2085e-06,2.8231e-05,1.7715e-05,0.00082692
2175,3.0948e-06,2.7364e-05,1.7607e-05,0.00082858
2176,2.9753e-06,2.6457e-05,1.7494e-05,0.00083029
2177,2.8503e-06,2.5515e-05,1.7376e-05,0.00083207
2178,2.7203e-06,2.454e-05,1.7253e-05,0.00083392
2179,2.6565e-06,2.4032e-05,1.7126e-05,0.00083582
2180,2.678e-06,2.4163e-05,1.6995e-05,0.00083777
2181,2.7037e-06,2.5058e-05,1.6859e-05,0.00083976
2182,2.8816e-06,2.6861e-05,1.6719e-05,0.00084175
2183,3.0576e-06,2.8665e-05,1.6575e-05,0.00084373
2184,3.231e-06,3.0466e-05,1.6428e-05,0.00084568
2185,3.4013e-06,3.2275e-05,1.6278e-05,0.00084758
2186,3.5678e-06,3.4087e-05,1.6126e-05,0.00084942
2187,3.7298e-06,3.588e-05,1.5986e-05,0.00085118
2188,3.8867e-06,3.7646e-05,1.5842e-05,0.00085285
2189,4.038e-06,3.9381e-05,1.5696e-05,0.00085443
2190,4.183e-06,4.1079e-05,1.5549e-05,0.0008559
2191,4.3212e-06,4.2735e-05,1.54e-05,0.00085725
2192,4.4521e-06,4.4343e-05,1.525e-05,0.00085849
2193,4.5751e-06,4.5898e-05,1.51e-05,0.0008596
2194,4.6897e-06,4.7395e-05,1.4957e-05,0.00086058
2195,4.7955e-06,4.883e-05,1.4817e-05,0.00086143
2196,4.8921e-06,5.0198e-05,1.4681e-05,0.00086215
2197,4.9791e-06,5.1493e-05,1.4578e-05,0.00086273
2198,5.056e-06,5.2713e-05,1.4485e-05,0.00086318
2199,5.1227e-06,5.3852e-05,1.4396e-05,0.00086349
2200,5.1788e-06,5.4907e-05,1.431e-05,0.00086366
2201,5.2241e-06,5.5874e-05,1.4226e-05,0.00086369
2202,5.2583e-06,5.675e-05,1.4145e-05,0.00086359
2203,5.2814e-06,5.7532e-05,1.4066e-05,0.00086335
2204,5.2931e-06,5.8217e-05,1.3994e-05,0.00086298
2205,5.2935e-06,5.8803e-05,1.3956e-05,0.00086249
2206,5.2825e-06,5.9287e-05,1.3931e-05,0.00086187
2207,5.2601e-06,5.9668e-05,1.3912e-05,0.00086113
2208,5.2263e-06,5.9944e-05,1.3898e-05,0.00086028
2209,5.1813e-06,6.0113e-05,1.3886e-05,0.00085932
2210,5.1251e-06,6.0176e-05,1.3953e-05,0.00085827
2211,5.058e-06,6.013e-05,1.4078e-05,0.00085713
2212,4.9801e-06,5.9977e-05,1.4203e-05,0.00085592
2213,4.8918e-06,5.9716e-05,1.4338e-05,0.00085466
2214,4.7932e-06,5.9346e-05,1.4482e-05,0.00085338
2215,4.6847e-06,5.887e-05,1.4619e-05,0.00085209
2216,4.5666e-06,5.8287e-05,1.4749e-05,0.00085085
2217,4.4394e-06,5.7599e-05,1.487e-05,0.00084969
2218,4.3045e-06,5.6807e-05,1.4983e-05,0.00084865
2219,4.1633e-06,5.5914e-05,1.509e-05,0.00084775
2220,4.0139e-06,5.4919e-05,1.5188e-05,0.000847
2221,3.8568e-06,5.3827e-05,1.5276e-05,0.0008464
2222,3.6926e-06,5.264e-05,1.5359e-05,0.00084596
2223,3.5307e-06,5.1424e-05,1.5431e-05,0.00084569
2224,3.3698e-06,5.0159e-05,1.5492e-05,0.00084559
2225,3.2032e-06,4.8806e-05,1.5541e-05,0.00084567
2226,3.1591e-06,4.8158e-05,1.5578e-05,0.00084593
2227,3.1397e-06,4.763e-05,1.5602e-05,0.00084636
2228,3.1501e-06,4.7283e-05,1.5614e-05,0.00084694
2229,3.2804e-06,4.774e-05,1.5613e-05,0.00084764
2230,3.405e-06,4.8107e-05,1.5599e-05,0.00084844
2231,3.5237e-06,4.8382e-05,1.5572e-05,0.00084932
2232,3.6359e-06,4.8561e-05,1.5532e-05,0.00085026
2233,3.7415e-06,4.8642e-05,1.5479e-05,0.00085125
2234,3.84e-06,4.8624e-05,1.5413e-05,0.00085227
2235,3.9313e-06,4.8503e-05,1.5333e-05,0.0008533
2236,4.015e-06,4.828e-05,1.5241e-05,0.00085435
2237,4.0909e-06,4.7952e-05,1.5136e-05,0.0008554
2238,4.1588e-06,4.7518e-05,1.5019e-05,0.00085644
2239,4.2186e-06,4.6978e-05,1.489e-05,0.00085748
2240,4.27e-06,4.6333e-05,1.4749e-05,0.00085849
2241,4.3149e-06,4.558e-05,1.4597e-05,0.00085948
2242,4.3526e-06,4.4722e-05,1.4434e-05,0.00086043
2243,4.3819e-06,4.3759e-05,1.4265e-05,0.00086135
2244,4.4027e-06,4.2691e-05,1.4087e-05,0.00086223
2245,4.4151e-06,4.1521e-05,1.3901e-05,0.00086306
2246,4.419e-06,4.0249e-05,1.3747e-05,0.00086384
2247,4.4145e-06,3.8879e-05,1.3662e-05,0.00086456
2248,4.4017e-06,3.7411e-05,1.3576e-05,0.00086521
2249,4.3806e-06,3.585e-05,1.3489e-05,0.00086579
2250,4.3514e-06,3.4198e-05,1.3405e-05,0.0008663
2251,4.3142e-06,3.2457e-05,1.3326e-05,0.00086673
2252,4.2692e-06,3.0633e-05,1.3257e-05,0.00086707
2253,4.2166e-06,2.8729e-05,1.3199e-05,0.00086732
2254,4.1566e-06,2.6748e-05,1.3155e-05,0.00086748
2255,4.0894e-06,2.4696e-05,1.3124e-05,0.00086755
2256,4.0153e-06,2.2577e-05,1.3101e-05,0.00086751
2257,3.9797e-06,2.0397e-05,1.3082e-05,0.00086736
2258,4.0782e-06,1.9821e-05,1.3071e-05,0.00086711
2259,4.1694e-06,1.9454e-05,1.306e-05,0.00086675
2260,4.2531e-06,1.9024e-05,1.3049e-05,0.00086628
2261,4.3294e-06,1.8531e-05,1.3036e-05,0.00086569
2262,4.3983e-06,1.798e-05,1.3023e-05,0.00086498
2263,4.4599e-06,1.7372e-05,1.3022e-05,0.00086416
2264,4.5142e-06,1.6711e-05,1.3021e-05,0.00086321
2265,4.5613e-06,1.5999e-05,1.3019e-05,0.00086215
2266,4.6013e-06,1.5241e-05,1.3014e-05,0.00086097
2267,4.6344e-06,1.444e-05,1.3006e-05,0.00085968
2268,4.6595e-06,1.3599e-05,1.2996e-05,0.00085826
2269,4.6759e-06,1.2722e-05,1.2985e-05,0.00085673
2270,4.6845e-06,1.1814e-05,1.2971e-05,0.00085509
2271,4.6867e-06,1.0877e-05,1.2954e-05,0.00085333
2272,4.6835e-06,9.9163e-06,1.2935e-05,0.00085147
2273,4.6755e-06,8.9358e-06,1.2913e-05,0.00084949
2274,4.6635e-06,7.9395e-06,1.2888e-05,0.00084742
2275,4.6476e-06,6.9316e-06,1.2862e-05,0.00084524
2276,4.6278e-06,5.9162e-06,1.2833e-05,0.00084297
2277,4.6042e-06,4.8974e-06,1.2803e-05,0.00084061
2278,4.5777e-06,3.8793e-06,1.2773e-05,0.00083816
2279,4.681e-06,3.8405e-06,1.2741e-05,0.00083562
2280,4.778e-06,3.8013e-06,1.2709e-05,0.00083301
2281,4.8682e-06,3.7575e-06,1.2677e-05,0.00083032
2282,4.9511e-06,3.709e-06,1.2644e-05,0.00082756
2283,5.0263e-06,3.6561e-06,1.261e-05,0.00082473
2284,5.0936e-06,3.5987e-06,1.2577e-05,0.00082184
2285,5.1528e-06,3.537e-06,1.2549e-05,0.00081889
2286,5.2036e-06,3.4711e-06,1.2522e-05,0.00081588
2287,5.2461e-06,3.4011e-06,1.2496e-05,0.00081281
2288,5.2801e-06,3.3271e-06,1.2469e-05,0.00080969
2289,5.3058e-06,3.2493e-06,1.244e-05,0.0008065
2290,5.3231e-06,3.1679e-06,1.2411e-05,0.00080325
2291,5.332e-06,3.0829e-06,1.2381e-05,0.00079994
2292,5.3325e-06,2.9945e-06,1.2349e-05,0.00079657
2293,5.3248e-06,2.903e-06,1.2316e-05,0.00079313
2294,5.3089e-06,2.8084e-06,1.2282e-05,0.00078962
2295,5.2851e-06,2.7109e-06,1.2247e-05,0.00078604
2296,5.2535e-06,2.6107e-06,1.2212e-05,0.00078239
2297,5.2146e-06,2.508e-06,1.2178e-05,0.00077867
2298,5.1685e-06,2.403e-06,1.2144e-05,0.00077487
2299,5.1154e-06,2.2958e-06,1.2111e-05,0.00077099
2300,5.0584e-06,2.1867e-06,1.2078e-05,0.00076704
2301,4.9982e-06,2.0758e-06,1.2047e-05,0.00076301
2302,4.9318e-06,1.9634e-06,1.2021e-05,0.00075891
2303,4.8592e-06,1.8496e-06,1.1999e-05,0.00075473
2304,4.7808e-06,1.7346e-06,1.1984e-05,0.00075048
2305,4.6966e-06,1.6322e-06,1.1975e-05,0.00074616
2306,4.6068e-06,1.5473e-06,1.1975e-05,0.00074177
2307,4.5117e-06,1.4616e-06,1.1982e-05,0.00073732
2308,4.4115e-06,1.3752e-06,1.1998e-05,0.00073281
2309,4.3064e-06,1.2882e-06,1.2021e-05,0.00072825
2310,4.1967e-06,1.2007e-06,1.2058e-05,0.00072363
2311,4.0828e-06,1.1128e-06,1.2101e-05,0.00071897
2312,3.9649e-06,1.0247e-06,1.2146e-05,0.00071427
2313,3.8434e-06,9.3644e-07,1.2198e-05,0.00070953
2314,3.7187e-06,8.481e-07,1.2272e-05,0.00070477
2315,3.5911e-06,7.5981e-07,1.2343e-05,0.00069998
2316,3.4611e-06,6.7167e-07,1.2409e-05,0.00069517
2317,3.3291e-06,5.8379e-07,1.2469e-05,0.00069036
2318,3.1955e-06,4.9627e-07,1.2524e-05,0.00068554
2319,3.0608e-06,4.092e-07,1.2577e-05,0.00068073
2320,2.9252e-06,3.2269e-07,1.2625e-05,0.00067594
2321,2.7893e-06,2.3682e-07,1.2665e-05,0.00067117
2322,2.6533e-06,1.517e-07,1.2698e-05,0.00066643
2323,2.5178e-06,6.74e-08,1.2724e-05,0.00066173
2324,2.3861e-06,0,1.2742e-05,0.0006571
2325,2.265e-06,0,1.2753e-05,0.00065252
2326,2.145e-06,0,1.2756e-05,0.00064803
2327,2.0266e-06,0,1.2751e-05,0.00064362
2328,1.91e-06,0,1.2738e-05,0.00063932
2329,1.7954e-06,0,1.2718e-05,0.00063513
2330,1.6878e-06,4.8381e-08,1.2692e-05,0.00063108
2331,1.6702e-06,7.1552e-07,1.266e-05,0.00062716
2332,1.6533e-06,1.3682e-06,1.262e-05,0.0006234
2333,1.637e-06,2.0041e-06,1.2572e-05,0.00061979
2334,1.6211e-06,2.6213e-06,1.2526e-05,0.00061634
2335,1.6056e-06,3.2177e-06,1.2477e-05,0.00061306
2336,1.6065e-06,3.9125e-06,1.2424e-05,0.00060994
2337,1.6312e-06,4.7129e-06,1.2365e-05,0.00060697
2338,1.654e-06,5.475e-06,1.2302e-05,0.00060413
2339,1.6749e-06,6.1978e-06,1.2238e-05,0.00060142
2340,1.6939e-06,6.8794e-06,1.2186e-05,0.00059881
2341,1.7111e-06,7.521e-06,1.2153e-05,0.00059627
2342,1.7263e-06,8.1206e-06,1.2116e-05,0.0005938
2343,1.7398e-06,8.6778e-06,1.2075e-05,0.00059137
2344,1.7514e-06,9.1924e-06,1.203e-05,0.00058898
2345,1.7613e-06,9.6641e-06,1.198e-05,0.00058659
2346,1.7694e-06,1.0093e-05,1.1926e-05,0.00058422
2347,1.7759e-06,1.0479e-05,1.1868e-05,0.00058183
2348,1.7808e-06,1.0822e-05,1.1806e-05,0.00057943
2349,1.7841e-06,1.1124e-05,1.174e-05,0.000577
2350,1.7865e-06,1.1416e-05,1.167e-05,0.00057454
2351,1.7908e-06,1.1666e-05,1.1598e-05,0.00057204
2352,1.7938e-06,1.1875e-05,1.1522e-05,0.00056949
2353,1.7955e-06,1.2044e-05,1.1443e-05,0.00056688
2354,1.7959e-06,1.2174e-05,1.1363e-05,0.00056422
2355,1.7951e-06,1.2266e-05,1.128e-05,0.00056149
2356,1.7931e-06,1.2321e-05,1.1196e-05,0.0005587
2357,1.79e-06,1.234e-05,1.1111e-05,0.00055583
2358,1.7858e-06,1.2323e-05,1.1025e-05,0.00055288
2359,1.7806e-06,1.2274e-05,1.0942e-05,0.00054986
2360,1.7744e-06,1.2191e-05,1.086e-05,0.00054675
2361,1.7673e-06,1.2078e-05,1.0781e-05,0.00054356
2362,1.7594e-06,1.1936e-05,1.0703e-05,0.00054028
2363,1.7506e-06,1.1766e-05,1.0629e-05,0.00053692
2364,1.741e-06,1.1569e-05,1.0558e-05,0.00053346
2365,1.7307e-06,1.1349e-05,1.049e-05,0.00052991
2366,1.7197e-06,1.1105e-05,1.0426e-05,0.00052627
2367,1.7082e-06,1.084e-05,1.0363e-05,0.00052254
2368,1.696e-06,1.0556e-05,1.0302e-05,0.00051872
2369,1.6834e-06,1.0254e-05,1.0242e-05,0.00051481
2370,1.6703e-06,9.9363e-06,1.0182e-05,0.00051081
2371,1.6568e-06,9.6047e-06,1.0121e-05,0.00050672
2372,1.6429e-06,9.2608e-06,1.0058e-05,0.00050254
2373,1.6288e-06,8.9065e-06,9.994e-06,0.00049827
2374,1.6144e-06,8.5436e-06,9.9274e-06,0.00049392
2375,1.5998e-06,8.1737e-06,9.8583e-06,0.00048949
2376,1.585e-06,7.7987e-06,9.7864e-06,0.00048498
2377,1.5701e-06,7.4201e-06,9.7116e-06,0.00048039
2378,1.5551e-06,7.0397e-06,9.6349e-06,0.00047573
2379,1.5401e-06,6.659e-06,9.5551e-06,0.000471
2380,1.525e-06,6.2796e-06,9.479e-06,0.0004662
2381,1.5099e-06,5.9031e-06,9.4143e-06,0.00046134
2382,1.4948e-06,5.5307e-06,9.3493e-06,0.00045643
2383,1.4797e-06,5.1639e-06,9.2815e-06,0.00045146
2384,1.4646e-06,4.8041e-06,9.2114e-06,0.00044644
2385,1.4651e-06,4.5514e-06,9.1392e-06,0.00044138
2386,1.4985e-06,4.5589e-06,9.0654e-06,0.00043628
2387,1.5304e-06,4.5665e-06,8.9909e-06,0.00043115
2388,1.5608e-06,4.5814e-06,8.9231e-06,0.00042599
2389,1.5896e-06,4.6059e-06,8.8655e-06,0.00042081
2390,1.6166e-06,4.631e-06,8.8132e-06,0.0004156
2391,1.6417e-06,4.6567e-06,8.7682e-06,0.00041039
2392,1.6649e-06,4.6831e-06,8.7337e-06,0.00040517
2393,1.686e-06,4.7101e-06,8.7133e-06,0.00039995
2394,1.7048e-06,4.7377e-06,8.7047e-06,0.00039473
2395,1.7215e-06,4.7659e-06,8.7048e-06,0.00038951
2396,1.7357e-06,4.7945e-06,8.7138e-06,0.00038431
2397,1.7475e-06,4.8235e-06,8.7296e-06,0.00037913
2398,1.7569e-06,4.8526e-06,8.748e-06,0.00037397
2399,1.7636e-06,4.8818e-06,8.7665e-06,0.00036883
2400,1.7677e-06,4.9108e-06,8.7841e-06,0.00036373
2401,1.7691e-06,4.9393e-06,8.8e-06,0.00035867
2402,1.7677e-06,4.9671e-06,8.8137e-06,0.00035366
2403,1.7636e-06,4.9939e-06,8.8251e-06,0.00034871
2404,1.7566e-06,5.0193e-06,8.8452e-06,0.00034384
2405,1.7467e-06,5.043e-06,8.8642e-06,0.00033907
2406,1.7339e-06,5.0646e-06,8.8798e-06,0.00033442
2407,1.7182e-06,5.0838e-06,8.8923e-06,0.00032993
2408,1.6996e-06,5.1001e-06,8.9018e-06,0.00032565
2409,1.6779e-06,5.113e-06,8.9086e-06,0.00032163
2410,1.6533e-06,5.1222e-06,8.9145e-06,0.00031795
2411,1.6257e-06,5.1272e-06,8.9194e-06,0.00031472
2412,1.5951e-06,5.1275e-06,8.9235e-06,0.00031204
2413,1.5616e-06,5.1226e-06,8.9317e-06,0.00031
2414,1.525e-06,5.1122e-06,8.9432e-06,0.0003087
2415,1.4855e-06,5.0957e-06,8.9541e-06,0.00030812
2416,1.4431e-06,5.0726e-06,8.9734e-06,0.00030821
2417,1.3979e-06,5.0426e-06,8.9944e-06,0.00030888
2418,1.3497e-06,5.0052e-06,9.0159e-06,0.00031001
2419,1.2988e-06,4.96e-06,9.0379e-06,0.00031148
2420,1.2451e-06,4.9065e-06,9.0601e-06,0.00031321
2421,1.1887e-06,4.8444e-06,9.0824e-06,0.00031512
2422,1.1296e-06,4.7733e-06,9.1041e-06,0.00031717
2423,1.068e-06,4.693e-06,9.1249e-06,0.0003193
2424,1.004e-06,4.603e-06,9.1441e-06,0.00032151
2425,9.3752e-07,4.5031e-06,9.1614e-06,0.00032376
2426,9.236e-07,5.0534e-06,9.1761e-06,0.00032603
2427,9.4057e-07,5.8509e-06,9.1878e-06,0.00032833
2428,9.5825e-07,6.6681e-06,9.1961e-06,0.00033064
2429,9.8045e-07,7.5191e-06,9.2008e-06,0.00033296
2430,1.0027e-06,8.3737e-06,9.2015e-06,0.00033528
2431,1.0245e-06,9.2316e-06,9.198e-06,0.0003376
2432,1.0476e-06,1.009e-05,9.1901e-06,0.00033992
2433,1.0713e-06,1.096e-05,9.2001e-06,0.00034224
2434,1.0943e-06,1.1841e-05,9.2089e-06,0.00034457
2435,1.1164e-06,1.2716e-05,9.2115e-06,0.0003469
2436,1.1376e-06,1.3584e-05,9.2187e-06,0.00034923
2437,1.158e-06,1.4443e-05,9.224e-06,0.00035156
2438,1.1773e-06,1.5292e-05,9.2235e-06,0.0003539
2439,1.1955e-06,1.6127e-05,9.2172e-06,0.00035624
2440,1.2127e-06,1.6948e-05,9.2051e-06,0.00035858
2441,1.2287e-06,1.7752e-05,9.187e-06,0.00036093
2442,1.2435e-06,1.8539e-05,9.163e-06,0.00036329
2443,1.2571e-06,1.9306e-05,9.1331e-06,0.00036564
2444,1.2695e-06,2.0052e-05,9.0973e-06,0.00036799
2445,1.3061e-06,2.0941e-05,9.0556e-06,0.00037035
2446,1.3863e-06,2.2108e-05,9.008e-06,0.0003727
2447,1.466e-06,2.3254e-05,8.9548e-06,0.00037505
2448,1.5449e-06,2.4376e-05,8.8959e-06,0.00037738
2449,1.6229e-06,2.5474e-05,8.8314e-06,0.00037971
2450,1.7e-06,2.6544e-05,8.7615e-06,0.00038203
2451,1.7758e-06,2.7584e-05,8.6863e-06,0.00038433
2452,1.8504e-06,2.8594e-05,8.6059e-06,0.00038661
2453,1.9236e-06,2.957e-05,8.5206e-06,0.00038887
2454,1.9952e-06,3.0512e-05,8.4305e-06,0.0003911
2455,2.0651e-06,3.1416e-05,8.3358e-06,0.00039331
2456,2.1332e-06,3.2283e-05,8.2367e-06,0.00039548
2457,2.1994e-06,3.3109e-05,8.1341e-06,0.00039763
2458,2.2635e-06,3.3894e-05,8.0306e-06,0.00039973
2459,2.3253e-06,3.4635e-05,7.9253e-06,0.0004018
2460,2.3849e-06,3.5333e-05,7.8173e-06,0.00040383
2461,2.4421e-06,3.5985e-05,7.7066e-06,0.00040582
2462,2.4968e-06,3.6589e-05,7.597e-06,0.00040776
2463,2.5488e-06,3.7146e-05,7.4865e-06,0.00040965
2464,2.5981e-06,3.7654e-05,7.3743e-06,0.00041149
2465,2.6446e-06,3.8111e-05,7.2613e-06,0.00041329
2466,2.6882e-06,3.8518e-05,7.148e-06,0.00041503
2467,2.7288e-06,3.8873e-05,7.0385e-06,0.00041671
2468,2.7664e-06,3.9176e-05,6.9357e-06,0.00041834
2469,2.8009e-06,3.9426e-05,6.8611e-06,0.00041991
2470,2.8321e-06,3.9623e-05,6.7973e-06,0.00042142
2471,2.8601e-06,3.9766e-05,6.7373e-06,0.00042288
2472,2.8849e-06,3.9855e-05,6.6811e-06,0.00042427
2473,2.9062e-06,3.989e-05,6.6289e-06,0.0004256
2474,2.9246e-06,3.987e-05,6.5843e-06,0.00042688
2475,2.9397e-06,3.9797e-05,6.5437e-06,0.00042808
2476,2.9513e-06,3.967e-05,6.5062e-06,0.00042923
2477,2.9595e-06,3.9489e-05,6.4699e-06,0.00043032
2478,2.9643e-06,3.9255e-05,6.4342e-06,0.00043134
2479,2.9655e-06,3.8968e-05,6.3989e-06,0.0004323
2480,2.9632e-06,3.8629e-05,6.3637e-06,0.0004332
2481,2.9574e-06,3.8239e-05,6.3284e-06,0.00043404
2482,2.9482e-06,3.7799e-05,6.2929e-06,0.00043482
2483,2.9362e-06,3.7317e-05,6.2571e-06,0.00043553
2484,2.9215e-06,3.6787e-05,6.2211e-06,0.00043619
2485,2.9035e-06,3.621e-05,6.1848e-06,0.0004368
2486,2.8821e-06,3.5586e-05,6.1492e-06,0.00043735
2487,2.8574e-06,3.4916e-05,6.1145e-06,0.00043784
2488,2.8295e-06,3.4203e-05,6.0799e-06,0.00043828
2489,2.7983e-06,3.3448e-05,6.0457e-06,0.00043867
2490,2.764e-06,3.2652e-05,6.0118e-06,0.00043901
2491,2.7266e-06,3.1817e-05,5.98e-06,0.00043931
2492,2.6862e-06,3.0944e-05,5.9521e-06,0.00043955
2493,2.6429e-06,3.0036e-05,5.9253e-06,0.00043976
2494,2.5968e-06,2.9094e-05,5.9002e-06,0.00043992
2495,2.548e-06,2.8121e-05,5.8771e-06,0.00044005
2496,2.4965e-06,2.7117e-05,5.8557e-06,0.00044014
2497,2.4424e-06,2.6086e-05,5.8363e-06,0.00044019
2498,2.386e-06,2.5029e-05,5.8189e-06,0.00044021
2499,2.3272e-06,2.3948e-05,5.8038e-06,0.00044019
2500,2.2662e-06,2.2846e-05,5.792e-06,0.00044014
2501,2.2032e-06,2.1725e-05,5.7825e-06,0.00044006
2502,2.1381e-06,2.0587e-05,5.7751e-06,0.00043995
2503,2.0887e-06,1.9548e-05,5.7697e-06,0.0004398
2504,2.0425e-06,1.8543e-05,5.7662e-06,0.00043963
2505,1.9945e-06,1.7536e-05,5.7644e-06,0.00043942
2506,1.945e-06,1.652e-05,5.764e-06,0.00043917
2507,1.8963e-06,1.5508e-05,5.7648e-06,0.00043889
2508,1.8484e-06,1.4509e-05,5.7664e-06,0.00043856
2509,1.7991e-06,1.3506e-05,5.7687e-06,0.0004382
2510,1.7486e-06,1.2501e-05,5.7713e-06,0.0004378
2511,1.6968e-06,1.1496e-05,5.7747e-06,0.00043735
2512,1.644e-06,1.0493e-05,5.7798e-06,0.00043686
2513,1.59e-06,9.4924e-06,5.7845e-06,0.00043632
2514,1.5351e-06,8.4968e-06,5.7886e-06,0.00043574
2515,1.4793e-06,7.5077e-06,5.794e-06,0.0004351
2516,1.4226e-06,6.5266e-06,5.7996e-06,0.00043441
2517,1.3651e-06,5.5553e-06,5.8043e-06,0.00043367
2518,1.307e-06,4.5952e-06,5.808e-06,0.00043287
2519,1.2482e-06,3.648e-06,5.8106e-06,0.00043202
2520,1.189e-06,2.715e-06,5.8122e-06,0.00043111
2521,1.1293e-06,1.7978e-06,5.8128e-06,0.00043015
2522,1.0813e-06,8.9768e-07,5.8128e-06,0.00042914
2523,1.1064e-06,8.3528e-07,5.8126e-06,0.00042807
2524,1.1293e-06,8.4322e-07,5.8133e-06,0.00042694
2525,1.1501e-06,8.5079e-07,5.8159e-06,0.00042576
2526,1.1687e-06,8.58e-07,5.8218e-06,0.00042452
2527,1.1851e-06,8.6485e-07,5.8378e-06,0.00042324
2528,1.1992e-06,8.7133e-07,5.8593e-06,0.0004219
2529,1.2111e-06,8.7746e-07,5.8808e-06,0.00042051
2530,1.2207e-06,8.8322e-07,5.9013e-06,0.00041908
2531,1.228e-06,8.8863e-07,5.9202e-06,0.0004176
2532,1.233e-06,8.9369e-07,5.9373e-06,0.00041608
2533,1.2358e-06,8.984e-07,5.9522e-06,0.00041453
2534,1.2363e-06,9.0277e-07,5.965e-06,0.00041294
2535,1.2346e-06,9.0679e-07,5.9755e-06,0.00041134
2536,1.2307e-06,9.1049e-07,5.9836e-06,0.00040973
2537,1.2245e-06,9.1386e-07,5.9895e-06,0.00040811
2538,1.2162e-06,9.169e-07,5.9931e-06,0.0004065
2539,1.2058e-06,9.1963e-07,5.9944e-06,0.0004049
2540,1.1933e-06,9.2206e-07,5.9936e-06,0.00040331
2541,1.1787e-06,9.2419e-07,5.9906e-06,0.00040172
2542,1.1622e-06,9.2602e-07,5.9865e-06,0.00040013
2543,1.1437e-06,9.2757e-07,5.9828e-06,0.00039852
2544,1.1234e-06,9.2885e-07,5.9773e-06,0.0003969
2545,1.1012e-06,9.2987e-07,5.9701e-06,0.00039527
2546,1.0773e-06,9.3063e-07,5.9612e-06,0.00039362
2547,1.0518e-06,9.3114e-07,5.9508e-06,0.00039195
2548,1.0602e-06,1.1659e-06,5.9388e-06,0.00039027
2549,1.0812e-06,1.4791e-06,5.9299e-06,0.00038857
2550,1.0997e-06,1.7852e-06,5.9314e-06,0.00038685
2551,1.1157e-06,2.0837e-06,5.93e-06,0.00038513
2552,1.1292e-06,2.3745e-06,5.9273e-06,0.0003834
2553,1.1403e-06,2.6573e-06,5.922e-06,0.00038166
2554,1.1491e-06,2.9318e-06,5.914e-06,0.00037992
2555,1.1564e-06,3.217e-06,5.9034e-06,0.00037819
2556,1.1852e-06,3.6518e-06,5.8905e-06,0.00037647
2557,1.2117e-06,4.0777e-06,5.8752e-06,0.00037477
2558,1.2361e-06,4.4938e-06,5.8578e-06,0.00037312
2559,1.2582e-06,4.8994e-06,5.841e-06,0.00037151
2560,1.2781e-06,5.2936e-06,5.8249e-06,0.00037
2561,1.2958e-06,5.6759e-06,5.8079e-06,0.00036859
2562,1.3112e-06,6.0454e-06,5.7889e-06,0.00036733
2563,1.3244e-06,6.4017e-06,5.7679e-06,0.00036625
2564,1.3353e-06,6.744e-06,5.7452e-06,0.00036538
2565,1.3441e-06,7.0717e-06,5.7252e-06,0.0003647
2566,1.3507e-06,7.3845e-06,5.7035e-06,0.00036421
2567,1.3551e-06,7.6816e-06,5.6803e-06,0.00036387
2568,1.3574e-06,7.9628e-06,5.6555e-06,0.00036364
2569,1.3577e-06,8.2276e-06,5.6293e-06,0.00036348
2570,1.3558e-06,8.4757e-06,5.6019e-06,0.00036337
2571,1.352e-06,8.7068e-06,5.5733e-06,0.0003633
2572,1.3461e-06,8.9206e-06,5.5438e-06,0.00036324
2573,1.3384e-06,9.117e-06,5.5135e-06,0.00036319
2574,1.3288e-06,9.2957e-06,5.4827e-06,0.00036313
2575,1.3175e-06,9.4567e-06,5.4524e-06,0.00036306
2576,1.3044e-06,9.5999e-06,5.4232e-06,0.00036298
2577,1.2896e-06,9.7253e-06,5.3944e-06,0.00036288
2578,1.2733e-06,9.8331e-06,5.3659e-06,0.00036277
2579,1.2554e-06,9.9233e-06,5.338e-06,0.00036263
2580,1.2361e-06,9.996e-06,5.3107e-06,0.00036247
2581,1.2155e-06,1.0051e-05,5.2871e-06,0.00036229
2582,1.1936e-06,1.009e-05,5.2691e-06,0.00036208
2583,1.1705e-06,1.0112e-05,5.2519e-06,0.00036186
2584,1.1463e-06,1.0117e-05,5.2355e-06,0.00036161
2585,1.1211e-06,1.0107e-05,5.2221e-06,0.00036133
2586,1.095e-06,1.0081e-05,5.2093e-06,0.00036104
2587,1.0693e-06,1.0052e-05,5.1967e-06,0.00036072
2588,1.0435e-06,1.0011e-05,5.1845e-06,0.00036038
2589,1.0172e-06,9.9556e-06,5.172e-06,0.00036001
2590,9.903e-07,9.8873e-06,5.1591e-06,0.00035963
2591,9.6302e-07,9.8064e-06,5.1456e-06,0.00035922
2592,9.3542e-07,9.7136e-06,5.1327e-06,0.00035879
2593,9.076e-07,9.6095e-06,5.119e-06,0.00035834
2594,8.7968e-07,9.4949e-06,5.1044e-06,0.00035787
2595,8.5173e-07,9.3766e-06,5.0889e-06,0.00035738
2596,8.2386e-07,9.2515e-06,5.0725e-06,0.00035686
2597,7.9616e-07,9.1182e-06,5.0552e-06,0.00035633
2598,7.7527e-07,9.1994e-06,5.0369e-06,0.00035578
2599,7.7015e-07,9.2804e-06,5.0177e-06,0.0003552
2600,7.6369e-07,9.3367e-06,4.9976e-06,0.00035461
2601,7.5679e-07,9.3689e-06,4.9766e-06,0.000354
2602,7.4865e-07,9.3773e-06,4.9547e-06,0.00035337
2603,7.3932e-07,9.3729e-06,4.932e-06,0.00035272
2604,7.2886e-07,9.3481e-06,4.9086e-06,0.00035205
2605,7.1803e-07,9.3012e-06,4.8852e-06,0.00035137
2606,7.07e-07,9.233e-06,4.8613e-06,0.00035067
2607,6.96e-07,9.1441e-06,4.8368e-06,0.00034995
2608,7.0897e-07,9.2166e-06,4.8117e-06,0.00034922
2609,7.2346e-07,9.2954e-06,4.7863e-06,0.00034847
2610,7.4038e-07,9.3724e-06,4.7604e-06,0.00034771
2611,7.563e-07,9.4299e-06,4.7344e-06,0.00034693
2612,7.7118e-07,9.4679e-06,4.7081e-06,0.00034613
2613,7.8498e-07,9.4867e-06,4.6819e-06,0.00034533
2614,7.9896e-07,9.4968e-06,4.6557e-06,0.00034451
2615,8.1344e-07,9.4961e-06,4.6296e-06,0.00034368
2616,8.2665e-07,9.4763e-06,4.604e-06,0.00034283
2617,8.3854e-07,9.4376e-06,4.5791e-06,0.00034197
2618,8.491e-07,9.3804e-06,4.5547e-06,0.0003411
2619,8.5829e-07,9.305e-06,4.5311e-06,0.00034021
2620,8.6608e-07,9.2118e-06,4.5083e-06,0.00033931
2621,8.7247e-07,9.1013e-06,4.4865e-06,0.0003384
2622,8.7743e-07,8.9737e-06,4.4658e-06,0.00033747
2623,8.9052e-07,8.8297e-06,4.4464e-06,0.00033653
2624,9.1561e-07,8.8771e-06,4.4285e-06,0.00033557
2625,9.405e-07,8.9561e-06,4.4305e-06,0.0003346
2626,9.6513e-07,9.0327e-06,4.457e-06,0.00033361
2627,9.894e-07,9.1067e-06,4.4901e-06,0.0003326
2628,1.0132e-06,9.1777e-06,4.5231e-06,0.00033158
2629,1.0366e-06,9.2455e-06,4.5563e-06,0.00033055
2630,1.0593e-06,9.3098e-06,4.5897e-06,0.00032949
2631,1.0814e-06,9.3704e-06,4.6238e-06,0.00032842
2632,1.1028e-06,9.4269e-06,4.6587e-06,0.00032734
2633,1.1234e-06,9.4792e-06,4.6946e-06,0.00032624
2634,1.1431e-06,9.5269e-06,4.7315e-06,0.00032512
2635,1.1619e-06,9.5697e-06,4.7696e-06,0.00032399
2636,1.1796e-06,9.6074e-06,4.8086e-06,0.00032284
2637,1.1964e-06,9.6398e-06,4.8485e-06,0.00032167
2638,1.212e-06,9.6665e-06,4.89e-06,0.00032049
2639,1.2264e-06,9.6874e-06,4.9316e-06,0.0003193
2640,1.2396e-06,9.7022e-06,4.9752e-06,0.00031809
2641,1.2516e-06,9.7106e-06,5.0187e-06,0.00031687
2642,1.2623e-06,9.7125e-06,5.0617e-06,0.00031564
2643,1.2716e-06,9.7077e-06,5.106e-06,0.0003144
2644,1.2796e-06,9.6959e-06,5.1512e-06,0.00031314
2645,1.2861e-06,9.6771e-06,5.1966e-06,0.00031187
2646,1.2913e-06,9.6509e-06,5.242e-06,0.00031059
2647,1.295e-06,9.6173e-06,5.2869e-06,0.0003093
2648,1.2972e-06,9.5762e-06,5.3329e-06,0.000308
2649,1.2979e-06,9.5274e-06,5.3769e-06,0.0003067
2650,1.2972e-06,9.4709e-06,5.4186e-06,0.00030538
2651,1.2949e-06,9.4064e-06,5.4577e-06,0.00030406
2652,1.2912e-06,9.3341e-06,5.4943e-06,0.00030272
2653,1.2859e-06,9.2539e-06,5.5281e-06,0.00030138
2654,1.2792e-06,9.1657e-06,5.5591e-06,0.00030004
2655,1.271e-06,9.0695e-06,5.5873e-06,0.00029868
2656,1.2613e-06,8.9653e-06,5.6125e-06,0.00029732
2657,1.2502e-06,8.8532e-06,5.6348e-06,0.00029595
2658,1.2376e-06,8.7333e-06,5.6555e-06,0.00029457
2659,1.2237e-06,8.6056e-06,5.6732e-06,0.00029319
2660,1.2084e-06,8.4702e-06,5.6877e-06,0.0002918
2661,1.2035e-06,8.4249e-06,5.6992e-06,0.0002904
2662,1.21e-06,8.4513e-06,5.7075e-06,0.00028899
2663,1.2151e-06,8.4686e-06,5.7128e-06,0.00028758
2664,1.2185e-06,8.4767e-06,5.7154e-06,0.00028615
2665,1.2204e-06,8.4749e-06,5.7149e-06,0.00028472
2666,1.2207e-06,8.463e-06,5.7114e-06,0.00028328
2667,1.2194e-06,8.4406e-06,5.7058e-06,0.00028183
2668,1.2164e-06,8.4073e-06,5.6982e-06,0.00028036
2669,1.2117e-06,8.363e-06,5.6878e-06,0.00027889
2670,1.2053e-06,8.3074e-06,5.6786e-06,0.0002774
2671,1.1972e-06,8.2403e-06,5.6716e-06,0.00027591
2672,1.1874e-06,8.1615e-06,5.6618e-06,0.0002744
2673,1.177e-06,8.071e-06,5.6496e-06,0.00027288
2674,1.1665e-06,7.9766e-06,5.6347e-06,0.00027134
2675,1.1544e-06,7.8733e-06,5.6172e-06,0.00026979
2676,1.1406e-06,7.7581e-06,5.5971e-06,0.00026823
2677,1.1251e-06,7.6308e-06,5.5745e-06,0.00026666
2678,1.1079e-06,7.4916e-06,5.5495e-06,0.00026507
2679,1.089e-06,7.3405e-06,5.5222e-06,0.00026346
2680,1.0684e-06,7.1777e-06,5.4926e-06,0.00026185
2681,1.0462e-06,7.0034e-06,5.461e-06,0.00026021
2682,1.0224e-06,6.8178e-06,5.4274e-06,0.00025857
2683,9.9711e-07,6.6211e-06,5.408e-06,0.00025691
2684,9.7026e-07,6.4137e-06,5.3875e-06,0.00025523
2685,9.4195e-07,6.1958e-06,5.3657e-06,0.00025355
2686,9.1223e-07,5.9679e-06,5.343e-06,0.00025185
2687,8.8114e-07,5.7303e-06,5.3205e-06,0.00025013
2688,8.4876e-07,5.4835e-06,5.3021e-06,0.00024841
2689,8.1513e-07,5.228e-06,5.2862e-06,0.00024668
2690,7.8034e-07,4.9643e-06,5.2685e-06,0.00024493
2691,7.6891e-07,4.839e-06,5.2564e-06,0.00024318
2692,7.615e-07,4.7465e-06,5.2463e-06,0.00024142
2693,7.5275e-07,4.645e-06,5.2358e-06,0.00023966
2694,7.4269e-07,4.5348e-06,5.2241e-06,0.00023789
2695,7.3137e-07,4.4164e-06,5.2109e-06,0.00023612
2696,7.188e-07,4.29e-06,5.1959e-06,0.00023435
2697,7.0504e-07,4.156e-06,5.1789e-06,0.00023258
2698,6.9012e-07,4.0149e-06,5.1596e-06,0.00023082
2699,6.741e-07,3.8671e-06,5.1381e-06,0.00022906
2700,6.5701e-07,3.713e-06,5.1142e-06,0.00022732
2701,6.389e-07,3.5532e-06,5.0879e-06,0.0002256
2702,6.1984e-07,3.388e-06,5.06e-06,0.00022389
2703,6.0018e-07,3.2181e-06,5.0307e-06,0.00022222
2704,5.8017e-07,3.0438e-06,4.9998e-06,0.00022058
2705,5.5935e-07,2.8659e-06,4.9672e-06,0.000219
2706,5.3777e-07,2.6847e-06,4.9329e-06,0.00021747
2707,5.1549e-07,2.5009e-06,4.897e-06,0.00021603
2708,4.9258e-07,2.3195e-06,4.8587e-06,0.0002147
2709,4.691e-07,2.1378e-06,4.8183e-06,0.00021351
2710,4.4511e-07,1.9549e-06,4.7758e-06,0.0002125
2711,4.5168e-07,2.1514e-06,4.7315e-06,0.00021172
2712,4.6866e-07,2.3881e-06,4.6852e-06,0.00021121
2713,4.8476e-07,2.6197e-06,4.6368e-06,0.00021098
2714,5e-07,2.8461e-06,4.5865e-06,0.00021106
2715,5.212e-07,3.1041e-06,4.5348e-06,0.00021141
2716,5.5502e-07,3.4668e-06,4.4831e-06,0.00021198
2717,5.877e-07,3.8219e-06,4.4296e-06,0.00021273
2718,6.1917e-07,4.1689e-06,4.3743e-06,0.00021362
2719,6.4936e-07,4.5071e-06,4.3173e-06,0.0002146
2720,6.7823e-07,4.8362e-06,4.2588e-06,0.00021564
2721,7.0572e-07,5.1555e-06,4.1988e-06,0.00021674
2722,7.3178e-07,5.4645e-06,4.1374e-06,0.00021787
2723,7.5636e-07,5.7629e-06,4.0749e-06,0.00021901
2724,7.7942e-07,6.0501e-06,4.0114e-06,0.00022016
2725,8.0093e-07,6.3258e-06,3.9472e-06,0.00022132
2726,8.2084e-07,6.5896e-06,3.8827e-06,0.00022247
2727,8.3913e-07,6.8412e-06,3.8186e-06,0.00022362
2728,8.5577e-07,7.0803e-06,3.7587e-06,0.00022476
2729,8.7074e-07,7.3065e-06,3.7038e-06,0.00022588
2730,8.8402e-07,7.5197e-06,3.6581e-06,0.00022699
2731,8.956e-07,7.7201e-06,3.6272e-06,0.00022808
2732,9.0738e-07,7.9201e-06,3.6103e-06,0.00022916
2733,9.1775e-07,8.1067e-06,3.6015e-06,0.00023021
2734,9.2644e-07,8.2799e-06,3.5964e-06,0.00023124
2735,9.3345e-07,8.4394e-06,3.5928e-06,0.00023226
2736,9.388e-07,8.5854e-06,3.5896e-06,0.00023325
2737,9.4248e-07,8.7176e-06,3.5865e-06,0.00023422
2738,9.445e-07,8.8361e-06,3.5832e-06,0.00023516
2739,9.4489e-07,8.941e-06,3.5797e-06,0.00023609
2740,9.4366e-07,9.0322e-06,3.5761e-06,0.00023699
2741,9.4084e-07,9.1098e-06,3.5728e-06,0.00023786
2742,9.3645e-07,9.174e-06,3.5761e-06,0.00023872
2743,9.3053e-07,9.2249e-06,3.579e-06,0.00023955
2744,9.231e-07,9.2627e-06,3.5815e-06,0.00024036
2745,9.1421e-07,9.2876e-06,3.584e-06,0.00024114
2746,9.039e-07,9.2997e-06,3.5858e-06,0.0002419
2747,8.922e-07,9.2994e-06,3.5872e-06,0.00024264
2748,8.7917e-07,9.287e-06,3.5886e-06,0.00024336
2749,8.6486e-07,9.2626e-06,3.5932e-06,0.00024406
2750,8.4932e-07,9.2268e-06,3.6009e-06,0.00024473
2751,8.3259e-07,9.1797e-06,3.608e-06,0.00024539
2752,8.1475e-07,9.1219e-06,3.6143e-06,0.00024602
2753,7.9584e-07,9.0536e-06,3.6196e-06,0.00024664
2754,7.7593e-07,8.9753e-06,3.6235e-06,0.00024723
2755,7.5508e-07,8.8875e-06,3.626e-06,0.00024781
2756,7.3335e-07,8.7905e-06,3.627e-06,0.00024836
2757,7.1081e-07,8.6848e-06,3.6264e-06,0.0002489
2758,6.8752e-07,8.5709e-06,3.6241e-06,0.00024943
2759,6.6356e-07,8.4494e-06,3.6201e-06,0.00024993
2760,6.3898e-07,8.3206e-06,3.6144e-06,0.00025042
2761,6.1386e-07,8.1852e-06,3.6069e-06,0.00025089
2762,5.8827e-07,8.0435e-06,3.5975e-06,0.00025134
2763,5.6228e-07,7.8962e-06,3.5877e-06,0.00025178
2764,5.3594e-07,7.7438e-06,3.5769e-06,0.0002522
2765,5.0935e-07,7.5869e-06,3.5638e-06,0.00025261
2766,4.9858e-07,7.5362e-06,3.5484e-06,0.000253
2767,4.9387e-07,7.5117e-06,3.5307e-06,0.00025338
2768,4.8898e-07,7.4836e-06,3.5107e-06,0.00025375
2769,4.8395e-07,7.4521e-06,3.4885e-06,0.0002541
2770,4.9015e-07,7.5122e-06,3.464e-06,0.00025443
2771,4.9949e-07,7.5826e-06,3.4373e-06,0.00025476
2772,5.0849e-07,7.6518e-06,3.4085e-06,0.00025507
2773,5.1714e-07,7.7168e-06,3.3775e-06,0.00025538
2774,5.2544e-07,7.7774e-06,3.3444e-06,0.0002557
2775,5.3338e-07,7.8338e-06,3.3093e-06,0.00025605
2776,5.4094e-07,7.886e-06,3.2722e-06,0.00025643
2777,5.4812e-07,7.934e-06,3.2332e-06,0.00025685
2778,5.5492e-07,7.978e-06,3.1937e-06,0.00025728
2779,5.6133e-07,8.0179e-06,3.154e-06,0.00025769
2780,5.6735e-07,8.0539e-06,3.1128e-06,0.0002581
2781,5.7297e-07,8.0861e-06,3.0707e-06,0.0002585
2782,5.7819e-07,8.1145e-06,3.0273e-06,0.00025887
2783,5.8302e-07,8.1393e-06,2.9828e-06,0.00025923
2784,5.8744e-07,8.1606e-06,2.9371e-06,0.00025958
2785,5.9147e-07,8.1785e-06,2.8906e-06,0.0002599
2786,5.9552e-07,8.1931e-06,2.8431e-06,0.00026021
2787,5.9923e-07,8.2047e-06,2.7949e-06,0.0002605
2788,6.0255e-07,8.2155e-06,2.7462e-06,0.00026077
2789,6.0549e-07,8.2242e-06,2.6971e-06,0.00026102
2790,6.104e-07,8.2499e-06,2.6477e-06,0.00026125
2791,6.1565e-07,8.2735e-06,2.598e-06,0.00026146
2792,6.2053e-07,8.2945e-06,2.5484e-06,0.00026165
2793,6.2504e-07,8.3132e-06,2.4988e-06,0.00026183
2794,6.292e-07,8.3298e-06,2.4497e-06,0.00026198
2795,6.3299e-07,8.3442e-06,2.4027e-06,0.00026213
2796,6.3644e-07,8.3567e-06,2.3567e-06,0.00026226
2797,6.3954e-07,8.3677e-06,2.3188e-06,0.00026238
2798,6.423e-07,8.3808e-06,2.2849e-06,0.00026249
2799,6.4474e-07,8.3923e-06,2.2524e-06,0.0002626
2800,6.4686e-07,8.4024e-06,2.2216e-06,0.0002627
2801,6.4867e-07,8.4112e-06,2.1927e-06,0.00026279
2802,6.5018e-07,8.4188e-06,2.1666e-06,0.00026286
2803,6.514e-07,8.4252e-06,2.1428e-06,0.00026292
2804,6.5233e-07,8.4307e-06,2.1229e-06,0.00026296
2805,6.5299e-07,8.4352e-06,2.1117e-06,0.00026298
2806,6.5338e-07,8.4389e-06,2.1009e-06,0.00026298
2807,6.5353e-07,8.4419e-06,2.0904e-06,0.00026297
2808,6.5342e-07,8.4441e-06,2.08e-06,0.00026293
2809,6.5309e-07,8.4458e-06,2.0696e-06,0.00026287
2810,6.5253e-07,8.4469e-06,2.0592e-06,0.0002628
2811,6.5176e-07,8.4475e-06,2.0488e-06,0.0002627
2812,6.5078e-07,8.4477e-06,2.0383e-06,0.00026259
2813,6.496e-07,8.4474e-06,2.0276e-06,0.00026246
2814,6.4824e-07,8.4466e-06,2.0168e-06,0.00026231
2815,6.467e-07,8.4455e-06,2.0058e-06,0.00026214
2816,6.4499e-07,8.4439e-06,1.9946e-06,0.00026196
2817,6.4311e-07,8.4419e-06,1.9833e-06,0.00026176
2818,6.4109e-07,8.4394e-06,1.9717e-06,0.00026154
2819,6.3891e-07,8.4364e-06,1.96e-06,0.00026131
2820,6.366e-07,8.4329e-06,1.948e-06,0.00026107
2821,6.3415e-07,8.4288e-06,1.9374e-06,0.00026081
2822,6.3157e-07,8.4241e-06,1.9273e-06,0.00026054
2823,6.2938e-07,8.4186e-06,1.9169e-06,0.00026026
2824,6.3621e-07,8.4732e-06,1.9117e-06,0.00025997
2825,6.4274e-07,8.5344e-06,1.9092e-06,0.00025967
2826,6.4894e-07,8.5931e-06,1.9068e-06,0.00025936
2827,6.548e-07,8.6489e-06,1.9043e-06,0.00025906
2828,6.6027e-07,8.7014e-06,1.902e-06,0.00025875
2829,6.6534e-07,8.7504e-06,1.8999e-06,0.00025844
2830,6.7e-07,8.7956e-06,1.898e-06,0.00025813
2831,6.742e-07,8.8367e-06,1.8963e-06,0.00025783
2832,6.7795e-07,8.8733e-06,1.8945e-06,0.00025752
2833,6.8121e-07,8.9051e-06,1.8927e-06,0.00025722
2834,6.8397e-07,8.932e-06,1.8908e-06,0.00025691
2835,6.8621e-07,8.9535e-06,1.8889e-06,0.00025659
2836,6.8792e-07,8.9695e-06,1.887e-06,0.00025627
2837,6.8908e-07,8.9796e-06,1.8932e-06,0.00025594
2838,6.8968e-07,8.9836e-06,1.9083e-06,0.00025561
2839,6.897e-07,8.9813e-06,1.924e-06,0.00025526
2840,6.8914e-07,8.9723e-06,1.9401e-06,0.00025491
2841,6.8799e-07,8.9565e-06,1.9566e-06,0.00025454
2842,6.8623e-07,8.9337e-06,1.9734e-06,0.00025416
2843,6.8386e-07,8.9036e-06,1.9907e-06,0.00025377
2844,6.8088e-07,8.8661e-06,2.009e-06,0.00025337
2845,6.7727e-07,8.821e-06,2.0276e-06,0.00025296
2846,6.7304e-07,8.768e-06,2.0464e-06,0.00025254
2847,6.6819e-07,8.7071e-06,2.0654e-06,0.0002521
2848,6.627e-07,8.6381e-06,2.0852e-06,0.00025166
2849,6.5659e-07,8.5609e-06,2.1054e-06,0.0002512
2850,6.4986e-07,8.4753e-06,2.126e-06,0.00025073
2851,6.425e-07,8.3813e-06,2.147e-06,0.00025025
2852,6.3452e-07,8.2788e-06,2.1688e-06,0.00024976
2853,6.2593e-07,8.1676e-06,2.1915e-06,0.00024926
2854,6.1673e-07,8.0479e-06,2.2155e-06,0.00024874
2855,6.0693e-07,7.9194e-06,2.241e-06,0.00024822
2856,5.9653e-07,7.7822e-06,2.2677e-06,0.00024768
2857,5.8554e-07,7.6362e-06,2.2953e-06,0.00024714
2858,5.7399e-07,7.4816e-06,2.3233e-06,0.00024658
2859,5.6186e-07,7.3182e-06,2.3515e-06,0.00024601
2860,5.4919e-07,7.1462e-06,2.3795e-06,0.00024544
2861,5.3597e-07,6.9655e-06,2.4071e-06,0.00024485
2862,5.2222e-07,6.7763e-06,2.4342e-06,0.00024425
2863,5.0796e-07,6.5786e-06,2.4608e-06,0.00024365
2864,4.932e-07,6.3726e-06,2.4867e-06,0.00024304
2865,4.7796e-07,6.1582e-06,2.5118e-06,0.00024241
2866,4.6225e-07,5.9358e-06,2.5369e-06,0.00024178
2867,4.4608e-07,5.7053e-06,2.5616e-06,0.00024114
2868,4.2948e-07,5.467e-06,2.5853e-06,0.00024049
2869,4.1247e-07,5.2211e-06,2.6079e-06,0.00023984
2870,3.9506e-07,4.9676e-06,2.6295e-06,0.00023918
2871,3.7726e-07,4.7069e-06,2.6499e-06,0.00023851
2872,3.5911e-07,4.4392e-06,2.6692e-06,0.00023783
2873,3.4061e-07,4.1645e-06,2.6872e-06,0.00023714
2874,3.218e-07,3.8833e-06,2.7041e-06,0.00023645
2875,3.0268e-07,3.5958e-06,2.7197e-06,0.00023576
2876,2.8328e-07,3.3022e-06,2.734e-06,0.00023505
2877,2.6363e-07,3.0028e-06,2.747e-06,0.00023434
2878,2.4593e-07,2.7263e-06,2.7587e-06,0.00023362
2879,2.3407e-07,2.4617e-06,2.7691e-06,0.0002329
2880,2.4439e-07,2.375e-06,2.7782e-06,0.00023217
2881,2.5668e-07,2.3704e-06,2.786e-06,0.00023144
2882,2.6898e-07,2.3644e-06,2.7924e-06,0.0002307
2883,2.8127e-07,2.3562e-06,2.7975e-06,0.00022995
2884,2.9351e-07,2.3456e-06,2.8025e-06,0.0002292
2885,3.0566e-07,2.3325e-06,2.8067e-06,0.00022844
2886,3.177e-07,2.3166e-06,2.8096e-06,0.00022767
2887,3.2959e-07,2.2978e-06,2.8112e-06,0.0002269
2888,3.4179e-07,2.276e-06,2.8115e-06,0.00022612
2889,3.5376e-07,2.251e-06,2.8106e-06,0.00022534
2890,3.6547e-07,2.2226e-06,2.8085e-06,0.00022455
2891,3.7688e-07,2.1908e-06,2.8051e-06,0.00022375
2892,3.8797e-07,2.1554e-06,2.8006e-06,0.00022295
2893,3.9871e-07,2.1164e-06,2.795e-06,0.00022214
2894,4.0906e-07,2.0737e-06,2.7885e-06,0.00022132
2895,4.19e-07,2.0271e-06,2.781e-06,0.0002205
2896,4.285e-07,1.9766e-06,2.7725e-06,0.00021967
2897,4.3753e-07,1.9223e-06,2.7629e-06,0.00021883
2898,4.4608e-07,1.864e-06,2.7525e-06,0.00021799
2899,4.5411e-07,1.8017e-06,2.7411e-06,0.00021714
2900,4.6339e-07,1.7425e-06,2.7291e-06,0.00021628
2901,4.837e-07,1.7567e-06,2.7172e-06,0.00021542
2902,5.0369e-07,1.7685e-06,2.7047e-06,0.00021454
2903,5.2331e-07,1.7779e-06,2.6917e-06,0.00021366
2904,5.4256e-07,1.7848e-06,2.6783e-06,0.00021277
2905,5.6141e-07,1.7894e-06,2.6646e-06,0.00021188
2906,5.7982e-07,1.7915e-06,2.6508e-06,0.00021098
2907,5.9779e-07,1.7913e-06,2.6371e-06,0.00021006
2908,6.1528e-07,1.7886e-06,2.6236e-06,0.00020915
2909,6.3228e-07,1.7836e-06,2.6108e-06,0.00020822
2910,6.4876e-07,1.7763e-06,2.5986e-06,0.00020729
2911,6.647e-07,1.7667e-06,2.5864e-06,0.00020634
2912,6.8009e-07,1.7549e-06,2.5741e-06,0.00020539
2913,6.9489e-07,1.7409e-06,2.5623e-06,0.00020443
2914,7.091e-07,1.7247e-06,2.5507e-06,0.00020347
2915,7.227e-07,1.7064e-06,2.539e-06,0.00020249
2916,7.3567e-07,1.6861e-06,2.527e-06,0.00020151
2917,7.4799e-07,1.6638e-06,2.5148e-06,0.00020052
2918,7.5965e-07,1.6397e-06,2.5023e-06,0.00019952
2919,7.7063e-07,1.6137e-06,2.4897e-06,0.00019852
2920,7.8092e-07,1.5859e-06,2.4768e-06,0.0001975
2921,7.9051e-07,1.5565e-06,2.4634e-06,0.00019648
2922,7.9938e-07,1.5255e-06,2.4496e-06,0.00019545
2923,8.0753e-07,1.493e-06,2.4354e-06,0.00019442
2924,8.1495e-07,1.4591e-06,2.4207e-06,0.00019337
2925,8.2163e-07,1.4238e-06,2.4055e-06,0.00019232
2926,8.2756e-07,1.3874e-06,2.3901e-06,0.00019125
2927,8.3273e-07,1.3498e-06,2.3745e-06,0.00019019
2928,8.3715e-07,1.3112e-06,2.3585e-06,0.00018911
2929,8.408e-07,1.2716e-06,2.342e-06,0.00018802
2930,8.4369e-07,1.2312e-06,2.3252e-06,0.00018693
2931,8.4582e-07,1.1902e-06,2.314e-06,0.00018583
2932,8.4718e-07,1.1485e-06,2.3067e-06,0.00018473
2933,8.4778e-07,1.1063e-06,2.2989e-06,0.00018361
2934,8.5273e-07,1.0881e-06,2.2905e-06,0.00018249
2935,8.5695e-07,1.0824e-06,2.2819e-06,0.00018136
2936,8.6039e-07,1.0763e-06,2.2731e-06,0.00018023
2937,8.6304e-07,1.0697e-06,2.2638e-06,0.00017908
2938,8.6489e-07,1.0628e-06,2.2542e-06,0.00017793
2939,8.6593e-07,1.0554e-06,2.2443e-06,0.00017678
2940,8.6617e-07,1.0477e-06,2.234e-06,0.00017561
2941,8.656e-07,1.0395e-06,2.2234e-06,0.00017444
2942,8.6423e-07,1.031e-06,2.2124e-06,0.00017327
2943,8.6204e-07,1.0221e-06,2.2011e-06,0.00017209
2944,8.5904e-07,1.0128e-06,2.1895e-06,0.0001709
2945,8.5525e-07,1.0031e-06,2.1777e-06,0.0001697
2946,8.5065e-07,9.9313e-07,2.1663e-06,0.0001685
2947,8.4526e-07,9.8279e-07,2.1553e-06,0.0001673
2948,8.3909e-07,9.7212e-07,2.1442e-06,0.00016609
2949,8.3215e-07,9.6113e-07,2.133e-06,0.00016487
2950,8.2444e-07,9.4983e-07,2.1219e-06,0.00016365
2951,8.1598e-07,9.3824e-07,2.1109e-06,0.00016242
2952,8.0678e-07,9.2636e-07,2.1e-06,0.00016119
2953,7.9686e-07,9.1421e-07,2.0894e-06,0.00015996
2954,7.8623e-07,9.018e-07,2.0797e-06,0.00015872
2955,7.7492e-07,8.8914e-07,2.0703e-06,0.00015747
2956,7.6294e-07,8.7625e-07,2.0614e-06,0.00015623
2957,7.503e-07,8.6314e-07,2.0533e-06,0.00015498
2958,7.3704e-07,8.4982e-07,2.0461e-06,0.00015372
2959,7.2318e-07,8.3632e-07,2.0406e-06,0.00015247
2960,7.0922e-07,8.2357e-07,2.0364e-06,0.00015121
2961,6.9496e-07,8.1543e-07,2.0328e-06,0.00014995
2962,6.8017e-07,8.0709e-07,2.0296e-06,0.00014868
2963,6.6486e-07,7.9858e-07,2.0269e-06,0.00014742
2964,6.4907e-07,7.899e-07,2.0246e-06,0.00014615
2965,6.3283e-07,7.8107e-07,2.0227e-06,0.00014488
2966,6.1616e-07,7.721e-07,2.0211e-06,0.00014362
2967,5.991e-07,7.63e-07,2.0197e-06,0.00014235
2968,5.8167e-07,7.5379e-07,2.0193e-06,0.00014108
2969,5.639e-07,7.4447e-07,2.0198e-06,0.00013981
2970,5.4583e-07,7.3729e-07,2.0204e-06,0.00013855
2971,5.276e-07,7.3006e-07,2.021e-06,0.00013728
2972,5.093e-07,7.2273e-07,2.0216e-06,0.00013602
2973,4.9079e-07,7.1531e-07,2.022e-06,0.00013475
2974,4.721e-07,7.0782e-07,2.0222e-06,0.00013349
2975,4.5326e-07,7.0026e-07,2.0221e-06,0.00013224
2976,4.3431e-07,6.9264e-07,2.0223e-06,0.00013098
2977,4.1528e-07,6.8498e-07,2.0224e-06,0.00012973
2978,3.9621e-07,6.7729e-07,2.0221e-06,0.00012848
2979,3.7711e-07,6.6957e-07,2.0213e-06,0.00012723
2980,3.5881e-07,7.3799e-07,2.0199e-06,0.00012599
2981,3.5758e-07,9.1573e-07,2.0179e-06,0.00012476
2982,3.5594e-07,1.0884e-06,2.0153e-06,0.00012352
2983,3.5391e-07,1.2557e-06,2.012e-06,0.0001223
2984,3.516e-07,1.4226e-06,2.0152e-06,0.00012107
2985,3.5082e-07,1.592e-06,2.0193e-06,0.00011986
2986,3.4965e-07,1.7554e-06,2.0228e-06,0.00011865
2987,3.481e-07,1.914e-06,2.0257e-06,0.00011744
2988,3.4619e-07,2.0663e-06,2.0279e-06,0.00011624
2989,3.4393e-07,2.2121e-06,2.0293e-06,0.00011505
2990,3.4135e-07,2.3521e-06,2.0301e-06,0.00011387
2991,3.4215e-07,2.5231e-06,2.0305e-06,0.00011269
2992,3.4426e-07,2.6873e-06,2.0302e-06,0.00011153
2993,3.4606e-07,2.8445e-06,2.0291e-06,0.00011037
2994,3.4756e-07,2.9946e-06,2.0272e-06,0.00010922
2995,3.4874e-07,3.1373e-06,2.0246e-06,0.00010808
2996,3.4962e-07,3.2726e-06,2.0211e-06,0.00010695
2997,3.5019e-07,3.4004e-06,2.0169e-06,0.00010583
2998,3.5046e-07,3.5204e-06,2.0118e-06,0.00010472
2999,3.5043e-07,3.6328e-06,2.006e-06,0.00010362
3000,3.5009e-07,3.7373e-06,1.9996e-06,0.00010254


==> data/mean_stats_DPDA.csv <==
iter,relSubopt,infeas,consViol,solDist
1,3.6717,28.235,0.26003,5.7553
2,2.011,22.783,0.27803,4.5204
3,0.61597,18.462,0.19533,3.526
4,0.32054,16.767,0.1731,3.0093
5,0.75329,16.998,0.18551,2.8654
6,0.90875,17.595,0.16668,2.8472
7,0.94112,17.712,0.14439,2.8322
8,0.93558,17.404,0.12685,2.7957
9,0.91088,16.746,0.12362,2.7369
10,0.87305,15.861,0.12655,2.6654
11,0.82424,14.801,0.13592,2.5853
12,0.76336,13.571,0.1492,2.4973
13,0.69224,12.219,0.16247,2.4038
14,0.61282,10.805,0.17432,2.3088
15,0.52734,9.404,0.1837,2.2167
16,0.43898,8.1069,0.19057,2.1317
17,0.35028,6.9969,0.1944,2.0568
18,0.27848,6.1335,0.19408,1.9937
19,0.22473,5.542,0.19123,1.9424
20,0.17415,5.2012,0.1873,1.901
21,0.13563,5.0698,0.18123,1.867
22,0.11559,5.0976,0.17273,1.8384
23,0.10988,5.2071,0.16359,1.8131
24,0.12029,5.3208,0.15574,1.789
25,0.13218,5.3956,0.14831,1.7649
26,0.14338,5.4016,0.14241,1.7393
27,0.15209,5.3183,0.13894,1.7119
28,0.15737,5.1666,0.13951,1.6818
29,0.1583,4.9475,0.13922,1.6493
30,0.15376,4.6694,0.13759,1.6149
31,0.14547,4.3621,0.13425,1.5788
32,0.13445,4.0556,0.13247,1.5426
33,0.11965,3.7598,0.13082,1.5075
34,0.10359,3.499,0.13013,1.4744
35,0.086689,3.2789,0.126,1.4446
36,0.068939,3.1062,0.11983,1.4192
37,0.053494,3.0019,0.11127,1.3983
38,0.041349,2.9634,0.10547,1.3812
39,0.033882,2.9854,0.10164,1.3683
40,0.030264,3.0501,0.098591,1.3586
41,0.03802,3.1394,0.096248,1.3513
42,0.047645,3.2265,0.093778,1.3452
43,0.054843,3.2885,0.091792,1.3396
44,0.059217,3.3205,0.088969,1.3332
45,0.061822,3.3122,0.086454,1.3263
46,0.06352,3.2678,0.084389,1.3187
47,0.066269,3.1947,0.081573,1.3095
48,0.067618,3.1052,0.079923,1.2992
49,0.066706,3.0023,0.078754,1.288
50,0.065903,2.9013,0.077902,1.2764
51,0.065849,2.8062,0.078031,1.2646
52,0.070209,2.7287,0.077796,1.2533
53,0.074151,2.6633,0.075913,1.2425
54,0.079308,2.6035,0.073096,1.2321
55,0.082975,2.5527,0.072024,1.2222
56,0.090448,2.5081,0.070808,1.213
57,0.097046,2.4771,0.069074,1.2043
58,0.10149,2.444,0.067487,1.1958
59,0.10362,2.4033,0.06623,1.1875
60,0.10363,2.3553,0.064568,1.1792
61,0.10131,2.2982,0.06316,1.1706
62,0.096581,2.2327,0.062468,1.1617
63,0.089621,2.1592,0.06195,1.1531
64,0.08083,2.0871,0.061931,1.1448
65,0.07095,2.0267,0.061635,1.1369
66,0.06069,1.9871,0.061068,1.1294
67,0.055026,1.9623,0.060035,1.1224
68,0.050698,1.955,0.058453,1.116
69,0.045611,1.9528,0.056937,1.1096
70,0.040153,1.9565,0.055126,1.1035
71,0.036049,1.964,0.052687,1.0974
72,0.034218,1.9724,0.051499,1.0911
73,0.032564,1.9773,0.050309,1.0849
74,0.030226,1.9746,0.049405,1.0786
75,0.027908,1.9628,0.04881,1.072
76,0.025187,1.9413,0.048491,1.0651
77,0.022617,1.9119,0.048119,1.0579
78,0.021846,1.8767,0.047704,1.0504
79,0.021053,1.8378,0.04727,1.0429
80,0.02031,1.799,0.047103,1.0356
81,0.020503,1.7627,0.046953,1.0283
82,0.021954,1.7295,0.046511,1.021
83,0.023814,1.6998,0.04596,1.0137
84,0.026444,1.6727,0.045338,1.0064
85,0.03025,1.6472,0.044993,0.99909
86,0.03322,1.6226,0.0451,0.99193
87,0.035297,1.598,0.045034,0.98505
88,0.036625,1.5763,0.043763,0.97841
89,0.037133,1.5508,0.042804,0.97205
90,0.036759,1.5193,0.042345,0.96602
91,0.036317,1.483,0.041853,0.9605
92,0.039467,1.4433,0.04161,0.95561
93,0.042294,1.4027,0.041882,0.95142
94,0.044387,1.3642,0.042215,0.94801
95,0.045916,1.3326,0.041923,0.94533
96,0.046685,1.3086,0.042188,0.94336
97,0.04749,1.296,0.042276,0.942
98,0.048208,1.2928,0.042173,0.94103
99,0.048239,1.2983,0.041796,0.94046
100,0.047476,1.3098,0.041051,0.94025
101,0.046117,1.3209,0.039882,0.94005
102,0.044036,1.3283,0.038373,0.93995
103,0.041199,1.3311,0.037042,0.93986
104,0.039123,1.3291,0.035961,0.93971
105,0.037033,1.322,0.0351,0.93934
106,0.034566,1.3112,0.034708,0.9387
107,0.032186,1.2977,0.034299,0.93753
108,0.029636,1.2842,0.033746,0.93599
109,0.027663,1.269,0.033355,0.93404
110,0.026301,1.2489,0.032901,0.93146
111,0.024817,1.2246,0.03235,0.92839
112,0.024174,1.1991,0.031988,0.92502
113,0.023563,1.173,0.03158,0.92139
114,0.022707,1.1463,0.031076,0.91754
115,0.021445,1.1233,0.030492,0.91356
116,0.020971,1.1043,0.02989,0.90957
117,0.020365,1.0894,0.029312,0.9056
118,0.020892,1.078,0.028526,0.90156
119,0.022912,1.0685,0.027778,0.89742
120,0.024949,1.0613,0.027869,0.89308
121,0.026537,1.0563,0.027788,0.88866
122,0.027551,1.0511,0.027711,0.88413
123,0.027954,1.0439,0.027819,0.8795
124,0.02786,1.0344,0.027935,0.87475
125,0.027282,1.0225,0.028295,0.86984
126,0.026119,1.0078,0.028572,0.86458
127,0.024641,0.99051,0.028591,0.85912
128,0.022947,0.97165,0.028815,0.85342
129,0.021813,0.95147,0.02894,0.84744
130,0.021071,0.93126,0.028987,0.84128
131,0.020158,0.91314,0.028931,0.83521
132,0.019251,0.8975,0.028662,0.8294
133,0.018538,0.88523,0.028241,0.82386
134,0.018333,0.87636,0.027867,0.81849
135,0.018166,0.86912,0.027517,0.8133
136,0.017852,0.86517,0.027086,0.80835
137,0.018026,0.86362,0.026404,0.80361
138,0.018521,0.86389,0.025673,0.7991
139,0.018877,0.86531,0.025033,0.79474
140,0.019138,0.86695,0.024679,0.7905
141,0.019193,0.86811,0.024722,0.78636
142,0.019148,0.86787,0.024777,0.78232
143,0.019122,0.86623,0.024639,0.77825
144,0.019043,0.86259,0.024182,0.77416
145,0.019463,0.85681,0.023708,0.7701
146,0.019832,0.84911,0.023334,0.76601
147,0.020027,0.84007,0.023261,0.76198
148,0.020083,0.82944,0.023152,0.75801
149,0.020031,0.81853,0.022976,0.75411
150,0.019845,0.80832,0.022721,0.75023
151,0.020033,0.79876,0.022375,0.74638
152,0.020384,0.78909,0.021979,0.74259
153,0.020622,0.78056,0.021645,0.73887
154,0.020678,0.77326,0.021322,0.73518
155,0.02054,0.76753,0.020876,0.7315
156,0.020852,0.76339,0.020366,0.72782
157,0.021443,0.76052,0.019608,0.72409
158,0.02241,0.75791,0.018813,0.72024
159,0.023214,0.75527,0.018182,0.71625
160,0.023824,0.75139,0.017659,0.71209
161,0.024219,0.74515,0.017426,0.70774
162,0.024499,0.73558,0.017622,0.70324
163,0.024532,0.72257,0.018171,0.69865
164,0.024365,0.70566,0.018884,0.69396
165,0.023985,0.68482,0.019575,0.6892
166,0.02344,0.66092,0.020219,0.68445
167,0.022811,0.63557,0.020881,0.6797
168,0.022048,0.60917,0.021429,0.67506
169,0.021136,0.58255,0.021981,0.67058
170,0.020441,0.55692,0.022428,0.66629
171,0.020027,0.53379,0.022812,0.66227
172,0.019515,0.51456,0.023093,0.65859
173,0.018904,0.50023,0.023217,0.65532
174,0.018211,0.49115,0.023244,0.65243
175,0.017493,0.48722,0.023149,0.6498
176,0.016857,0.48896,0.022696,0.64755
177,0.016427,0.4955,0.022289,0.64568
178,0.01599,0.50562,0.022028,0.64413
179,0.015558,0.51826,0.021747,0.64284
180,0.015036,0.53226,0.021451,0.64173
181,0.014443,0.54658,0.021073,0.64076
182,0.013785,0.56007,0.020541,0.63986
183,0.013644,0.5719,0.019871,0.63897
184,0.01373,0.58178,0.019126,0.63806
185,0.013735,0.58976,0.018441,0.63711
186,0.01376,0.59524,0.017598,0.63607
187,0.013621,0.59913,0.01683,0.63486
188,0.01328,0.60103,0.016235,0.6335
189,0.012789,0.60159,0.015811,0.63202
190,0.012245,0.60063,0.015457,0.63044
191,0.011699,0.59871,0.015258,0.62882
192,0.011058,0.59536,0.015147,0.62708
193,0.0105,0.59162,0.014919,0.62527
194,0.010258,0.58642,0.014801,0.62342
195,0.0098658,0.57917,0.014808,0.62145
196,0.009351,0.56968,0.01481,0.61929
197,0.008865,0.55866,0.015051,0.61716
198,0.0082881,0.54658,0.015443,0.61504
199,0.0076131,0.5332,0.015813,0.61292
200,0.0069141,0.51921,0.016148,0.6108
201,0.0062236,0.50523,0.016316,0.60872
202,0.00559,0.49159,0.01644,0.60672
203,0.0056721,0.47861,0.016543,0.60482
204,0.0060307,0.46643,0.016597,0.60296
205,0.0064683,0.4548,0.016693,0.60117
206,0.0068927,0.44398,0.016772,0.59945
207,0.0073321,0.4348,0.016769,0.59783
208,0.0077579,0.42736,0.016718,0.59631
209,0.0083207,0.42173,0.016639,0.59489
210,0.009046,0.41698,0.01647,0.59354
211,0.0096867,0.41378,0.016352,0.59224
212,0.01023,0.41223,0.016131,0.59097
213,0.010667,0.41198,0.015829,0.58974
214,0.01099,0.41265,0.015466,0.58853
215,0.01119,0.4139,0.015045,0.58733
216,0.011243,0.41493,0.014485,0.58609
217,0.011153,0.41536,0.013914,0.58477
218,0.010946,0.41529,0.013568,0.58342
219,0.010647,0.41449,0.01338,0.58204
220,0.010379,0.41287,0.013215,0.58065
221,0.010011,0.41028,0.013132,0.57926
222,0.0099702,0.40575,0.013178,0.57784
223,0.0099003,0.40023,0.013351,0.57639
224,0.0099728,0.39406,0.013608,0.57489
225,0.010158,0.38741,0.013843,0.57334
226,0.010286,0.3803,0.014075,0.57178
227,0.010623,0.37292,0.014285,0.57019
228,0.010916,0.36551,0.014539,0.56859
229,0.011132,0.35826,0.01475,0.56695
230,0.011279,0.35119,0.014813,0.5653
231,0.01134,0.34488,0.014791,0.56364
232,0.011309,0.33964,0.014774,0.56198
233,0.011255,0.33544,0.014685,0.56033
234,0.011354,0.33113,0.014437,0.55868
235,0.011455,0.32766,0.014211,0.55705
236,0.011662,0.32499,0.013979,0.55546
237,0.011775,0.32291,0.01372,0.5539
238,0.012246,0.32122,0.013441,0.55237
239,0.012592,0.31972,0.013221,0.55083
240,0.012794,0.31808,0.012948,0.54925
241,0.012884,0.31653,0.012621,0.54771
242,0.013007,0.31465,0.012264,0.54622
243,0.013036,0.31265,0.011917,0.54479
244,0.012971,0.31077,0.011703,0.54342
245,0.012852,0.30886,0.011621,0.54206
246,0.012714,0.30705,0.011581,0.54069
247,0.012515,0.30573,0.011647,0.53939
248,0.012237,0.30465,0.011734,0.53815
249,0.011876,0.30374,0.011847,0.53696
250,0.011461,0.30326,0.011969,0.53583
251,0.011394,0.30337,0.012064,0.53477
252,0.011271,0.30356,0.012087,0.53378
253,0.011065,0.30345,0.012113,0.5328
254,0.010782,0.30316,0.012118,0.53184
255,0.010444,0.30299,0.012069,0.5309
256,0.010305,0.30284,0.011984,0.52996
257,0.010281,0.30274,0.011582,0.52896
258,0.01046,0.30259,0.01127,0.5279
259,0.010666,0.30247,0.011107,0.52681
260,0.010789,0.30255,0.011004,0.52571
261,0.010823,0.30295,0.01092,0.52461
262,0.010777,0.3037,0.010813,0.52351
263,0.010656,0.30473,0.010671,0.5224
264,0.010718,0.30595,0.01051,0.52129
265,0.010918,0.30719,0.010333,0.52016
266,0.011052,0.30834,0.010163,0.51896
267,0.011114,0.30924,0.0099743,0.51768
268,0.011076,0.30973,0.0098209,0.51637
269,0.010947,0.30973,0.0096682,0.51504
270,0.01073,0.30913,0.0095233,0.5137
271,0.010431,0.30786,0.009471,0.51235
272,0.010094,0.30608,0.0094532,0.511
273,0.0098088,0.3035,0.0094931,0.50965
274,0.00951,0.30011,0.0095444,0.5083
275,0.0092668,0.29569,0.0095945,0.50696
276,0.008989,0.29045,0.0096792,0.50563
277,0.008642,0.28474,0.0097676,0.50431
278,0.0085529,0.27883,0.0097797,0.503
279,0.0085846,0.2728,0.0097482,0.5017
280,0.0085667,0.26683,0.0097679,0.5004
281,0.0084875,0.26114,0.0098482,0.49911
282,0.008344,0.25597,0.0099194,0.49785
283,0.0083941,0.25242,0.0099549,0.49662
284,0.008462,0.25049,0.0099519,0.49543
285,0.0086034,0.24915,0.0099303,0.49429
286,0.0087625,0.2484,0.0098596,0.4932
287,0.0088603,0.24822,0.0097409,0.49216
288,0.0088976,0.24856,0.0095778,0.49115
289,0.0091187,0.24932,0.0094021,0.49018
290,0.009296,0.25043,0.0092032,0.48924
291,0.0094573,0.25275,0.0089917,0.4883
292,0.0096357,0.25575,0.0088093,0.48735
293,0.0097296,0.2589,0.0086135,0.48638
294,0.0097418,0.26206,0.008401,0.48537
295,0.0097072,0.26493,0.0082048,0.4843
296,0.0096075,0.26741,0.0080665,0.48316
297,0.0094407,0.26938,0.0079179,0.48193
298,0.0092243,0.27074,0.0077566,0.4806
299,0.0089729,0.27137,0.0076943,0.47917
300,0.0086676,0.2712,0.0076873,0.47763
301,0.00838,0.2702,0.0077634,0.47599
302,0.0081707,0.26823,0.0078796,0.47425
303,0.0079083,0.26531,0.0080048,0.4724
304,0.0075898,0.26149,0.0081485,0.47045
305,0.0072625,0.25679,0.0082875,0.46843
306,0.0071957,0.25115,0.0084556,0.46632
307,0.0073174,0.24466,0.0086743,0.46413
308,0.007356,0.2374,0.0089324,0.46189
309,0.0073048,0.22943,0.0091755,0.45961
310,0.0071814,0.22058,0.0093885,0.45724
311,0.0069609,0.21114,0.0095629,0.45488
312,0.0067071,0.20156,0.0096975,0.45255
313,0.0063996,0.19213,0.0097908,0.45025
314,0.0060522,0.18323,0.0098418,0.44802
315,0.005635,0.17504,0.0098463,0.4459
316,0.005429,0.16757,0.009714,0.44389
317,0.0058317,0.16112,0.009674,0.44202
318,0.0062478,0.15585,0.0095804,0.44029
319,0.0066284,0.15191,0.0094622,0.43868
320,0.0069564,0.14932,0.0093376,0.43718
321,0.0074128,0.14806,0.0092104,0.43579
322,0.0078949,0.14806,0.0091035,0.43451
323,0.0083226,0.14914,0.0089605,0.43331
324,0.008694,0.15106,0.0087777,0.43218
325,0.0090036,0.15362,0.0086096,0.43111
326,0.0092442,0.15657,0.0084149,0.43007
327,0.0094982,0.15966,0.0082102,0.42906
328,0.0097149,0.16262,0.007995,0.42805
329,0.0098585,0.16527,0.0077743,0.42704
330,0.0099254,0.16763,0.0075529,0.42601
331,0.0099153,0.16966,0.0073518,0.42498
332,0.0098298,0.17134,0.0072235,0.4239
333,0.0096708,0.17263,0.0071018,0.42279
334,0.0094428,0.17352,0.0069864,0.42163
335,0.0091536,0.17399,0.0069156,0.42041
336,0.0088175,0.17399,0.0068809,0.41914
337,0.0086575,0.17339,0.006851,0.4178
338,0.0084484,0.1723,0.0068266,0.41641
339,0.0082403,0.17074,0.0068393,0.41495
340,0.008166,0.16858,0.0068483,0.41343
341,0.0081362,0.16582,0.0068499,0.41184
342,0.0080616,0.16264,0.0068433,0.41018
343,0.0079402,0.15922,0.006854,0.40848
344,0.0077748,0.15567,0.0069299,0.40674
345,0.0075702,0.15207,0.0070041,0.40498
346,0.0073333,0.14848,0.0070675,0.4032
347,0.0070707,0.14497,0.0071197,0.40141
348,0.0067865,0.14155,0.0071824,0.39963
349,0.0064846,0.13829,0.0072494,0.39786
350,0.0061767,0.13513,0.0073111,0.39612
351,0.00588,0.13204,0.0073665,0.39442
352,0.0056384,0.12912,0.0074016,0.39277
353,0.005488,0.12632,0.0074148,0.39117
354,0.0053101,0.1236,0.007412,0.38963
355,0.0051062,0.12102,0.0073999,0.38816
356,0.0048784,0.11863,0.0073821,0.38676
357,0.0046285,0.11644,0.0073567,0.38542
358,0.0044742,0.1145,0.0073203,0.38417
359,0.004452,0.11285,0.0072736,0.38299
360,0.0044741,0.11149,0.0072144,0.3819
361,0.0044849,0.11016,0.0071391,0.38088
362,0.004459,0.10881,0.0070487,0.37994
363,0.0043986,0.10757,0.006993,0.37906
364,0.0043115,0.10645,0.0069783,0.37827
365,0.0042005,0.10545,0.0069631,0.37757
366,0.0040691,0.10445,0.0069479,0.37694
367,0.004149,0.10349,0.0069325,0.3764
368,0.0042033,0.10262,0.0069117,0.37593
369,0.0042321,0.10188,0.0068864,0.37554
370,0.0042371,0.10128,0.0068658,0.37522
371,0.0042199,0.10078,0.0068698,0.37497
372,0.004186,0.10043,0.0068899,0.37478
373,0.0041738,0.099968,0.0069043,0.3746
374,0.0042211,0.099561,0.006905,0.37446
375,0.0042996,0.099318,0.0068973,0.37437
376,0.004423,0.099254,0.0069086,0.37432
377,0.0045053,0.099187,0.0068652,0.37429
378,0.0045672,0.099247,0.0068148,0.37427
379,0.0046012,0.099205,0.0067678,0.37423
380,0.0046191,0.09922,0.006736,0.37418
381,0.0046352,0.099527,0.0067088,0.3741
382,0.0046626,0.1003,0.0066666,0.37398
383,0.0046711,0.1011,0.0066117,0.37384
384,0.0046631,0.10189,0.0065355,0.37365
385,0.0046428,0.10264,0.0064334,0.37344
386,0.0046115,0.10333,0.0063215,0.37318
387,0.0045777,0.10392,0.0061973,0.37288
388,0.0045728,0.10436,0.0060602,0.37254
389,0.0045477,0.10467,0.0059163,0.37217
390,0.004528,0.10482,0.0057661,0.37176
391,0.0045685,0.10479,0.0056239,0.37132
392,0.0045823,0.10454,0.0055225,0.37086
393,0.0045674,0.10401,0.0054589,0.37037
394,0.0045304,0.1039,0.0054333,0.36987
395,0.0044738,0.10365,0.0054123,0.36936
396,0.0044025,0.10316,0.0053899,0.36884
397,0.0043441,0.10239,0.0053743,0.36834
398,0.0042631,0.10136,0.0053611,0.36784
399,0.0041728,0.10012,0.0053515,0.36735
400,0.0040644,0.098696,0.0053652,0.36689
401,0.0039362,0.097132,0.0053736,0.36645
402,0.0037971,0.095462,0.005415,0.36604
403,0.0036397,0.093719,0.0054521,0.36565
404,0.0034608,0.091936,0.005494,0.36527
405,0.0032619,0.090148,0.0055413,0.3649
406,0.0030445,0.088389,0.005588,0.36454
407,0.0028318,0.087288,0.0056349,0.36418
408,0.0027232,0.086349,0.0056056,0.36381
409,0.0026428,0.08572,0.00563,0.36344
410,0.0025548,0.08552,0.0056508,0.36304
411,0.002463,0.0855,0.005656,0.36263
412,0.0023699,0.085657,0.005647,0.36219
413,0.0022763,0.08598,0.0056238,0.36171
414,0.0021836,0.086716,0.0055855,0.36121
415,0.0021479,0.08755,0.0055363,0.36067
416,0.0022646,0.088364,0.0055223,0.36008
417,0.0024018,0.089169,0.0054927,0.35946
418,0.0026438,0.089965,0.0054464,0.35878
419,0.0029321,0.091253,0.0053821,0.35805
420,0.003204,0.092634,0.005301,0.35727
421,0.0034423,0.093728,0.0051354,0.35644
422,0.0036603,0.094722,0.0050042,0.35556
423,0.0038594,0.09594,0.0049109,0.35464
424,0.0040386,0.097113,0.0048423,0.35367
425,0.0041974,0.09823,0.0047955,0.35266
426,0.0043361,0.099253,0.0047403,0.35161
427,0.0044539,0.10015,0.0046708,0.35052
428,0.0045491,0.10102,0.0045907,0.34941
429,0.00461,0.10159,0.004513,0.34826
430,0.004645,0.10194,0.0044326,0.34709
431,0.0046545,0.10225,0.004362,0.34589
432,0.0046455,0.10245,0.0043167,0.34468
433,0.0046369,0.10252,0.0043033,0.34346
434,0.0045927,0.10275,0.0043086,0.34223
435,0.0045122,0.10294,0.0043169,0.34099
436,0.0044063,0.103,0.0043279,0.33976
437,0.004276,0.10293,0.0043408,0.33852
438,0.0041223,0.10272,0.0043551,0.3373
439,0.0039469,0.10237,0.0043851,0.33609
440,0.0038424,0.1019,0.0044208,0.33489
441,0.0037795,0.10133,0.0044659,0.33372
442,0.003699,0.10068,0.0045321,0.33256
443,0.0037364,0.099972,0.0046058,0.33144
444,0.0037743,0.099071,0.0046899,0.33033
445,0.0037939,0.097974,0.0047731,0.32925
446,0.0037814,0.096721,0.0048392,0.32819
447,0.0037474,0.095455,0.0049064,0.32717
448,0.0036933,0.094191,0.0049697,0.32618
449,0.0036212,0.092941,0.005028,0.32522
450,0.0035332,0.09172,0.0050924,0.32428
451,0.0034302,0.09054,0.0051533,0.32337
452,0.0033125,0.089404,0.0051992,0.32248
453,0.0031804,0.088311,0.0052286,0.32162
454,0.0030344,0.087255,0.0052494,0.32077
455,0.0028839,0.086135,0.0052507,0.31993
456,0.0027308,0.084973,0.0052349,0.31909
457,0.0025529,0.08367,0.0052041,0.31826
458,0.0023654,0.082394,0.0051565,0.31744
459,0.0021709,0.081148,0.005098,0.31663
460,0.002012,0.079943,0.0050324,0.31583
461,0.0020096,0.078786,0.0049836,0.31506
462,0.002017,0.07768,0.0049377,0.31431
463,0.0020905,0.077535,0.0048938,0.31359
464,0.0021594,0.077381,0.004852,0.31291
465,0.0022406,0.077166,0.0048069,0.31228
466,0.0023332,0.076858,0.0047538,0.31169
467,0.0024614,0.076448,0.0046888,0.31115
468,0.0026144,0.075942,0.004614,0.31067
469,0.0027554,0.07535,0.004532,0.31025
470,0.0028816,0.074662,0.0044552,0.30988
471,0.002986,0.074102,0.0044078,0.30955
472,0.0030723,0.073456,0.0043578,0.30928
473,0.0031584,0.072721,0.0043043,0.30907
474,0.0032537,0.071913,0.0042439,0.30887
475,0.003336,0.07105,0.0041849,0.30871
476,0.003397,0.070139,0.0041544,0.3086
477,0.0034434,0.069155,0.0041365,0.30853
478,0.0034749,0.068107,0.0041138,0.30849
479,0.003483,0.067005,0.0040867,0.30848
480,0.0034687,0.065877,0.0040633,0.3085
481,0.0034325,0.064743,0.0040554,0.30854
482,0.0033709,0.06368,0.0040498,0.30858
483,0.0032959,0.062599,0.0040572,0.30862
484,0.0032319,0.061426,0.0040557,0.30866
485,0.0031729,0.060164,0.0040448,0.30869
486,0.0030982,0.058817,0.0040284,0.30872
487,0.0030076,0.057388,0.0040073,0.30874
488,0.0029011,0.05601,0.0039772,0.30873
489,0.0027797,0.054764,0.0039384,0.30872
490,0.0026448,0.053519,0.0038968,0.30868
491,0.0024966,0.052264,0.0038605,0.30862
492,0.0023348,0.051019,0.0038181,0.30854
493,0.0021969,0.049662,0.0037698,0.3084
494,0.0021486,0.0483,0.003727,0.30823
495,0.0021021,0.047268,0.0036795,0.30804
496,0.0020496,0.046567,0.0036308,0.30783
497,0.0020662,0.046189,0.0035855,0.30758
498,0.002083,0.045938,0.0035427,0.30732
499,0.0021008,0.045742,0.0034931,0.30703
500,0.0021188,0.045591,0.0034408,0.30671
501,0.0021343,0.045583,0.0033959,0.30636
502,0.0021448,0.045889,0.0033484,0.30598
503,0.0022814,0.046564,0.0033007,0.30557
504,0.0024519,0.04725,0.0032547,0.30513
505,0.0026063,0.047917,0.0032179,0.30465
506,0.0027436,0.048563,0.0032002,0.30414
507,0.0028634,0.049173,0.0031911,0.3036
508,0.0030018,0.050091,0.003186,0.30303
509,0.0031359,0.051143,0.0031799,0.30242
510,0.0032495,0.052112,0.0031711,0.30178
511,0.0033422,0.052984,0.0031636,0.30111
512,0.0034135,0.053749,0.0031522,0.30041
513,0.0034635,0.054402,0.0031378,0.29969
514,0.0034916,0.054946,0.0031449,0.29894
515,0.0034986,0.055756,0.0031639,0.29817
516,0.0034855,0.056571,0.0031839,0.29739
517,0.0034532,0.057325,0.0032031,0.2966
518,0.0034023,0.058024,0.0032198,0.2958
519,0.0033347,0.058664,0.0032444,0.295
520,0.0033046,0.059231,0.0032906,0.2942
521,0.0032609,0.059719,0.0033266,0.29341
522,0.0032152,0.060119,0.0033573,0.29262
523,0.0031916,0.060422,0.0033846,0.29185
524,0.0031537,0.060622,0.0034059,0.2911
525,0.003102,0.060718,0.0034221,0.29036
526,0.0030378,0.06071,0.0034336,0.28964
527,0.0029699,0.060603,0.0034426,0.28895
528,0.0028896,0.060389,0.0034505,0.28827
529,0.002798,0.060035,0.0034637,0.28762
530,0.0026977,0.059567,0.003475,0.28699
531,0.0025898,0.058998,0.0035006,0.28638
532,0.002475,0.05833,0.0035399,0.28579
533,0.0023539,0.057566,0.0035735,0.28523
534,0.0022272,0.056724,0.0036092,0.28468
535,0.0020956,0.055865,0.0036366,0.28416
536,0.0019768,0.054943,0.003655,0.28366
537,0.0018662,0.054392,0.0036647,0.28318
538,0.0017591,0.053643,0.0036072,0.28272
539,0.0016498,0.052784,0.0036,0.28228
540,0.0015629,0.051875,0.0035955,0.28186
541,0.0015198,0.05093,0.0035995,0.28146
542,0.0015333,0.049857,0.0036009,0.28108
543,0.0015883,0.048728,0.0035963,0.28072
544,0.0016316,0.047608,0.0035835,0.28038
545,0.0016619,0.046493,0.0035769,0.28007
546,0.0016792,0.045392,0.0035731,0.27977
547,0.0016853,0.044344,0.0035655,0.2795
548,0.0016788,0.043329,0.0035468,0.27924
549,0.0016582,0.042316,0.0035244,0.279
550,0.0016279,0.041394,0.0035006,0.27878
551,0.0015888,0.040808,0.0034689,0.27858
552,0.0015412,0.040269,0.0034302,0.2784
553,0.0014851,0.039832,0.0033854,0.27824
554,0.001432,0.039419,0.0033444,0.27809
555,0.0014087,0.038992,0.0033007,0.27796
556,0.0014055,0.038558,0.003251,0.27785
557,0.0014559,0.038114,0.0031955,0.27775
558,0.0015619,0.037655,0.0031348,0.27767
559,0.0016633,0.037174,0.0030697,0.27759
560,0.0017595,0.036667,0.0030083,0.27753
561,0.0018503,0.036147,0.0029474,0.27747
562,0.0019354,0.035785,0.0028852,0.27743
563,0.0020143,0.035405,0.0028203,0.27738
564,0.0020874,0.035009,0.002759,0.27734
565,0.0021694,0.034588,0.0026994,0.2773
566,0.0022437,0.03415,0.002643,0.27725
567,0.00231,0.033728,0.0025922,0.2772
568,0.0023676,0.033657,0.0025628,0.27713
569,0.002416,0.033834,0.0025381,0.27706
570,0.0024782,0.033979,0.0025249,0.27697
571,0.0025317,0.034082,0.0025283,0.27687
572,0.0025962,0.034137,0.0025418,0.27675
573,0.0026554,0.034146,0.0025578,0.27662
574,0.002704,0.034113,0.0025832,0.27646
575,0.0027414,0.034042,0.0026128,0.27629
576,0.0027677,0.033924,0.0026428,0.2761
577,0.0027834,0.033776,0.0026693,0.27588
578,0.0027993,0.033716,0.0026922,0.27564
579,0.0028363,0.033552,0.0027115,0.27538
580,0.0028628,0.033289,0.0027272,0.27509
581,0.0028777,0.032935,0.0027392,0.27478
582,0.0028804,0.032497,0.0027486,0.27445
583,0.002871,0.031974,0.0027596,0.2741
584,0.0028487,0.031359,0.0027693,0.27372
585,0.0028203,0.03058,0.0027781,0.27332
586,0.0027796,0.029877,0.0027856,0.2729
587,0.0027406,0.029327,0.0027907,0.27246
588,0.0026965,0.028726,0.0027924,0.272
589,0.0026411,0.02808,0.0027932,0.27153
590,0.0025747,0.027395,0.0027949,0.27105
591,0.0024965,0.026653,0.002797,0.27057
592,0.0024073,0.025879,0.0028042,0.27007
593,0.0023074,0.025391,0.0028098,0.26957
594,0.0021971,0.02508,0.0028191,0.26907
595,0.0020768,0.024776,0.0028241,0.26857
596,0.0019451,0.024436,0.0028234,0.26807
597,0.0018067,0.024137,0.0028177,0.26758
598,0.0016602,0.023831,0.0028071,0.2671
599,0.00153,0.023523,0.002792,0.26662
600,0.0014065,0.023224,0.0027728,0.26617
601,0.0012797,0.022942,0.0027586,0.26572
602,0.0011733,0.023289,0.0027462,0.2653
603,0.0011318,0.02372,0.0027295,0.26489
604,0.0011927,0.02417,0.0027086,0.2645
605,0.0012984,0.024631,0.0026833,0.26413
606,0.001433,0.025095,0.0026538,0.26378
607,0.0015601,0.025563,0.00262,0.26345
608,0.0016782,0.026084,0.002582,0.26313
609,0.0017862,0.026888,0.0025455,0.26283
610,0.0018834,0.02763,0.0025088,0.26254
611,0.0019708,0.028309,0.0024777,0.26226
612,0.002054,0.028922,0.0024538,0.26199
613,0.0021263,0.02946,0.0024261,0.26173
614,0.0021979,0.029902,0.0023949,0.26147
615,0.002259,0.030289,0.0023611,0.26121
616,0.0023523,0.030786,0.0023257,0.26094
617,0.0024366,0.03117,0.0023014,0.26067
618,0.0025093,0.031431,0.0022845,0.26039
619,0.0025899,0.031566,0.0022739,0.2601
620,0.0026794,0.031569,0.0022639,0.2598
621,0.0027589,0.031439,0.0022625,0.25949
622,0.0028287,0.031177,0.0022654,0.25917
623,0.0028889,0.030786,0.0022685,0.25884
624,0.0029389,0.030272,0.0022722,0.2585
625,0.0029782,0.029639,0.0022808,0.25815
626,0.003005,0.028875,0.0023103,0.2578
627,0.0030185,0.027982,0.0023466,0.25743
628,0.0030192,0.026979,0.002382,0.25706
629,0.0030074,0.025885,0.0024139,0.25669
630,0.0029837,0.024768,0.0024413,0.25631
631,0.0029488,0.023667,0.0024686,0.25594
632,0.002903,0.02262,0.0024931,0.25558
633,0.0028473,0.021543,0.002513,0.25522
634,0.0027823,0.020426,0.0025281,0.25488
635,0.0027088,0.019372,0.0025389,0.25454
636,0.0026347,0.018445,0.0025565,0.25423
637,0.0025629,0.017522,0.0025714,0.25394
638,0.0025057,0.016614,0.0025819,0.25367
639,0.0024397,0.015729,0.0025876,0.25342
640,0.0023652,0.015042,0.0025884,0.25319
641,0.0022828,0.014396,0.0025842,0.25299
642,0.0021928,0.013765,0.0025778,0.25281
643,0.0020959,0.013155,0.0025675,0.25266
644,0.0021058,0.01257,0.002563,0.25253
645,0.0021336,0.0122,0.0025551,0.25242
646,0.0021704,0.012229,0.0025419,0.25234
647,0.0021994,0.012265,0.0025234,0.25227
648,0.002221,0.0123,0.0025042,0.25221
649,0.0022355,0.012425,0.0024806,0.25217
650,0.0022454,0.012663,0.0024526,0.25214
651,0.0022499,0.012909,0.0024203,0.2521
652,0.0022487,0.013166,0.0023892,0.25206
653,0.0022618,0.013353,0.0023471,0.25201
654,0.0022704,0.013632,0.0023162,0.25196
655,0.0022717,0.013913,0.0022926,0.25191
656,0.0022651,0.014215,0.0022714,0.25185
657,0.00225,0.014577,0.0022523,0.25177
658,0.0022267,0.014946,0.0022339,0.25168
659,0.0021957,0.015317,0.0022168,0.25156
660,0.0021576,0.015766,0.0021998,0.25143
661,0.0021124,0.016205,0.0021799,0.25128
662,0.0020609,0.016633,0.0021569,0.25111
663,0.0020033,0.017062,0.0021322,0.25091
664,0.0019391,0.017492,0.0021115,0.25069
665,0.0018684,0.017916,0.0020989,0.25045
666,0.0017912,0.018637,0.0020879,0.25018
667,0.001708,0.019464,0.0020834,0.2499
668,0.0016208,0.020223,0.0020988,0.2496
669,0.0015336,0.020844,0.0021138,0.24928
670,0.0014418,0.021424,0.0021279,0.24894
671,0.0013457,0.021961,0.0021413,0.24859
672,0.0012461,0.022459,0.0021543,0.24822
673,0.0011447,0.022921,0.0021763,0.24785
674,0.0010735,0.023352,0.0022012,0.24746
675,0.0010361,0.023756,0.0022236,0.24707
676,0.0010033,0.024134,0.0022434,0.24667
677,0.00097093,0.024677,0.0022597,0.24626
678,0.0009385,0.025259,0.0022715,0.24585
679,0.00090566,0.025791,0.0022886,0.24544
680,0.00087228,0.026273,0.0023017,0.24504
681,0.00083823,0.026707,0.0023108,0.24464
682,0.00081598,0.027095,0.0023186,0.24426
683,0.00086122,0.027444,0.0023249,0.24388
684,0.00090288,0.02776,0.0023269,0.24352
685,0.00094219,0.028052,0.0023254,0.24318
686,0.00098724,0.028333,0.0023182,0.24286
687,0.0010409,0.02861,0.0023058,0.24255
688,0.0010952,0.028886,0.002288,0.24226
689,0.0011459,0.029163,0.0022645,0.24199
690,0.0011928,0.029437,0.0022352,0.24174
691,0.0012359,0.029703,0.0022,0.2415
692,0.001278,0.029956,0.0021683,0.24128
693,0.0013541,0.030196,0.0021399,0.24108
694,0.001426,0.030405,0.0021079,0.24088
695,0.0014932,0.030574,0.0020735,0.24069
696,0.0015559,0.030705,0.0020433,0.2405
697,0.0016139,0.030798,0.0020129,0.24032
698,0.0016671,0.031052,0.0019819,0.24013
699,0.0017151,0.031343,0.0019505,0.23994
700,0.0017576,0.031588,0.0019225,0.23975
701,0.0017941,0.031788,0.0019005,0.23955
702,0.0018245,0.031948,0.0018785,0.23933
703,0.001849,0.032072,0.0018571,0.2391
704,0.0018675,0.032157,0.0018373,0.23886
705,0.0018791,0.032185,0.0018205,0.2386
706,0.0018837,0.032155,0.0018148,0.23833
707,0.0018926,0.032068,0.0018169,0.23804
708,0.0019006,0.031925,0.0018209,0.23773
709,0.0019025,0.031729,0.001825,0.2374
710,0.0018979,0.031539,0.001839,0.23705
711,0.0018865,0.031284,0.0018596,0.23668
712,0.0018685,0.030969,0.0018813,0.2363
713,0.0018441,0.030603,0.0019003,0.2359
714,0.0018136,0.030192,0.0019197,0.23548
715,0.0017777,0.029747,0.0019372,0.23505
716,0.0017371,0.029277,0.0019524,0.2346
717,0.0016959,0.028787,0.0019645,0.23415
718,0.0016666,0.028281,0.0019752,0.23368
719,0.0016308,0.027763,0.0019998,0.2332
720,0.0015887,0.027317,0.0020239,0.23272
721,0.0015406,0.026901,0.0020458,0.23223
722,0.0014869,0.026456,0.0020654,0.23173
723,0.0014282,0.025986,0.0020826,0.23123
724,0.0013656,0.025493,0.0020973,0.23074
725,0.0013013,0.024982,0.00211,0.23024
726,0.0012343,0.024455,0.002123,0.22975
727,0.0011654,0.023918,0.0021345,0.22926
728,0.0010953,0.023374,0.0021434,0.22878
729,0.0010287,0.022828,0.0021497,0.2283
730,0.0010104,0.022283,0.0021535,0.22784
731,0.00099937,0.021742,0.0021546,0.22738
732,0.00098626,0.021204,0.0021532,0.22694
733,0.00097142,0.020675,0.0021492,0.22651
734,0.00095516,0.020247,0.002143,0.22609
735,0.00093784,0.019844,0.0021397,0.22569
736,0.00091964,0.019609,0.0021367,0.22531
737,0.00095005,0.019467,0.0021382,0.22494
738,0.001006,0.019509,0.0021368,0.22459
739,0.0010596,0.019761,0.0021324,0.22426
740,0.0011159,0.020156,0.0021248,0.22395
741,0.0011748,0.020524,0.0021139,0.22365
742,0.0012306,0.020862,0.0020996,0.22338
743,0.0012832,0.02117,0.0020817,0.22313
744,0.0013325,0.021448,0.0020605,0.2229
745,0.0013782,0.021694,0.0020358,0.22269
746,0.0014204,0.021911,0.002008,0.22251
747,0.0014585,0.022087,0.0019824,0.22234
748,0.0014922,0.022223,0.0019592,0.2222
749,0.0015223,0.022331,0.0019361,0.22207
750,0.0015487,0.022413,0.0019116,0.22197
751,0.0015712,0.022467,0.001886,0.22188
752,0.0015898,0.022493,0.0018685,0.22181
753,0.0016045,0.022492,0.0018523,0.22175
754,0.0016154,0.022466,0.0018374,0.22171
755,0.0016488,0.022416,0.0018265,0.22168
756,0.0016893,0.022344,0.0018172,0.22165
757,0.0017263,0.022251,0.0018078,0.22164
758,0.0017585,0.022115,0.0017968,0.22163
759,0.0017858,0.02194,0.0017839,0.22163
760,0.0018089,0.021834,0.001769,0.22163
761,0.0018281,0.021822,0.0017537,0.22164
762,0.0018435,0.02179,0.0017425,0.22165
763,0.001855,0.021736,0.0017292,0.22166
764,0.0018625,0.021662,0.0017149,0.22167
765,0.0018648,0.021546,0.0017051,0.22168
766,0.0018626,0.021507,0.0016956,0.2217
767,0.0018563,0.02158,0.0016866,0.22171
768,0.0018458,0.021632,0.0016749,0.22171
769,0.0018312,0.021657,0.0016604,0.22172
770,0.0018126,0.021656,0.0016431,0.22173
771,0.0017901,0.021626,0.0016229,0.22173
772,0.0017639,0.021567,0.0016003,0.22173
773,0.001734,0.021474,0.0015855,0.22172
774,0.0017006,0.021348,0.0015735,0.22171
775,0.0016639,0.021184,0.0015635,0.22169
776,0.0016239,0.020979,0.0015523,0.22166
777,0.0015811,0.020735,0.0015417,0.22163
778,0.0015358,0.020454,0.00153,0.22158
779,0.0014884,0.020137,0.0015161,0.22153
780,0.0014436,0.019786,0.0015001,0.22147
781,0.0014028,0.019403,0.001482,0.22139
782,0.0013613,0.018991,0.0014647,0.22131
783,0.0013196,0.018553,0.0014464,0.22121
784,0.001278,0.018182,0.0014384,0.22109
785,0.0012405,0.018099,0.0014205,0.22096
786,0.0012492,0.017994,0.0014,0.22082
787,0.0012665,0.017874,0.0013821,0.22064
788,0.0012861,0.017735,0.0013837,0.22045
789,0.0013158,0.017625,0.0013966,0.22025
790,0.0013435,0.017538,0.0014134,0.22002
791,0.001369,0.017469,0.0014289,0.21977
792,0.0013923,0.017464,0.0014468,0.21951
793,0.0014128,0.017439,0.0014649,0.21922
794,0.0014306,0.017394,0.0014807,0.21892
795,0.0014453,0.017328,0.0014961,0.2186
796,0.0014563,0.017234,0.0015109,0.21826
797,0.0014638,0.017121,0.0015234,0.21791
798,0.0014678,0.016991,0.0015339,0.21754
799,0.0014681,0.016846,0.0015424,0.21715
800,0.0014644,0.016689,0.001549,0.21676
801,0.0014566,0.016614,0.0015541,0.21635
802,0.0014444,0.016546,0.0015587,0.21594
803,0.0014277,0.016467,0.0015606,0.21551
804,0.0014067,0.016378,0.0015673,0.21508
805,0.0013814,0.01628,0.0015757,0.21464
806,0.0013519,0.016174,0.0015888,0.2142
807,0.0013186,0.01606,0.0016,0.21376
808,0.0012816,0.016043,0.0016106,0.21331
809,0.001241,0.016044,0.0016188,0.21286
810,0.0012076,0.016038,0.0016267,0.21241
811,0.0011769,0.016021,0.0016323,0.21197
812,0.001143,0.015991,0.0016359,0.21152
813,0.0011059,0.015945,0.0016374,0.21108
814,0.0010675,0.015881,0.0016368,0.21063
815,0.001044,0.015797,0.0016341,0.2102
816,0.001016,0.015691,0.0016382,0.20976
817,0.00098338,0.015614,0.0016432,0.20933
818,0.00094619,0.015599,0.0016455,0.2089
819,0.00090456,0.015561,0.001645,0.20847
820,0.00085853,0.015495,0.0016418,0.20805
821,0.0008122,0.015379,0.0016359,0.20763
822,0.00076471,0.015234,0.0016275,0.20721
823,0.00073528,0.015045,0.0016173,0.20679
824,0.00071942,0.01481,0.0016054,0.20638
825,0.00070048,0.014579,0.0015913,0.20597
826,0.00067868,0.014372,0.0015809,0.20557
827,0.000703,0.014088,0.0015755,0.20516
828,0.00072997,0.013801,0.0015718,0.20476
829,0.0007548,0.013776,0.0015649,0.20436
830,0.00077726,0.013978,0.0015565,0.20396
831,0.00079702,0.014198,0.0015493,0.20356
832,0.00081388,0.01443,0.00154,0.20316
833,0.000838,0.014621,0.0015301,0.20276
834,0.00087042,0.014769,0.0015224,0.20237
835,0.00092051,0.014873,0.0015206,0.20198
836,0.0009677,0.014933,0.0015242,0.2016
837,0.0010118,0.01495,0.0015265,0.20122
838,0.0010533,0.014925,0.0015272,0.20085
839,0.0010915,0.014862,0.001526,0.20048
840,0.0011253,0.014791,0.0015229,0.20012
841,0.0011544,0.014685,0.0015181,0.19978
842,0.0011784,0.014545,0.0015119,0.19944
843,0.0011972,0.014371,0.0015045,0.19912
844,0.0012106,0.014165,0.001496,0.19882
845,0.0012187,0.013928,0.0014873,0.19853
846,0.0012214,0.013661,0.0014802,0.19826
847,0.001219,0.013369,0.0014716,0.19801
848,0.0012179,0.013051,0.0014617,0.19777
849,0.0012147,0.012712,0.0014528,0.19756
850,0.0012063,0.012352,0.0014443,0.19736
851,0.001209,0.011975,0.0014366,0.19718
852,0.0012222,0.011638,0.0014276,0.19702
853,0.001231,0.011307,0.0014177,0.19688
854,0.0012355,0.010993,0.0014068,0.19675
855,0.0012358,0.010983,0.0013946,0.19663
856,0.0012307,0.010956,0.0013809,0.19653
857,0.001228,0.010915,0.0013659,0.19644
858,0.0012312,0.010858,0.0013498,0.19636
859,0.0012324,0.010789,0.0013346,0.19629
860,0.0012309,0.010706,0.0013208,0.19622
861,0.0012264,0.010677,0.0013057,0.19616
862,0.0012189,0.010657,0.0012912,0.1961
863,0.0012121,0.010632,0.0012793,0.19605
864,0.0012125,0.010602,0.0012675,0.196
865,0.001211,0.010566,0.0012553,0.19595
866,0.0012077,0.010525,0.0012465,0.1959
867,0.0012023,0.010472,0.0012395,0.19584
868,0.0011947,0.010522,0.0012315,0.19578
869,0.0011854,0.010667,0.0012271,0.19572
870,0.0011834,0.010806,0.0012219,0.19565
871,0.0012139,0.010939,0.001217,0.19557
872,0.001242,0.011098,0.0012149,0.19549
873,0.0012676,0.011333,0.0012147,0.1954
874,0.0012903,0.011552,0.0012142,0.1953
875,0.0013156,0.011752,0.0012133,0.19519
876,0.0013424,0.011931,0.0012123,0.19507
877,0.0013649,0.01209,0.0012108,0.19494
878,0.001383,0.012226,0.0012082,0.1948
879,0.0013965,0.012339,0.0012043,0.19464
880,0.0014053,0.012427,0.0012018,0.19448
881,0.0014097,0.012491,0.0012021,0.19431
882,0.0014136,0.01253,0.0012021,0.19412
883,0.001412,0.012543,0.0012011,0.19393
884,0.0014051,0.012531,0.0011989,0.19372
885,0.0013929,0.012494,0.0011963,0.1935
886,0.0013754,0.012432,0.0011924,0.19327
887,0.0013528,0.012346,0.001189,0.19303
888,0.0013254,0.012237,0.0011877,0.19278
889,0.0012932,0.012161,0.001187,0.19251
890,0.0012663,0.012149,0.0011858,0.19224
891,0.001252,0.012119,0.0011856,0.19196
892,0.0012371,0.012069,0.0011847,0.19166
893,0.0012189,0.012,0.0011839,0.19136
894,0.0011973,0.01198,0.0011835,0.19105
895,0.0011725,0.01197,0.0011824,0.19072
896,0.0011448,0.01194,0.0011806,0.19039
897,0.0011144,0.011892,0.001178,0.19005
898,0.0010815,0.011825,0.0011834,0.1897
899,0.0010465,0.01174,0.0011884,0.18935
900,0.0010346,0.011637,0.0011964,0.18898
901,0.0010218,0.011516,0.0012036,0.18861
902,0.0010073,0.011376,0.0012105,0.18823
903,0.00099125,0.01122,0.0012175,0.18785
904,0.00097378,0.011046,0.0012233,0.18746
905,0.00095491,0.010854,0.001228,0.18706
906,0.00096714,0.010642,0.0012316,0.18667
907,0.00099016,0.010413,0.0012344,0.18626
908,0.0010122,0.010362,0.0012381,0.18586
909,0.001033,0.010356,0.0012432,0.18545
910,0.0010526,0.010332,0.0012509,0.18504
911,0.0010709,0.01029,0.001263,0.18463
912,0.0010876,0.010232,0.0012737,0.18423
913,0.0011041,0.010156,0.0012829,0.18382
914,0.0011215,0.010064,0.0012907,0.18342
915,0.0011379,0.0099559,0.0012985,0.18302
916,0.0011529,0.0098325,0.0013045,0.18262
917,0.0011661,0.0096908,0.0013088,0.18223
918,0.0011775,0.0095328,0.0013133,0.18184
919,0.0011872,0.0093584,0.0013158,0.18146
920,0.0011954,0.0091671,0.0013163,0.18109
921,0.001202,0.0089589,0.0013148,0.18073
922,0.001207,0.0087344,0.0013114,0.18038
923,0.0012103,0.0084947,0.0013062,0.18003
924,0.0012121,0.0082431,0.0013,0.1797
925,0.0012124,0.0079852,0.0012939,0.17938
926,0.0012107,0.0077248,0.0012863,0.17907
927,0.0012344,0.0074614,0.0012783,0.17878
928,0.0012591,0.0072017,0.0012696,0.17849
929,0.0012816,0.0070758,0.0012591,0.17822
930,0.0013017,0.0069436,0.0012464,0.17797
931,0.0013194,0.006852,0.0012317,0.17772
932,0.0013349,0.0067546,0.0012154,0.17748
933,0.0013481,0.0066518,0.001198,0.17726
934,0.0013591,0.0065447,0.001181,0.17704
935,0.0013678,0.0064344,0.0011636,0.17684
936,0.0013835,0.0063228,0.0011456,0.17664
937,0.0013967,0.0062925,0.0011272,0.17646
938,0.0014068,0.0062551,0.0011096,0.17628
939,0.0014138,0.0062105,0.0010964,0.17611
940,0.0014177,0.0061592,0.0010893,0.17594
941,0.0014183,0.0061012,0.0010852,0.17578
942,0.0014155,0.0060371,0.0010832,0.17563
943,0.001409,0.0059672,0.0010829,0.17547
944,0.001399,0.0058919,0.0010821,0.17533
945,0.0013854,0.0058115,0.0010802,0.17518
946,0.0013685,0.0057266,0.0010773,0.17504
947,0.0013485,0.0056375,0.0010733,0.1749
948,0.0013254,0.0056167,0.0010685,0.17476
949,0.0012996,0.0056173,0.0010628,0.17463
950,0.0012848,0.0056173,0.0010571,0.17449
951,0.0012696,0.0056167,0.0010526,0.17436
952,0.0012523,0.0056145,0.0010491,0.17423
953,0.0012328,0.00561,0.001045,0.1741
954,0.0012113,0.0056027,0.0010403,0.17396
955,0.0011879,0.0055925,0.0010351,0.17383
956,0.0011627,0.0055798,0.0010295,0.1737
957,0.0011365,0.005565,0.0010233,0.17357
958,0.0011119,0.0055485,0.0010167,0.17344
959,0.0010857,0.0055307,0.0010096,0.17331
960,0.0010579,0.0055121,0.001003,0.17318
961,0.0010288,0.005493,0.00099611,0.17305
962,0.0010175,0.0055273,0.00098867,0.17292
963,0.001005,0.0055607,0.00098148,0.17279
964,0.00099623,0.0055929,0.00098053,0.17265
965,0.00098584,0.0056241,0.00098299,0.17252
966,0.00097376,0.0056602,0.00098512,0.17239
967,0.00095999,0.0056995,0.00098652,0.17225
968,0.00094456,0.0057348,0.00098716,0.17211
969,0.00092749,0.0057656,0.00098703,0.17197
970,0.00090881,0.0057916,0.00098615,0.17182
971,0.00088856,0.0059379,0.00098453,0.17167
972,0.00088827,0.0061038,0.00098245,0.17152
973,0.00089141,0.006261,0.00098285,0.17137
974,0.00089243,0.0064084,0.0009866,0.17121
975,0.00089123,0.0065445,0.00099314,0.17104
976,0.00088769,0.0066684,0.00099918,0.17087
977,0.00088168,0.0069055,0.0010042,0.17069
978,0.00087314,0.0071497,0.0010136,0.17051
979,0.00086191,0.0073775,0.0010234,0.17033
980,0.00084803,0.0075878,0.0010323,0.17013
981,0.00083158,0.0077795,0.0010403,0.16993
982,0.0008152,0.0079518,0.0010476,0.16973
983,0.00081511,0.008104,0.0010548,0.16952
984,0.00081381,0.0082303,0.0010609,0.1693
985,0.00080903,0.0083247,0.0010657,0.16908
986,0.00080173,0.0083982,0.0010693,0.16885
987,0.00079195,0.0084501,0.0010716,0.16862
988,0.00077972,0.0084795,0.0010728,0.16838
989,0.00076508,0.0084859,0.0010748,0.16814
990,0.00074811,0.0084691,0.0010768,0.16789
991,0.00072892,0.0084298,0.0010796,0.16763
992,0.00070761,0.0083685,0.0010839,0.16738
993,0.00068427,0.0082857,0.001087,0.16711
994,0.00065901,0.0081815,0.0010886,0.16685
995,0.00063319,0.0081787,0.0010886,0.16658
996,0.00060911,0.0082087,0.0010872,0.16631
997,0.00058348,0.0082583,0.0010854,0.16603
998,0.00055648,0.008288,0.0010832,0.16576
999,0.00052827,0.0082986,0.0010794,0.16548
1000,0.00050033,0.0082909,0.0010758,0.16521
1001,0.000472,0.0082662,0.001071,0.16493
1002,0.0004456,0.0082254,0.0010645,0.16466
1003,0.00042902,0.0081699,0.001057,0.16439
1004,0.0004113,0.0081008,0.0010488,0.16412
1005,0.00039258,0.0080199,0.0010399,0.16386
1006,0.00038257,0.0079293,0.0010302,0.1636
1007,0.00037618,0.0078402,0.0010192,0.16335
1008,0.00039925,0.0077543,0.001007,0.1631
1009,0.00042922,0.0077364,0.00099632,0.16286
1010,0.00045807,0.0078099,0.00098895,0.16263
1011,0.00048575,0.0079254,0.00098121,0.1624
1012,0.00051214,0.0080335,0.00097252,0.16219
1013,0.00053704,0.0081339,0.00096298,0.16198
1014,0.00056027,0.0082256,0.00095262,0.16178
1015,0.00058821,0.0083078,0.00094344,0.16158
1016,0.00061549,0.0083801,0.00093412,0.1614
1017,0.0006404,0.0084659,0.00092438,0.16122
1018,0.0006629,0.008556,0.00091653,0.16105
1019,0.00068298,0.0086613,0.00090853,0.16089
1020,0.0007006,0.0087543,0.00090045,0.16074
1021,0.00071574,0.0088353,0.00089247,0.16059
1022,0.00072841,0.0089042,0.0008851,0.16045
1023,0.00073859,0.0089609,0.00087793,0.16032
1024,0.0007463,0.0090126,0.000871,0.1602
1025,0.00075151,0.0090547,0.00086446,0.16008
1026,0.00075423,0.0090836,0.00085912,0.15998
1027,0.00075433,0.0090987,0.00085688,0.15988
1028,0.00075182,0.0090999,0.0008583,0.15978
1029,0.00074679,0.0090874,0.00086334,0.1597
1030,0.00073936,0.0090611,0.00087033,0.15962
1031,0.0007297,0.0090217,0.00087906,0.15954
1032,0.00071797,0.0089699,0.00088759,0.15947
1033,0.00070426,0.0089063,0.00089578,0.15941
1034,0.00068865,0.0088313,0.00090354,0.15935
1035,0.00067289,0.0087454,0.0009112,0.15929
1036,0.00066822,0.0086492,0.00091815,0.15924
1037,0.00066612,0.0085795,0.00092433,0.15919
1038,0.000664,0.0084994,0.00092969,0.15914
1039,0.0006627,0.0084074,0.0009342,0.15909
1040,0.00065969,0.0083127,0.00093865,0.15904
1041,0.00065516,0.0082781,0.00094213,0.15898
1042,0.000649,0.0082317,0.0009445,0.15893
1043,0.00064079,0.008174,0.00094685,0.15887
1044,0.00063058,0.0081169,0.00094835,0.15881
1045,0.00061859,0.0080495,0.00094986,0.15874
1046,0.00060502,0.007972,0.00095011,0.15867
1047,0.00058995,0.0078845,0.00094913,0.1586
1048,0.00057342,0.0077872,0.00094693,0.15852
1049,0.00055542,0.0076805,0.00094354,0.15844
1050,0.00053598,0.0075647,0.00093897,0.15835
1051,0.00051516,0.0074406,0.00093466,0.15826
1052,0.00050494,0.0073084,0.00092926,0.15816
1053,0.00050381,0.0071681,0.00092274,0.15805
1054,0.00050144,0.0070199,0.00091511,0.15794
1055,0.0004978,0.0071304,0.00090683,0.15783
1056,0.00051366,0.007261,0.00089742,0.15771
1057,0.00053561,0.0073819,0.00088684,0.15758
1058,0.00055728,0.0074936,0.00087515,0.15745
1059,0.00057983,0.0076021,0.00086243,0.15732
1060,0.00060099,0.0077316,0.00085,0.15717
1061,0.0006236,0.0078519,0.00084232,0.15703
1062,0.00064524,0.0079618,0.00083544,0.15688
1063,0.00066541,0.0080604,0.00082804,0.15672
1064,0.00068407,0.0081647,0.00082047,0.15656
1065,0.00070171,0.0083059,0.00081338,0.1564
1066,0.00072889,0.0084597,0.00080585,0.15623
1067,0.00075438,0.008604,0.00079792,0.15606
1068,0.0007781,0.0087409,0.00078964,0.15588
1069,0.00079993,0.0088627,0.00078116,0.1557
1070,0.00081972,0.008969,0.00077357,0.15552
1071,0.00083744,0.0090591,0.00076583,0.15534
1072,0.00085308,0.0091328,0.00075853,0.15515
1073,0.00086787,0.0091899,0.00075426,0.15496
1074,0.00088037,0.0092302,0.00075529,0.15478
1075,0.00089049,0.0092536,0.00075635,0.15458
1076,0.0008982,0.0092602,0.00075801,0.15439
1077,0.00090351,0.0092502,0.00076066,0.1542
1078,0.00090643,0.0092241,0.00076491,0.154
1079,0.00090699,0.0091824,0.00076989,0.15381
1080,0.00090522,0.0091256,0.00077469,0.15361
1081,0.00090115,0.0090541,0.00077931,0.15341
1082,0.00089761,0.009013,0.00078474,0.1532
1083,0.00089199,0.0089811,0.00078989,0.153
1084,0.00088398,0.0089371,0.00079473,0.15279
1085,0.00087363,0.0088815,0.00079925,0.15258
1086,0.00086121,0.0088147,0.00080344,0.15237
1087,0.00084788,0.0087373,0.00080902,0.15215
1088,0.00083257,0.008655,0.00081809,0.15194
1089,0.00081534,0.0085702,0.00082847,0.15172
1090,0.00079625,0.0084767,0.00083864,0.1515
1091,0.00077538,0.0083749,0.00084839,0.15128
1092,0.00075283,0.0082652,0.00085848,0.15106
1093,0.00072868,0.0081477,0.00086841,0.15084
1094,0.00070303,0.008023,0.00087752,0.15062
1095,0.00067599,0.0078914,0.00088578,0.15039
1096,0.00064997,0.0077528,0.00089313,0.15017
1097,0.00063325,0.0076074,0.00089957,0.14995
1098,0.00061515,0.0074552,0.00090507,0.14972
1099,0.00059573,0.0072962,0.00090963,0.1495
1100,0.0005751,0.0071303,0.00091324,0.14927
1101,0.00055341,0.0069589,0.0009159,0.14905
1102,0.00053086,0.0067992,0.00091761,0.14882
1103,0.00050746,0.0066573,0.00091837,0.1486
1104,0.00048323,0.0065107,0.00091823,0.14837
1105,0.00047268,0.0063426,0.00091705,0.14815
1106,0.00047165,0.0062038,0.00091462,0.14792
1107,0.00047025,0.0061108,0.00091135,0.14769
1108,0.00046808,0.0060262,0.00090743,0.14746
1109,0.0004649,0.005932,0.00090308,0.14723
1110,0.00046069,0.0058268,0.0008991,0.147
1111,0.00045553,0.0057113,0.00089572,0.14677
1112,0.00044951,0.0056116,0.00089234,0.14654
1113,0.00044542,0.0055189,0.00088893,0.14631
1114,0.00044192,0.0054151,0.00088551,0.14608
1115,0.00043737,0.0052992,0.00088425,0.14584
1116,0.00043171,0.0051701,0.00088341,0.14561
1117,0.00042494,0.0050269,0.00088273,0.14538
1118,0.00041959,0.0048693,0.00088273,0.14515
1119,0.00041286,0.0046978,0.00088231,0.14492
1120,0.00040449,0.0046125,0.00088144,0.14469
1121,0.00039448,0.0045227,0.00088013,0.14447
1122,0.00038297,0.0044217,0.00087893,0.14425
1123,0.00037013,0.0043082,0.00087773,0.14405
1124,0.00036911,0.004179,0.00087615,0.14385
1125,0.00036859,0.0040317,0.00087465,0.14366
1126,0.00038298,0.0038685,0.0008728,0.14349
1127,0.00040233,0.003691,0.00087055,0.14335
1128,0.00042022,0.0035705,0.00086786,0.14322
1129,0.00043669,0.0034696,0.00086633,0.14312
1130,0.0004515,0.00346,0.00086532,0.14304
1131,0.00046457,0.0034925,0.00086641,0.14299
1132,0.00047593,0.003517,0.00086713,0.14295
1133,0.00048563,0.0035341,0.00086705,0.14293
1134,0.00049375,0.003544,0.00086615,0.14293
1135,0.0005004,0.0035479,0.0008648,0.14293
1136,0.00050576,0.0035473,0.00086299,0.14294
1137,0.00050996,0.0035435,0.00086095,0.14295
1138,0.00051312,0.0035375,0.00085881,0.14297
1139,0.00051525,0.0035288,0.00085675,0.143
1140,0.0005165,0.0035193,0.00085389,0.14303
1141,0.000517,0.0035104,0.0008502,0.14306
1142,0.00051904,0.0035028,0.00084607,0.14309
1143,0.00052338,0.0034969,0.00084143,0.14312
1144,0.00052818,0.0034935,0.00083596,0.14316
1145,0.00053536,0.0035159,0.00082969,0.14319
1146,0.00054112,0.0035405,0.00082266,0.14323
1147,0.00054552,0.0036525,0.00081486,0.14326
1148,0.00055508,0.0037862,0.00080633,0.1433
1149,0.00057644,0.0039184,0.00079711,0.14333
1150,0.00059666,0.004048,0.00078838,0.14336
1151,0.00061544,0.0041793,0.00077996,0.14339
1152,0.00063273,0.0043121,0.00077094,0.14342
1153,0.00064859,0.0044452,0.00076139,0.14344
1154,0.000663,0.0045777,0.00075139,0.14346
1155,0.00067596,0.0047091,0.00074101,0.14348
1156,0.00068746,0.004839,0.00073381,0.1435
1157,0.0006975,0.0049668,0.00072678,0.14351
1158,0.00070609,0.0050916,0.00071952,0.14351
1159,0.00071321,0.0052125,0.00071196,0.14351
1160,0.00071875,0.0053287,0.00070424,0.14351
1161,0.00072268,0.0054391,0.00069704,0.1435
1162,0.00072503,0.0055429,0.00069049,0.14349
1163,0.00072586,0.0056392,0.00068398,0.14347
1164,0.00072839,0.0057273,0.00067796,0.14344
1165,0.00073143,0.0058064,0.00067303,0.14341
1166,0.00073656,0.0058743,0.00066817,0.14337
1167,0.0007401,0.0059247,0.00066342,0.14333
1168,0.00074244,0.0059637,0.00065884,0.14328
1169,0.00074355,0.005991,0.00065451,0.14323
1170,0.00074772,0.0060141,0.0006505,0.14316
1171,0.00075083,0.006054,0.00064691,0.14309
1172,0.00075235,0.0060796,0.0006448,0.14302
1173,0.0007522,0.0060907,0.00064481,0.14294
1174,0.00075086,0.0060867,0.00064466,0.14285
1175,0.00074826,0.0060676,0.0006443,0.14275
1176,0.0007438,0.0060334,0.00064409,0.14265
1177,0.00073745,0.005984,0.00064737,0.14254
1178,0.00072923,0.0059196,0.00065073,0.14243
1179,0.00071918,0.0058407,0.00065397,0.1423
1180,0.00070735,0.0057475,0.00065697,0.14217
1181,0.00069372,0.0056407,0.00065964,0.14204
1182,0.00067838,0.0055209,0.00066188,0.14189
1183,0.00066143,0.0053888,0.00066366,0.14174
1184,0.00064298,0.005245,0.00066495,0.14158
1185,0.00062317,0.0050904,0.00066572,0.14142
1186,0.00060212,0.0049279,0.00066596,0.14125
1187,0.00057998,0.0047673,0.00066597,0.14107
1188,0.00055689,0.0045983,0.00066663,0.14089
1189,0.00053301,0.0044413,0.00066672,0.1407
1190,0.00050909,0.0042894,0.00066624,0.1405
1191,0.0004857,0.0041382,0.00066571,0.1403
1192,0.00046187,0.0040044,0.00066463,0.14009
1193,0.00044775,0.0038634,0.00066376,0.13987
1194,0.00044774,0.0037447,0.00066283,0.13965
1195,0.00044791,0.0036953,0.00066148,0.13942
1196,0.00044778,0.00364,0.00066124,0.13919
1197,0.00044735,0.0035794,0.00066176,0.13895
1198,0.00044663,0.0035136,0.00066178,0.1387
1199,0.00044561,0.003443,0.00066136,0.13845
1200,0.0004443,0.0033677,0.00066052,0.13819
1201,0.00044267,0.0032882,0.00065932,0.13793
1202,0.00044489,0.0032044,0.00065879,0.13767
1203,0.00045736,0.0031168,0.0006581,0.13739
1204,0.00046934,0.0030253,0.00065868,0.13712
1205,0.00048076,0.0029409,0.00065915,0.13684
1206,0.00049154,0.0028636,0.00065945,0.13655
1207,0.0005016,0.0028526,0.00065959,0.13627
1208,0.00051087,0.002854,0.00065955,0.13597
1209,0.00051928,0.0028502,0.00065951,0.13568
1210,0.00052676,0.0028414,0.00066014,0.13538
1211,0.00053598,0.0028272,0.00066095,0.13508
1212,0.00054411,0.0028077,0.00066257,0.13478
1213,0.00055109,0.0027827,0.00066401,0.13448
1214,0.00055685,0.0027524,0.00066608,0.13418
1215,0.00056135,0.0027169,0.0006687,0.13388
1216,0.00056452,0.0026761,0.00067094,0.13358
1217,0.00056632,0.0026301,0.00067358,0.13328
1218,0.00056671,0.0025792,0.00067595,0.13298
1219,0.00056567,0.0025234,0.00067807,0.13268
1220,0.00056318,0.0024632,0.00068051,0.13239
1221,0.00055923,0.0023987,0.00068258,0.13211
1222,0.00055383,0.0023303,0.00068457,0.13183
1223,0.000547,0.0022585,0.0006865,0.13155
1224,0.00053874,0.0021839,0.00068803,0.13129
1225,0.00052908,0.0021071,0.00068915,0.13103
1226,0.00051808,0.0020286,0.00068984,0.13078
1227,0.00050611,0.001949,0.00069109,0.13054
1228,0.00049352,0.0018687,0.00069182,0.13032
1229,0.00047978,0.0017884,0.00069205,0.1301
1230,0.000465,0.0017138,0.00069177,0.1299
1231,0.00044929,0.0016421,0.00069345,0.1297
1232,0.00043275,0.001572,0.00069471,0.12952
1233,0.00041548,0.0015041,0.00069546,0.12934
1234,0.00039881,0.0014391,0.0006957,0.12917
1235,0.00039018,0.0013774,0.00069567,0.12901
1236,0.00038083,0.0013391,0.0006965,0.12886
1237,0.00037117,0.0013456,0.00069679,0.12872
1238,0.00036139,0.0013522,0.00069651,0.12858
1239,0.00035095,0.0013589,0.00069566,0.12845
1240,0.00033985,0.0013658,0.00069423,0.12833
1241,0.00032814,0.001373,0.00069223,0.12821
1242,0.00031581,0.0013805,0.00069077,0.12809
1243,0.0003029,0.0013885,0.000689,0.12799
1244,0.00028946,0.0014355,0.00068681,0.12788
1245,0.00027551,0.0015051,0.00068418,0.12778
1246,0.00026113,0.0016217,0.00068238,0.12769
1247,0.00025021,0.0017571,0.00068016,0.12759
1248,0.00024731,0.0018907,0.00067753,0.1275
1249,0.00024467,0.0020222,0.00067492,0.12741
1250,0.00024302,0.0021516,0.00067185,0.12732
1251,0.00024061,0.0022788,0.00066833,0.12723
1252,0.00023741,0.0024037,0.00066436,0.12714
1253,0.00023418,0.0025262,0.00065996,0.12705
1254,0.00023175,0.0026462,0.00065768,0.12696
1255,0.00023565,0.0027638,0.00065646,0.12687
1256,0.00023904,0.0028789,0.000655,0.12677
1257,0.00024161,0.002992,0.00065355,0.12668
1258,0.00024339,0.0031086,0.00065239,0.12658
1259,0.00024444,0.0032668,0.00065103,0.12648
1260,0.00024485,0.0034323,0.00064928,0.12638
1261,0.00024467,0.0035941,0.00064714,0.12627
1262,0.00024397,0.0037516,0.00064466,0.12616
1263,0.00024278,0.0039042,0.00064217,0.12605
1264,0.00024122,0.0040815,0.00063972,0.12594
1265,0.00023941,0.0042943,0.00063747,0.12583
1266,0.00023738,0.004503,0.00063553,0.12571
1267,0.00023511,0.0047062,0.00063357,0.12559
1268,0.00023581,0.0049025,0.0006312,0.12547
1269,0.00024272,0.0050932,0.00062849,0.12534
1270,0.00024909,0.0052803,0.00062551,0.12521
1271,0.0002549,0.0054567,0.00062228,0.12508
1272,0.00026015,0.0056218,0.00061876,0.12495
1273,0.00026542,0.0057755,0.00061701,0.12481
1274,0.00027081,0.0059177,0.0006162,0.12467
1275,0.0002757,0.0060487,0.0006155,0.12453
1276,0.0002801,0.0061691,0.00061438,0.12439
1277,0.00028405,0.0062795,0.00061283,0.12424
1278,0.00028756,0.0063803,0.0006127,0.12409
1279,0.00029063,0.0064716,0.00061728,0.12394
1280,0.00029325,0.0065537,0.00062135,0.12379
1281,0.00029645,0.0066267,0.00062484,0.12363
1282,0.00029944,0.0066906,0.00062784,0.12348
1283,0.0003052,0.0067085,0.00061843,0.12332
1284,0.00031151,0.0067234,0.00061788,0.12316
1285,0.00032427,0.0067843,0.0006166,0.123
1286,0.00033947,0.0068741,0.0006152,0.12283
1287,0.00035422,0.0069686,0.0006145,0.12267
1288,0.00036842,0.0070561,0.00061511,0.12251
1289,0.00038196,0.0071363,0.00061642,0.12234
1290,0.0003947,0.0072091,0.00061739,0.12217
1291,0.00040656,0.0072746,0.00061791,0.122
1292,0.00041744,0.0073331,0.00061789,0.12183
1293,0.00042728,0.0073846,0.00061751,0.12166
1294,0.0004361,0.0074302,0.00061671,0.12149
1295,0.00044388,0.0074702,0.0006154,0.12131
1296,0.00045056,0.0075045,0.00061357,0.12114
1297,0.00045611,0.0075326,0.00061119,0.12096
1298,0.00046045,0.0075543,0.00060829,0.12079
1299,0.00046356,0.007569,0.00060489,0.12061
1300,0.00046537,0.0075765,0.00060103,0.12043
1301,0.00046585,0.0075763,0.00059677,0.12025
1302,0.00046497,0.0075682,0.00059215,0.12007
1303,0.00046269,0.0075519,0.0005872,0.11989
1304,0.00045899,0.007527,0.00058203,0.11971
1305,0.00045384,0.0074932,0.0005766,0.11953
1306,0.00044724,0.0074503,0.00057087,0.11935
1307,0.00043918,0.007398,0.00056486,0.11917
1308,0.00042967,0.007341,0.00055953,0.11899
1309,0.00042185,0.0072759,0.00055475,0.11881
1310,0.00041429,0.0072017,0.00054967,0.11863
1311,0.00040575,0.0071189,0.00054431,0.11846
1312,0.00039629,0.0070273,0.00053872,0.11828
1313,0.00038889,0.0069302,0.00053294,0.1181
1314,0.0003857,0.0068301,0.00052709,0.11793
1315,0.00038176,0.0067214,0.00052316,0.11775
1316,0.00037713,0.0066046,0.00051987,0.11758
1317,0.00037187,0.0064804,0.00051699,0.11741
1318,0.00037016,0.0063494,0.00051469,0.11724
1319,0.00036894,0.0062127,0.00051241,0.11707
1320,0.00036795,0.0061333,0.0005103,0.11691
1321,0.00036664,0.0061231,0.00050817,0.11674
1322,0.00036941,0.0061853,0.00050617,0.11658
1323,0.00037836,0.0062414,0.00050486,0.11642
1324,0.00038663,0.0063069,0.00050356,0.11626
1325,0.00039416,0.0064049,0.00050225,0.1161
1326,0.00040326,0.0064976,0.00050098,0.11594
1327,0.00042047,0.0065847,0.00050054,0.11579
1328,0.00043859,0.0066658,0.00050092,0.11563
1329,0.00045866,0.0067437,0.00050186,0.11548
1330,0.00047802,0.006829,0.00050277,0.11533
1331,0.00049656,0.0069297,0.00050362,0.11517
1332,0.00051417,0.0070242,0.00050448,0.11502
1333,0.00053081,0.0071123,0.00050514,0.11487
1334,0.00054643,0.0071935,0.00050555,0.11472
1335,0.00056095,0.0072669,0.0005057,0.11456
1336,0.0005743,0.0073318,0.00050559,0.11441
1337,0.00058643,0.0073874,0.00050579,0.11425
1338,0.00059732,0.0074336,0.00050598,0.1141
1339,0.00060698,0.0074704,0.00050594,0.11394
1340,0.00061541,0.007498,0.00050612,0.11378
1341,0.00062263,0.0075165,0.00050609,0.11362
1342,0.00062866,0.0075261,0.00050633,0.11345
1343,0.00063358,0.007528,0.00050649,0.11329
1344,0.00063743,0.007523,0.00050636,0.11312
1345,0.00064025,0.0075113,0.00050598,0.11295
1346,0.00064203,0.0074928,0.00050535,0.11278
1347,0.00064276,0.0074671,0.00050444,0.1126
1348,0.00064234,0.0074318,0.00050361,0.11243
1349,0.00064067,0.0073849,0.00050294,0.11225
1350,0.00063795,0.0073296,0.00050188,0.11207
1351,0.0006342,0.007266,0.0005004,0.11188
1352,0.00062946,0.0071944,0.00049853,0.11169
1353,0.00062376,0.0071149,0.00049631,0.1115
1354,0.00061714,0.0070279,0.0004938,0.11131
1355,0.00060964,0.0069338,0.00049106,0.11112
1356,0.00060129,0.0068329,0.00048978,0.11092
1357,0.00059215,0.0067257,0.00048947,0.11072
1358,0.00058226,0.0066127,0.00048897,0.11052
1359,0.00057169,0.0064943,0.00048825,0.11032
1360,0.00056047,0.0063712,0.00048731,0.11011
1361,0.00054867,0.006244,0.00048656,0.1099
1362,0.00053635,0.0061133,0.00048611,0.10969
1363,0.00052471,0.0059794,0.00048579,0.10948
1364,0.00051543,0.0058431,0.00048617,0.10927
1365,0.00050542,0.0057161,0.00048629,0.10905
1366,0.00049471,0.0056039,0.00048615,0.10883
1367,0.00048334,0.005491,0.00048577,0.10861
1368,0.00047135,0.005378,0.00048556,0.10839
1369,0.00045875,0.0052652,0.00048689,0.10817
1370,0.00044558,0.005153,0.00048795,0.10794
1371,0.00043191,0.0050415,0.00048877,0.10771
1372,0.00041776,0.0049309,0.00048945,0.10748
1373,0.00040319,0.0048213,0.00048992,0.10725
1374,0.00038824,0.004713,0.00049017,0.10701
1375,0.00037295,0.0046059,0.00049021,0.10677
1376,0.00035735,0.0045,0.00049008,0.10653
1377,0.00034239,0.0043954,0.00049205,0.10629
1378,0.00033184,0.0042918,0.00049517,0.10604
1379,0.00032122,0.0041893,0.00049812,0.10579
1380,0.00031059,0.0040876,0.00050095,0.10554
1381,0.00029999,0.0039866,0.00050364,0.10529
1382,0.00028942,0.0038861,0.00050619,0.10503
1383,0.00027898,0.0037875,0.00050995,0.10477
1384,0.0002687,0.0036907,0.00051382,0.10451
1385,0.00026765,0.0035951,0.0005177,0.10425
1386,0.0002707,0.0035493,0.0005216,0.10398
1387,0.00027356,0.0035048,0.00052557,0.10371
1388,0.00027615,0.003457,0.0005296,0.10345
1389,0.00027838,0.0034051,0.00053372,0.10318
1390,0.0002802,0.0033485,0.00053806,0.1029
1391,0.00028153,0.0032865,0.00054228,0.10263
1392,0.00028233,0.0032186,0.00054652,0.10236
1393,0.00028255,0.0031444,0.00055086,0.10209
1394,0.00028214,0.0030637,0.0005558,0.10181
1395,0.00028109,0.0029763,0.0005607,0.10154
1396,0.00027935,0.0028821,0.00056537,0.10127
1397,0.00027691,0.0027812,0.00056981,0.101
1398,0.00027375,0.0026737,0.00057399,0.10073
1399,0.00026988,0.0025598,0.0005779,0.10046
1400,0.00026527,0.0024395,0.00058151,0.1002
1401,0.00026014,0.0023131,0.00058479,0.099938
1402,0.00025604,0.0021809,0.00058774,0.099682
1403,0.00026027,0.0020432,0.00059032,0.09943
1404,0.0002654,0.0019098,0.00059253,0.099183
1405,0.0002699,0.0018519,0.00059435,0.098942
1406,0.00027374,0.0018269,0.00059578,0.098707
1407,0.00027694,0.0017975,0.0005968,0.09848
1408,0.00027947,0.0017639,0.00059836,0.09826
1409,0.0002813,0.0017265,0.00060014,0.098048
1410,0.00028244,0.0016873,0.00060146,0.097846
1411,0.00028293,0.0016499,0.00060227,0.097652
1412,0.00028276,0.0016101,0.00060276,0.097469
1413,0.00028195,0.0015683,0.00060275,0.097295
1414,0.00028053,0.0015249,0.00060222,0.097132
1415,0.00027851,0.0014801,0.00060115,0.096979
1416,0.00027591,0.0014345,0.00059956,0.096837
1417,0.00027277,0.0013883,0.00059742,0.096705
1418,0.00026911,0.0013419,0.00059473,0.096583
1419,0.00026496,0.0012955,0.00059149,0.096471
1420,0.00026037,0.0012496,0.00058771,0.096369
1421,0.00025537,0.0012045,0.00058355,0.096275
1422,0.00025,0.0011603,0.00057959,0.096191
1423,0.0002443,0.0011174,0.00057578,0.096114
1424,0.0002383,0.001076,0.00057153,0.096045
1425,0.00023399,0.0010362,0.00056677,0.095983
1426,0.00023087,0.0010055,0.00056151,0.095928
1427,0.00022849,0.00097843,0.00055576,0.095879
1428,0.00022827,0.00098068,0.00055024,0.095835
1429,0.00022916,0.0010072,0.00054439,0.095795
1430,0.00023017,0.0010367,0.00053824,0.09576
1431,0.00023131,0.0010689,0.00053169,0.095729
1432,0.00023256,0.0011037,0.00052477,0.0957
1433,0.00023394,0.001141,0.00051749,0.095675
1434,0.00023546,0.0011853,0.00050993,0.095651
1435,0.00023765,0.001245,0.00050258,0.09563
1436,0.00024112,0.0013097,0.00049524,0.095609
1437,0.00024604,0.0013745,0.00048765,0.09559
1438,0.00025164,0.0014384,0.00047985,0.095571
1439,0.00025752,0.0015012,0.00047185,0.095551
1440,0.00026356,0.0015662,0.00046369,0.095532
1441,0.00027224,0.0016368,0.0004556,0.095512
1442,0.00028057,0.0017058,0.00044771,0.095491
1443,0.00028847,0.0017725,0.00043974,0.095468
1444,0.00029588,0.0018363,0.00043204,0.095444
1445,0.00030278,0.001897,0.00042546,0.095417
1446,0.00030914,0.001954,0.00041894,0.095389
1447,0.00031495,0.0020073,0.00041249,0.095357
1448,0.00032021,0.0020565,0.00040647,0.095322
1449,0.00032541,0.0021016,0.00040041,0.095285
1450,0.00033256,0.0021425,0.00039838,0.095243
1451,0.00033951,0.0021791,0.00039636,0.095198
1452,0.00034626,0.0022113,0.00039463,0.09515
1453,0.00035279,0.0022563,0.00039373,0.095097
1454,0.00035909,0.0023021,0.00039278,0.09504
1455,0.00036514,0.002345,0.00039176,0.094979
1456,0.00037088,0.0023851,0.00039066,0.094913
1457,0.00037631,0.0024223,0.0003896,0.094843
1458,0.00038144,0.0024563,0.00038887,0.094769
1459,0.00038628,0.0024872,0.00038811,0.094689
1460,0.00039082,0.0025149,0.0003873,0.094605
1461,0.00039506,0.0025413,0.00038651,0.094516
1462,0.00039915,0.0025679,0.00038599,0.094423
1463,0.00040338,0.0025913,0.00038539,0.094324
1464,0.00040728,0.0026114,0.00038472,0.09422
1465,0.00041084,0.0026282,0.00038393,0.094112
1466,0.00041405,0.0026416,0.00038312,0.093999
1467,0.00041689,0.0026516,0.00038218,0.093881
1468,0.00041935,0.0026582,0.00038109,0.093758
1469,0.00042141,0.0026613,0.00037984,0.09363
1470,0.00042308,0.002661,0.00037864,0.093498
1471,0.00042434,0.0026571,0.00037761,0.093361
1472,0.00042518,0.0026497,0.00037643,0.09322
1473,0.0004256,0.0026389,0.00037597,0.093074
1474,0.00042557,0.0026245,0.00037773,0.092924
1475,0.00042511,0.0026066,0.0003793,0.09277
1476,0.0004242,0.0025853,0.00038066,0.092611
1477,0.00042282,0.0025604,0.00038182,0.092448
1478,0.00042099,0.0025321,0.00038278,0.092282
1479,0.00041868,0.0025003,0.00038354,0.092111
1480,0.00041591,0.0024652,0.00038411,0.091937
1481,0.00041267,0.0024267,0.0003845,0.091759
1482,0.00040896,0.002385,0.0003847,0.091578
1483,0.00040477,0.0023401,0.00038484,0.091393
1484,0.00040013,0.0022921,0.00038509,0.091206
1485,0.00039503,0.0022412,0.00038519,0.091015
1486,0.00038951,0.002188,0.00038544,0.090821
1487,0.00038359,0.0021325,0.00038589,0.090625
1488,0.00037724,0.0020746,0.00038672,0.090427
1489,0.00037047,0.0020143,0.00038748,0.090226
1490,0.00036328,0.0019515,0.00038809,0.090024
1491,0.00035566,0.0018862,0.00038853,0.089819
1492,0.00034771,0.0018195,0.00038881,0.089613
1493,0.00033953,0.0017532,0.00038967,0.089406
1494,0.00033117,0.0016876,0.00039114,0.089199
1495,0.00032257,0.0016219,0.00039265,0.088991
1496,0.00031369,0.0015554,0.00039492,0.088782
1497,0.00030449,0.0014874,0.00039716,0.088574
1498,0.00029667,0.0014178,0.00039934,0.088367
1499,0.00028904,0.0013466,0.00040138,0.08816
1500,0.00028461,0.0012808,0.00040326,0.087955
1501,0.00028125,0.0012332,0.00040499,0.087752
1502,0.00027773,0.0011853,0.00040658,0.087551
1503,0.00027405,0.0011371,0.00040802,0.087354
1504,0.00027022,0.0010889,0.00040936,0.08716
1505,0.00026623,0.0010407,0.00041172,0.08697
1506,0.00026207,0.00099243,0.00041452,0.086786
1507,0.00025772,0.00094402,0.00041765,0.086607
1508,0.00025317,0.00089896,0.00042068,0.086433
1509,0.00024839,0.00089755,0.0004236,0.086266
1510,0.00025048,0.00092534,0.00042638,0.086104
1511,0.00025747,0.00096569,0.00042901,0.08595
1512,0.00026417,0.0010091,0.00043146,0.085801
1513,0.00027055,0.0010503,0.00043373,0.085659
1514,0.00027656,0.0010891,0.00043579,0.085522
1515,0.00028217,0.0011252,0.00043766,0.085391
1516,0.00028732,0.0011584,0.00043931,0.085265
1517,0.00029201,0.0011885,0.00044075,0.085144
1518,0.00029619,0.0012153,0.00044197,0.085028
1519,0.00029984,0.0012388,0.00044305,0.084915
1520,0.00030295,0.0012587,0.0004443,0.084807
1521,0.0003055,0.0012751,0.00044533,0.084702
1522,0.00030747,0.0012879,0.00044615,0.0846
1523,0.00030887,0.0012971,0.00044676,0.0845
1524,0.00030968,0.0013029,0.00044716,0.084404
1525,0.00030991,0.0013054,0.00044767,0.084309
1526,0.00030956,0.0013046,0.00044808,0.084217
1527,0.00031068,0.0013007,0.00044825,0.084126
1528,0.00031443,0.0012938,0.00044821,0.084037
1529,0.00031769,0.0012843,0.00044794,0.083949
1530,0.00032044,0.0012721,0.00044746,0.083862
1531,0.00032266,0.0012576,0.00044677,0.083775
1532,0.00032433,0.0012408,0.00044586,0.083689
1533,0.00032543,0.001222,0.00044475,0.083604
1534,0.00032596,0.0012105,0.00044342,0.083518
1535,0.00032742,0.0012238,0.00044188,0.083433
1536,0.00032892,0.0012503,0.00044013,0.083347
1537,0.00032987,0.0012742,0.00043816,0.083261
1538,0.00033026,0.0012955,0.00043597,0.083174
1539,0.00033009,0.0013141,0.00043356,0.083087
1540,0.00032936,0.00133,0.00043093,0.082999
1541,0.00032807,0.0013431,0.0004285,0.082911
1542,0.00032623,0.0013534,0.00042796,0.082821
1543,0.00032386,0.0013609,0.00042729,0.082731
1544,0.00032096,0.0013655,0.00042648,0.082639
1545,0.00031754,0.0013672,0.00042554,0.082546
1546,0.00031363,0.0013699,0.00042446,0.082452
1547,0.00030923,0.0013718,0.00042325,0.082357
1548,0.0003051,0.001371,0.00042192,0.08226
1549,0.00030079,0.0013675,0.00042046,0.082162
1550,0.00029606,0.0013613,0.00041889,0.082062
1551,0.00029093,0.0013526,0.00041721,0.081961
1552,0.00028542,0.0013412,0.00041543,0.081859
1553,0.00027954,0.0013272,0.00041356,0.081755
1554,0.0002733,0.0013229,0.00041161,0.08165
1555,0.00026672,0.0013667,0.00040958,0.081543
1556,0.0002598,0.0014255,0.0004078,0.081434
1557,0.00025251,0.0014923,0.00040621,0.081324
1558,0.00024803,0.0015577,0.00040457,0.081212
1559,0.00024612,0.0016215,0.00040287,0.081099
1560,0.00024387,0.0016832,0.00040107,0.080985
1561,0.00024134,0.0017435,0.00039916,0.080869
1562,0.00023854,0.0018024,0.00040016,0.080751
1563,0.00023865,0.0018596,0.00040138,0.080632
1564,0.00024006,0.0019146,0.00040264,0.080511
1565,0.00024122,0.0019672,0.0004039,0.080389
1566,0.00024213,0.0020172,0.00040514,0.080265
1567,0.00024279,0.0020647,0.00040632,0.08014
1568,0.00024323,0.0021096,0.00040743,0.080013
1569,0.00024345,0.002152,0.00040848,0.079884
1570,0.00024347,0.002192,0.00040948,0.079754
1571,0.00024331,0.00223,0.00041054,0.079623
1572,0.00024301,0.0022662,0.00041219,0.07949
1573,0.00024259,0.002301,0.00041412,0.079355
1574,0.00024209,0.0023347,0.00041597,0.079219
1575,0.0002415,0.0023674,0.00041785,0.079082
1576,0.00024086,0.0023994,0.00042009,0.078943
1577,0.0002429,0.0024306,0.00042221,0.078803
1578,0.00024655,0.0024763,0.00042456,0.078662
1579,0.00024987,0.0025279,0.00042685,0.07852
1580,0.00025288,0.0025773,0.00042903,0.078376
1581,0.00025555,0.0026244,0.00043107,0.078231
1582,0.00025791,0.0026693,0.000433,0.078084
1583,0.00026076,0.0027118,0.0004348,0.077937
1584,0.00026506,0.0027521,0.00043648,0.077788
1585,0.00026901,0.0027901,0.00043804,0.077639
1586,0.00027259,0.0028261,0.00043948,0.077488
1587,0.0002758,0.0028734,0.00044079,0.077337
1588,0.00027865,0.0029215,0.00044196,0.077185
1589,0.00028113,0.0029674,0.00044299,0.077032
1590,0.00028323,0.0030112,0.00044385,0.076879
1591,0.00028496,0.0030529,0.00044455,0.076726
1592,0.00028631,0.0030925,0.00044506,0.076573
1593,0.00028729,0.0031301,0.00044538,0.076419
1594,0.00028788,0.0031655,0.00044574,0.076266
1595,0.00028809,0.0031986,0.00044634,0.076114
1596,0.0002879,0.0032294,0.0004469,0.075961
1597,0.00028733,0.0032577,0.00044726,0.07581
1598,0.00028636,0.0032834,0.00044785,0.07566
1599,0.00028499,0.0033065,0.00044822,0.075512
1600,0.00028324,0.0033268,0.00044833,0.075365
1601,0.00028111,0.0033443,0.00044817,0.07522
1602,0.0002786,0.003359,0.00044774,0.075078
1603,0.00027573,0.0033709,0.00044706,0.074938
1604,0.0002725,0.0033799,0.00044612,0.0748
1605,0.00026893,0.0033862,0.00044493,0.074666
1606,0.00026503,0.0033896,0.00044348,0.074536
1607,0.00026082,0.0033904,0.00044179,0.074408
1608,0.00025632,0.0033884,0.00043985,0.074285
1609,0.00025155,0.0033837,0.00043795,0.074164
1610,0.00024651,0.0033765,0.000436,0.074048
1611,0.00024123,0.0033685,0.00043382,0.073935
1612,0.00023572,0.0033673,0.00043154,0.073825
1613,0.00023003,0.0033681,0.00042912,0.073718
1614,0.0002269,0.0033804,0.0004265,0.073614
1615,0.00022497,0.0033899,0.00042369,0.073513
1616,0.00022292,0.0033963,0.00042081,0.073414
1617,0.00022134,0.0033996,0.00041779,0.073317
1618,0.00021941,0.0034041,0.0004146,0.073222
1619,0.00021737,0.0034121,0.00041126,0.073128
1620,0.00021572,0.0034161,0.00040776,0.073035
1621,0.00021371,0.003416,0.00040413,0.072944
1622,0.00021136,0.0034121,0.00040036,0.072853
1623,0.00020869,0.0034042,0.00039669,0.072762
1624,0.00020569,0.0033924,0.00039356,0.072672
1625,0.00020236,0.0033767,0.00039082,0.072581
1626,0.00019875,0.0033574,0.00038796,0.07249
1627,0.00019484,0.0033345,0.00038497,0.072399
1628,0.00019446,0.0033079,0.00038186,0.072307
1629,0.00019543,0.0032776,0.00037865,0.072215
1630,0.00019615,0.0032642,0.00037535,0.072121
1631,0.00019664,0.0032493,0.00037197,0.072027
1632,0.00019688,0.0032302,0.00036851,0.071931
1633,0.00019691,0.0032411,0.00036564,0.071834
1634,0.0001978,0.0032488,0.00036384,0.071736
1635,0.00020084,0.0032539,0.00036202,0.071636
1636,0.00020497,0.0032572,0.00036026,0.071534
1637,0.00020909,0.0032575,0.00035883,0.071431
1638,0.00021319,0.0032651,0.0003574,0.071326
1639,0.00021726,0.003274,0.00035597,0.071219
1640,0.00022128,0.0032805,0.00035455,0.07111
1641,0.00022523,0.0032846,0.00035313,0.070999
1642,0.00022909,0.0032863,0.00035172,0.070886
1643,0.00023285,0.0033014,0.00035057,0.070771
1644,0.00023648,0.0033226,0.00034948,0.070654
1645,0.00023999,0.0033414,0.0003484,0.070535
1646,0.00024334,0.0033575,0.00034734,0.070413
1647,0.00024652,0.0033709,0.00034632,0.070289
1648,0.00024953,0.0033813,0.00034541,0.070163
1649,0.00025235,0.0033887,0.00034493,0.070035
1650,0.00025497,0.0033931,0.00034474,0.069904
1651,0.00025737,0.0033941,0.00034492,0.069771
1652,0.00025954,0.0033919,0.00034633,0.069636
1653,0.00026264,0.0033863,0.00034774,0.069498
1654,0.00026725,0.0033819,0.00034909,0.069358
1655,0.00027147,0.0033754,0.00035037,0.069216
1656,0.00027624,0.0033654,0.00035158,0.069072
1657,0.00028072,0.0033521,0.00035271,0.068925
1658,0.00028478,0.0033353,0.0003542,0.068777
1659,0.00028842,0.0033152,0.0003556,0.068626
1660,0.00029161,0.0032917,0.00035689,0.068473
1661,0.00029457,0.003265,0.00035806,0.068318
1662,0.00029742,0.0032396,0.0003591,0.068162
1663,0.00029985,0.0032137,0.00036001,0.068003
1664,0.00030185,0.003186,0.00036076,0.067843
1665,0.00030342,0.0031565,0.00036173,0.067682
1666,0.00030455,0.0031252,0.0003627,0.067519
1667,0.00030524,0.0030921,0.00036459,0.067355
1668,0.00030547,0.003057,0.00036697,0.067189
1669,0.00030526,0.0030202,0.00036917,0.067023
1670,0.00030472,0.0029841,0.00037119,0.066856
1671,0.00030385,0.0029486,0.00037304,0.066688
1672,0.00030261,0.0029131,0.0003747,0.06652
1673,0.00030098,0.0028773,0.00037617,0.066351
1674,0.00029895,0.0028408,0.00037746,0.066183
1675,0.00029652,0.0028034,0.00037874,0.066015
1676,0.00029366,0.0027649,0.00037992,0.065847
1677,0.00029038,0.002725,0.00038093,0.06568
1678,0.00028666,0.0026834,0.00038178,0.065514
1679,0.00028249,0.0026398,0.00038261,0.065348
1680,0.00027786,0.0025939,0.00038369,0.065184
1681,0.00027277,0.0025452,0.00038464,0.065022
1682,0.00026719,0.0024933,0.00038596,0.064862
1683,0.00026112,0.0024377,0.00038709,0.064703
1684,0.00025454,0.0023778,0.00038809,0.064547
1685,0.00024744,0.0023133,0.00038887,0.064393
1686,0.00023981,0.0022436,0.00038945,0.064242
1687,0.00023166,0.0021686,0.00038982,0.064094
1688,0.000223,0.0020881,0.00039,0.063949
1689,0.00021385,0.0020021,0.00039044,0.063808
1690,0.00020422,0.0019108,0.00039078,0.06367
1691,0.00019416,0.0018144,0.00039132,0.063536
1692,0.00018394,0.0017135,0.0003917,0.063405
1693,0.00017418,0.0016084,0.00039195,0.063279
1694,0.0001672,0.0015034,0.00039208,0.063157
1695,0.00016433,0.0014624,0.00039207,0.063039
1696,0.00016135,0.0014349,0.00039195,0.062926
1697,0.00015825,0.0014062,0.00039172,0.062817
1698,0.00015504,0.0013921,0.00039155,0.062713
1699,0.00015654,0.0013877,0.00039127,0.062614
1700,0.00015809,0.0013826,0.00039086,0.06252
1701,0.00015946,0.0013768,0.00039031,0.062431
1702,0.00016065,0.0013754,0.00038962,0.062346
1703,0.00016163,0.0013815,0.00038877,0.062267
1704,0.00016241,0.0013863,0.00038777,0.062191
1705,0.00016383,0.0013897,0.00038661,0.06212
1706,0.00016593,0.0013916,0.00038528,0.062054
1707,0.00016769,0.0013921,0.00038378,0.061991
1708,0.00016911,0.001391,0.00038231,0.061932
1709,0.00017019,0.0013882,0.00038093,0.061877
1710,0.00017095,0.0013838,0.00037939,0.061825
1711,0.00017138,0.0013776,0.00037769,0.061776
1712,0.0001715,0.0013695,0.00037582,0.061729
1713,0.00017132,0.0013596,0.00037379,0.061685
1714,0.00017111,0.001348,0.00037163,0.061644
1715,0.00017263,0.0013344,0.00036943,0.061604
1716,0.00017458,0.0013275,0.00036756,0.061566
1717,0.00017626,0.0013212,0.00036574,0.061529
1718,0.00017839,0.0013129,0.00036387,0.061494
1719,0.00018043,0.0013024,0.00036197,0.061459
1720,0.00018209,0.0012905,0.00035989,0.061425
1721,0.00018339,0.0012912,0.00035763,0.061392
1722,0.00018435,0.0012892,0.00035521,0.061359
1723,0.00018498,0.0012847,0.00035268,0.061326
1724,0.00018532,0.0012777,0.00035004,0.061293
1725,0.00018536,0.0012682,0.00034731,0.06126
1726,0.00018513,0.0012564,0.0003445,0.061227
1727,0.00018463,0.0012423,0.00034159,0.061194
1728,0.00018386,0.0012259,0.0003386,0.06116
1729,0.00018284,0.0012075,0.00033582,0.061125
1730,0.00018295,0.001187,0.00033356,0.06109
1731,0.00018341,0.0011647,0.00033144,0.061054
1732,0.00018357,0.0011405,0.00032924,0.061017
1733,0.00018343,0.0011148,0.00032693,0.060979
1734,0.00018302,0.0010875,0.00032455,0.06094
1735,0.00018398,0.0010588,0.00032229,0.0609
1736,0.00018638,0.0010289,0.00031994,0.060859
1737,0.00018855,0.00099933,0.00031748,0.060817
1738,0.00019048,0.00097599,0.00031493,0.060774
1739,0.00019218,0.00095163,0.00031388,0.060729
1740,0.00019367,0.0009263,0.00031336,0.060683
1741,0.00019496,0.00090006,0.00031279,0.060636
1742,0.00019604,0.00087298,0.00031215,0.060588
1743,0.00019694,0.00084511,0.00031141,0.060537
1744,0.00019766,0.00081651,0.00031079,0.060486
1745,0.00019821,0.00078722,0.00031013,0.060433
1746,0.00019862,0.00075745,0.00030944,0.060378
1747,0.0001989,0.0007285,0.0003087,0.060322
1748,0.00019905,0.0007142,0.00030788,0.060264
1749,0.00019908,0.00069956,0.00030699,0.060205
1750,0.00019897,0.00068442,0.00030603,0.060144
1751,0.00019871,0.00066869,0.00030499,0.060081
1752,0.0001983,0.00065238,0.00030388,0.060016
1753,0.00019775,0.0006356,0.00030341,0.05995
1754,0.00019707,0.00061845,0.00030302,0.059881
1755,0.00019626,0.00060106,0.00030252,0.059811
1756,0.00019534,0.00058353,0.0003019,0.059739
1757,0.00019431,0.00056594,0.00030118,0.059665
1758,0.00019316,0.00054833,0.00030035,0.059589
1759,0.00019191,0.00053075,0.00029943,0.059511
1760,0.00019055,0.00051321,0.0002984,0.059431
1761,0.00018909,0.00049574,0.00029838,0.059349
1762,0.00018752,0.00047836,0.00029832,0.059265
1763,0.00018585,0.0004611,0.00029816,0.059179
1764,0.00018409,0.000444,0.00029789,0.059091
1765,0.0001829,0.0004271,0.00029752,0.059002
1766,0.00018172,0.00041406,0.00029705,0.05891
1767,0.00018041,0.00040262,0.00029648,0.058816
1768,0.000179,0.00039133,0.00029582,0.058721
1769,0.00017747,0.00038019,0.0002951,0.058624
1770,0.00017582,0.00037162,0.00029434,0.058525
1771,0.00017405,0.00036734,0.00029352,0.058424
1772,0.00017214,0.00036342,0.00029264,0.058322
1773,0.00017011,0.00035985,0.00029184,0.058218
1774,0.00016794,0.00035661,0.00029164,0.058113
1775,0.0001656,0.00035367,0.00029145,0.058006
1776,0.00016311,0.00035101,0.00029122,0.057899
1777,0.00016048,0.00034859,0.00029097,0.05779
1778,0.00015773,0.00034639,0.00029089,0.05768
1779,0.00015487,0.00034437,0.00029076,0.05757
1780,0.00015192,0.00034248,0.00029058,0.057459
1781,0.0001489,0.00034068,0.00029037,0.057348
1782,0.00014583,0.00033892,0.00029011,0.057236
1783,0.00014275,0.00033714,0.0002898,0.057124
1784,0.00013966,0.0003353,0.00028949,0.057012
1785,0.00013659,0.00033334,0.00028914,0.056901
1786,0.00013356,0.00033121,0.00028885,0.056789
1787,0.00013058,0.00032985,0.00028854,0.056679
1788,0.00012819,0.00033748,0.00028856,0.056569
1789,0.00012697,0.0003446,0.0002887,0.05646
1790,0.0001258,0.00035124,0.00028893,0.056351
1791,0.00012471,0.00035766,0.00028927,0.056244
1792,0.00012369,0.00036396,0.00029033,0.056139
1793,0.00012274,0.00037007,0.00029173,0.056035
1794,0.00012184,0.00037585,0.00029299,0.055932
1795,0.00012099,0.00038115,0.00029408,0.055831
1796,0.00012014,0.00038577,0.00029502,0.055732
1797,0.00011928,0.00038945,0.00029579,0.055634
1798,0.00011837,0.00039198,0.00029642,0.055538
1799,0.00011737,0.00039314,0.00029691,0.055444
1800,0.00011627,0.00039279,0.00029726,0.055352
1801,0.00011504,0.00039084,0.00029748,0.055261
1802,0.00011397,0.00038729,0.0002976,0.055172
1803,0.00011396,0.00038214,0.00029758,0.055085
1804,0.00011382,0.00037547,0.00029741,0.055
1805,0.00011354,0.00036733,0.0002971,0.054916
1806,0.00011307,0.00035784,0.00029664,0.054834
1807,0.0001124,0.00034708,0.00029603,0.054754
1808,0.00011149,0.00033517,0.00029527,0.054675
1809,0.00011032,0.00032222,0.00029436,0.054598
1810,0.00010889,0.00030832,0.00029329,0.054523
1811,0.00010716,0.00030872,0.00029208,0.05445
1812,0.00010514,0.00033553,0.00029073,0.054378
1813,0.00010521,0.0003634,0.00028924,0.054308
1814,0.00010733,0.00039232,0.00028769,0.054239
1815,0.00010927,0.00042967,0.00028606,0.054173
1816,0.00011105,0.00046756,0.00028433,0.054108
1817,0.00011266,0.0005057,0.0002825,0.054045
1818,0.0001141,0.00054398,0.00028082,0.053983
1819,0.00011538,0.0005823,0.00027941,0.053924
1820,0.00011649,0.00062055,0.00027802,0.053866
1821,0.00011819,0.0006586,0.00027658,0.053809
1822,0.00012144,0.00069634,0.00027504,0.053755
1823,0.00012461,0.0007429,0.00027338,0.053702
1824,0.00012771,0.00079396,0.0002716,0.05365
1825,0.0001307,0.00084474,0.00026978,0.0536
1826,0.0001336,0.00089506,0.00026786,0.053551
1827,0.00013638,0.00094483,0.00026584,0.053504
1828,0.00013904,0.0010031,0.00026373,0.053458
1829,0.00014158,0.0010605,0.00026152,0.053414
1830,0.00014398,0.0011168,0.00025925,0.05337
1831,0.00014623,0.0011719,0.00025709,0.053327
1832,0.00014833,0.0012256,0.00025484,0.053286
1833,0.00015027,0.0012777,0.0002525,0.053245
1834,0.00015204,0.0013283,0.0002501,0.053204
1835,0.00015362,0.0013772,0.00024772,0.053164
1836,0.00015502,0.0014243,0.00024534,0.053125
1837,0.00015707,0.0014696,0.00024293,0.053086
1838,0.000159,0.0015131,0.00024156,0.053047
1839,0.00016075,0.0015547,0.00024022,0.053008
1840,0.00016231,0.0015996,0.00023886,0.052969
1841,0.0001637,0.0016454,0.00023751,0.05293
1842,0.00016492,0.0016894,0.00023616,0.05289
1843,0.00016598,0.0017316,0.00023483,0.052851
1844,0.00016689,0.0017831,0.00023358,0.052811
1845,0.00016816,0.0018352,0.00023236,0.05277
1846,0.00016979,0.0018907,0.00023118,0.052729
1847,0.00017128,0.0019446,0.00023002,0.052687
1848,0.00017263,0.0019964,0.0002289,0.052644
1849,0.00017384,0.0020462,0.00022781,0.052601
1850,0.00017492,0.0020939,0.00022739,0.052557
1851,0.00017587,0.0021398,0.00022787,0.052511
1852,0.00017669,0.0021838,0.00022866,0.052465
1853,0.00017761,0.0022261,0.00022945,0.052419
1854,0.00017994,0.0022668,0.00023043,0.052371
1855,0.00018209,0.0023061,0.00023151,0.052322
1856,0.00018406,0.0023441,0.00023276,0.052272
1857,0.00018585,0.002381,0.00023397,0.052221
1858,0.00018744,0.0024169,0.00023512,0.052169
1859,0.00018883,0.0024519,0.00023621,0.052117
1860,0.00019002,0.0024862,0.00023723,0.052063
1861,0.000191,0.0025199,0.00023818,0.052008
1862,0.00019179,0.002553,0.00023906,0.051952
1863,0.00019238,0.0025855,0.00023985,0.051896
1864,0.00019278,0.0026175,0.00024065,0.051838
1865,0.000193,0.0026489,0.00024139,0.05178
1866,0.00019304,0.0026797,0.00024203,0.05172
1867,0.00019292,0.0027098,0.00024258,0.05166
1868,0.00019266,0.0027393,0.00024304,0.051599
1869,0.00019225,0.0027681,0.0002434,0.051537
1870,0.00019266,0.0027961,0.00024403,0.051475
1871,0.00019296,0.0028232,0.00024565,0.051412
1872,0.00019313,0.0028494,0.00024723,0.051348
1873,0.00019318,0.0028745,0.0002487,0.051284
1874,0.00019309,0.0029016,0.00025007,0.05122
1875,0.00019288,0.0029276,0.00025159,0.051155
1876,0.00019254,0.0029523,0.00025307,0.051089
1877,0.00019228,0.0029753,0.00025449,0.051024
1878,0.00019204,0.0029967,0.0002558,0.050958
1879,0.00019164,0.0030164,0.00025699,0.050893
1880,0.0001911,0.0030343,0.00025806,0.050827
1881,0.0001904,0.0030503,0.00025901,0.050762
1882,0.00018956,0.0030644,0.00025984,0.050697
1883,0.00018858,0.0030766,0.00026054,0.050633
1884,0.00018747,0.0030868,0.00026112,0.050568
1885,0.00018622,0.003095,0.00026158,0.050505
1886,0.00018485,0.0031012,0.00026192,0.050442
1887,0.00018337,0.0031054,0.00026215,0.050379
1888,0.00018178,0.0031076,0.00026226,0.050317
1889,0.00018009,0.0031078,0.00026232,0.050256
1890,0.0001783,0.0031115,0.00026237,0.050196
1891,0.00017816,0.0031244,0.00026232,0.050136
1892,0.00017937,0.0031364,0.00026221,0.050077
1893,0.00018042,0.0031461,0.00026208,0.050018
1894,0.00018131,0.0031534,0.00026185,0.04996
1895,0.00018204,0.0031584,0.00026153,0.049903
1896,0.0001826,0.003161,0.00026111,0.049845
1897,0.00018301,0.0031614,0.0002606,0.049788
1898,0.00018325,0.0031595,0.00026001,0.049731
1899,0.00018334,0.0031554,0.00025937,0.049675
1900,0.00018328,0.0031491,0.0002587,0.049618
1901,0.00018307,0.0031406,0.00025796,0.04956
1902,0.0001827,0.0031299,0.00025715,0.049503
1903,0.00018219,0.0031172,0.00025627,0.049445
1904,0.00018153,0.0031023,0.00025533,0.049387
1905,0.00018073,0.0030854,0.00025437,0.049328
1906,0.00017979,0.0030666,0.0002535,0.049268
1907,0.0001788,0.0030477,0.00025263,0.049208
1908,0.00017777,0.0030286,0.00025179,0.049146
1909,0.00017666,0.0030087,0.00025096,0.049084
1910,0.00017544,0.0029875,0.00025009,0.049021
1911,0.0001741,0.0029645,0.00024937,0.048957
1912,0.00017261,0.0029394,0.00024884,0.048892
1913,0.00017097,0.002912,0.00024818,0.048826
1914,0.0001692,0.0028826,0.00024743,0.048758
1915,0.0001673,0.0028515,0.0002467,0.048689
1916,0.00016529,0.0028188,0.0002462,0.048619
1917,0.00016316,0.0027843,0.00024597,0.048548
1918,0.00016089,0.0027478,0.00024576,0.048475
1919,0.00015848,0.0027091,0.00024554,0.048401
1920,0.00015591,0.0026677,0.00024523,0.048326
1921,0.00015316,0.0026235,0.00024481,0.048249
1922,0.00015023,0.0025763,0.00024426,0.04817
1923,0.00014712,0.0025258,0.00024359,0.048091
1924,0.00014383,0.0024722,0.00024285,0.04801
1925,0.00014035,0.0024155,0.00024208,0.047928
1926,0.0001367,0.0023557,0.00024132,0.047844
1927,0.00013288,0.0022931,0.00024065,0.047759
1928,0.00012892,0.0022278,0.00024085,0.047673
1929,0.00012482,0.0021601,0.00024109,0.047586
1930,0.00012059,0.0020902,0.00024146,0.047497
1931,0.00011665,0.0020185,0.00024183,0.047407
1932,0.00011351,0.0019451,0.00024221,0.047316
1933,0.00011024,0.0018751,0.00024259,0.047224
1934,0.00010685,0.001805,0.00024297,0.047131
1935,0.00010335,0.0017337,0.00024335,0.047037
1936,9.9746e-05,0.0016612,0.00024373,0.046942
1937,9.6029e-05,0.0015875,0.00024411,0.046846
1938,9.2205e-05,0.0015129,0.00024452,0.046749
1939,8.8272e-05,0.0014373,0.00024507,0.046651
1940,8.4232e-05,0.0013607,0.00024562,0.046553
1941,8.0084e-05,0.0012833,0.00024616,0.046454
1942,7.5827e-05,0.001205,0.00024669,0.046354
1943,7.1463e-05,0.0011259,0.0002472,0.046254
1944,6.6992e-05,0.001046,0.00024768,0.046154
1945,6.2453e-05,0.00096547,0.00024814,0.046053
1946,5.9196e-05,0.00088432,0.00024862,0.045951
1947,5.5863e-05,0.00080263,0.00024937,0.04585
1948,5.2455e-05,0.00072048,0.00025022,0.045748
1949,4.8973e-05,0.00063794,0.00025111,0.045646
1950,4.5419e-05,0.00055511,0.00025195,0.045545
1951,4.6009e-05,0.00047206,0.00025297,0.045443
1952,4.7664e-05,0.00043355,0.00025419,0.045341
1953,4.9216e-05,0.00040852,0.00025529,0.04524
1954,5.0663e-05,0.0003921,0.00025628,0.045139
1955,5.2125e-05,0.00037671,0.00025716,0.045038
1956,5.4098e-05,0.00036414,0.00025792,0.044938
1957,5.5961e-05,0.00035109,0.00025855,0.044838
1958,5.7715e-05,0.00033758,0.00025906,0.044739
1959,5.9618e-05,0.00032363,0.00025944,0.04464
1960,6.1478e-05,0.00031497,0.0002597,0.044542
1961,6.3232e-05,0.0003097,0.00025983,0.044445
1962,6.4969e-05,0.00030433,0.00025983,0.044349
1963,6.8491e-05,0.00029886,0.00025971,0.044253
1964,7.2016e-05,0.00029327,0.00025976,0.044158
1965,7.5516e-05,0.00028753,0.00025979,0.044064
1966,7.9669e-05,0.00028535,0.00025971,0.043971
1967,8.392e-05,0.00028455,0.00025951,0.043879
1968,8.8113e-05,0.00028355,0.00025923,0.043788
1969,9.2231e-05,0.00028251,0.00025882,0.043699
1970,9.6277e-05,0.00028144,0.00025829,0.04361
1971,0.00010026,0.0002803,0.00025762,0.043522
1972,0.00010418,0.00027905,0.00025683,0.043436
1973,0.00010806,0.00027761,0.00025592,0.043351
1974,0.00011192,0.00027585,0.00025489,0.043267
1975,0.00011576,0.00027367,0.00025376,0.043184
1976,0.00012047,0.00027095,0.00025253,0.043103
1977,0.0001252,0.0002732,0.00025121,0.043024
1978,0.0001299,0.00027767,0.00024982,0.042946
1979,0.00013455,0.00028128,0.00024842,0.04287
1980,0.00013914,0.00028807,0.00024728,0.042795
1981,0.00014365,0.00029907,0.00024616,0.042723
1982,0.00014807,0.00030962,0.00024509,0.042653
1983,0.00015237,0.00031969,0.00024396,0.042584
1984,0.00015656,0.00032925,0.00024277,0.042518
1985,0.00016062,0.00033826,0.00024152,0.042454
1986,0.00016455,0.00034672,0.00024028,0.042393
1987,0.00016834,0.00035458,0.00023902,0.042333
1988,0.00017199,0.00036184,0.00023773,0.042275
1989,0.00017548,0.00036847,0.0002364,0.04222
1990,0.00017879,0.00037446,0.00023504,0.042165
1991,0.00018192,0.00037979,0.00023364,0.042112
1992,0.00018487,0.00038446,0.00023221,0.042061
1993,0.00018765,0.00038845,0.00023074,0.04201
1994,0.00019027,0.00039175,0.00022925,0.041959
1995,0.00019272,0.00039437,0.00022773,0.041909
1996,0.00019501,0.0003963,0.0002262,0.041859
1997,0.00019716,0.00039755,0.00022465,0.041809
1998,0.00019917,0.00039811,0.0002231,0.041758
1999,0.00020105,0.00039799,0.00022155,0.041707
2000,0.0002028,0.00039721,0.00022001,0.041655
2001,0.00020444,0.00039577,0.00021849,0.041603
2002,0.00020595,0.00039368,0.00021699,0.04155
2003,0.00020733,0.00039096,0.00021551,0.041495
2004,0.00020858,0.00038763,0.00021407,0.04144
2005,0.00020968,0.00038371,0.00021268,0.041383
2006,0.00021064,0.00037922,0.00021134,0.041325
2007,0.00021144,0.00037423,0.00021003,0.041265
2008,0.00021209,0.00037003,0.00020875,0.041204
2009,0.00021257,0.00036528,0.00020757,0.041142
2010,0.00021289,0.00036001,0.00020695,0.041078
2011,0.00021306,0.00035423,0.00020633,0.041013
2012,0.00021307,0.00034798,0.00020569,0.040946
2013,0.00021294,0.00034127,0.00020505,0.040877
2014,0.00021266,0.00033414,0.00020441,0.040807
2015,0.00021225,0.00032661,0.00020376,0.040735
2016,0.00021171,0.00031872,0.00020336,0.040661
2017,0.00021105,0.00031049,0.00020334,0.040586
2018,0.00021027,0.00030197,0.00020329,0.04051
2019,0.00020947,0.00029318,0.00020322,0.040432
2020,0.00020857,0.00028415,0.00020312,0.040352
2021,0.00020754,0.00027493,0.00020299,0.040271
2022,0.00020636,0.00026554,0.00020284,0.040188
2023,0.00020504,0.00025602,0.00020282,0.040104
2024,0.00020357,0.0002464,0.00020276,0.040018
2025,0.00020206,0.00023673,0.00020266,0.039931
2026,0.00020203,0.00023198,0.00020251,0.039843
2027,0.00020184,0.00023134,0.00020231,0.039753
2028,0.00020148,0.00023051,0.00020209,0.039662
2029,0.00020097,0.00022951,0.00020184,0.03957
2030,0.00020032,0.00022835,0.00020155,0.039477
2031,0.00019953,0.00022702,0.00020128,0.039382
2032,0.00019862,0.00022554,0.00020103,0.039286
2033,0.0001976,0.00022392,0.00020073,0.039189
2034,0.00019647,0.00022217,0.00020039,0.039091
2035,0.00019524,0.00022031,0.00020033,0.038992
2036,0.00019391,0.00021833,0.00020087,0.038892
2037,0.0001925,0.00021626,0.00020179,0.038791
2038,0.00019099,0.0002141,0.00020266,0.038689
2039,0.00018939,0.00021187,0.00020352,0.038587
2040,0.0001877,0.00020958,0.00020435,0.038483
2041,0.00018591,0.00020723,0.00020513,0.038378
2042,0.00018403,0.00020484,0.00020586,0.038273
2043,0.00018204,0.00020243,0.00020654,0.038167
2044,0.00017994,0.00019999,0.00020717,0.03806
2045,0.00017773,0.00019755,0.00020774,0.037953
2046,0.00017541,0.00019511,0.00020826,0.037845
2047,0.00017297,0.00019398,0.00020872,0.037737
2048,0.00017068,0.00019403,0.00020912,0.037628
2049,0.00016835,0.00019421,0.00020976,0.037519
2050,0.00016588,0.00019435,0.00021046,0.037409
2051,0.00016328,0.00019447,0.00021107,0.037299
2052,0.00016056,0.00019455,0.00021162,0.037189
2053,0.00015772,0.0001946,0.00021209,0.037079
2054,0.00015475,0.00019463,0.00021248,0.036968
2055,0.00015166,0.00019463,0.0002128,0.036858
2056,0.00014845,0.00019461,0.00021304,0.036747
2057,0.00014512,0.00019456,0.00021321,0.036637
2058,0.00014167,0.00019449,0.0002133,0.036527
2059,0.00013811,0.00019439,0.00021343,0.036417
2060,0.00013444,0.00019426,0.00021373,0.036308
2061,0.00013071,0.0001941,0.00021394,0.036199
2062,0.00012691,0.00019502,0.00021434,0.03609
2063,0.00012307,0.00020275,0.000215,0.035982
2064,0.0001192,0.00021047,0.00021562,0.035875
2065,0.00011536,0.00021816,0.00021624,0.035768
2066,0.00011262,0.00022581,0.00021707,0.035663
2067,0.00010987,0.00023341,0.00021784,0.035558
2068,0.0001071,0.00024096,0.00021854,0.035454
2069,0.00010434,0.00024845,0.00021919,0.035352
2070,0.00010157,0.00025587,0.00021977,0.03525
2071,9.8816e-05,0.0002632,0.00022029,0.03515
2072,9.6071e-05,0.00027044,0.00022078,0.035051
2073,9.3343e-05,0.00027942,0.00022123,0.034953
2074,9.0634e-05,0.00029708,0.00022161,0.034857
2075,8.7948e-05,0.00031434,0.00022192,0.034762
2076,8.5285e-05,0.00033118,0.0002223,0.034669
2077,8.2646e-05,0.00034763,0.00022272,0.034578
2078,8.003e-05,0.0003637,0.00022307,0.034488
2079,7.7436e-05,0.00037938,0.00022335,0.0344
2080,7.4865e-05,0.00039468,0.00022355,0.034313
2081,7.2315e-05,0.0004096,0.00022368,0.034229
2082,6.9786e-05,0.00042413,0.00022373,0.034146
2083,6.835e-05,0.00043826,0.00022369,0.034066
2084,6.7285e-05,0.00045197,0.00022358,0.033988
2085,6.6213e-05,0.00046525,0.00022338,0.033912
2086,6.5132e-05,0.00047806,0.0002231,0.033838
2087,6.4041e-05,0.00049038,0.00022274,0.033766
2088,6.2935e-05,0.00050218,0.00022229,0.033697
2089,6.1814e-05,0.00051343,0.00022181,0.03363
2090,6.0992e-05,0.00052461,0.00022124,0.033565
2091,6.0164e-05,0.00054298,0.00022059,0.033503
2092,5.9316e-05,0.00058701,0.00021985,0.033443
2093,5.8445e-05,0.00063001,0.00021903,0.033386
2094,5.8935e-05,0.00067194,0.00021826,0.033331
2095,6.0882e-05,0.0007128,0.00021756,0.033279
2096,6.2757e-05,0.00075256,0.00021678,0.033229
2097,6.4559e-05,0.00079122,0.00021591,0.033182
2098,6.6287e-05,0.00082879,0.00021496,0.033139
2099,6.794e-05,0.00086528,0.00021394,0.033098
2100,6.9516e-05,0.00090067,0.00021283,0.033061
2101,7.1013e-05,0.00093494,0.00021165,0.033027
2102,7.243e-05,0.0009681,0.00021038,0.032997
2103,7.3765e-05,0.0010001,0.00020905,0.032971
2104,7.5017e-05,0.001031,0.00020763,0.032949
2105,7.6183e-05,0.0010617,0.00020615,0.032931
2106,7.7994e-05,0.0010972,0.0002046,0.032917
2107,7.9889e-05,0.0011315,0.00020298,0.032907
2108,8.0585e-05,0.0011489,0.00019232,0.032902
2109,7.9978e-05,0.0011483,0.00017408,0.032898
2110,7.9259e-05,0.0011469,0.0001701,0.032897
2111,7.8424e-05,0.0011447,0.00016591,0.032898
2112,7.7501e-05,0.0011421,0.00016174,0.032901
2113,7.6547e-05,0.0011398,0.00015777,0.032904
2114,7.5638e-05,0.0011388,0.00015429,0.032909
2115,7.4852e-05,0.0011402,0.0001515,0.032913
2116,7.4255e-05,0.0011448,0.00014873,0.032917
2117,7.3892e-05,0.0011531,0.00014629,0.03292
2118,7.3789e-05,0.0011653,0.00014388,0.032923
2119,7.3951e-05,0.0011815,0.00014161,0.032924
2120,7.4368e-05,0.0012049,0.00013947,0.032923
2121,7.5016e-05,0.0012343,0.00013749,0.03292
2122,7.5864e-05,0.0012663,0.00013571,0.032914
2123,7.6872e-05,0.0013004,0.00013441,0.032907
2124,7.8012e-05,0.0013359,0.00013339,0.032896
2125,7.9844e-05,0.0013721,0.00013256,0.032884
2126,8.1684e-05,0.0014082,0.00013185,0.032868
2127,8.3484e-05,0.0014438,0.00013119,0.03285
2128,8.5205e-05,0.0014781,0.00013057,0.032829
2129,8.6908e-05,0.0015108,0.0001299,0.032806
2130,8.8858e-05,0.0015441,0.00012954,0.032779
2131,9.0965e-05,0.0015796,0.00012951,0.032751
2132,9.3444e-05,0.0016175,0.00012992,0.032719
2133,9.6014e-05,0.0016589,0.00013058,0.032685
2134,9.8624e-05,0.001702,0.00013133,0.032648
2135,0.00010128,0.001746,0.00013212,0.032609
2136,0.00010395,0.0017906,0.00013286,0.032567
2137,0.00010662,0.0018353,0.00013351,0.032523
2138,0.00010925,0.0018798,0.00013405,0.032477
2139,0.00011181,0.0019236,0.0001345,0.032428
2140,0.00011467,0.0019663,0.00013527,0.032377
2141,0.00011788,0.0020077,0.00013648,0.032324
2142,0.00012092,0.0020473,0.00013763,0.032269
2143,0.00012377,0.0020848,0.00013872,0.032211
2144,0.00012639,0.0021197,0.00013972,0.032152
2145,0.00012875,0.0021514,0.00014063,0.032091
2146,0.00013081,0.0021796,0.00014143,0.032028
2147,0.00013254,0.0022037,0.00014217,0.031964
2148,0.00013393,0.0022233,0.00014312,0.031898
2149,0.00013493,0.0022381,0.00014397,0.03183
2150,0.00013556,0.0022478,0.0001448,0.031761
2151,0.00013579,0.0022525,0.00014552,0.031691
2152,0.00013573,0.0022539,0.00014612,0.031619
2153,0.00013576,0.0022517,0.0001466,0.031545
2154,0.00013542,0.0022443,0.00014704,0.031471
2155,0.0001347,0.0022356,0.00014737,0.031395
2156,0.00013487,0.0022268,0.00014789,0.031317
2157,0.00013507,0.0022133,0.00015013,0.031239
2158,0.00013494,0.0021952,0.00015248,0.03116
2159,0.00013449,0.002173,0.00015476,0.031079
2160,0.00013373,0.0021468,0.00015694,0.030998
2161,0.00013269,0.002117,0.00015902,0.030916
2162,0.00013138,0.0020838,0.00016097,0.030833
2163,0.00012982,0.0020475,0.0001628,0.030749
2164,0.00012803,0.0020083,0.00016449,0.030664
2165,0.00012604,0.0019669,0.00016603,0.030579
2166,0.00012393,0.0019245,0.00016736,0.030494
2167,0.00012175,0.0018816,0.00016868,0.030409
2168,0.00011951,0.0018385,0.00016994,0.030323
2169,0.00011721,0.0017959,0.00017107,0.030237
2170,0.00011487,0.0017535,0.00017203,0.030151
2171,0.0001125,0.0017112,0.0001728,0.030065
2172,0.00011024,0.0016691,0.0001734,0.029979
2173,0.00010796,0.0016272,0.00017387,0.029894
2174,0.00010564,0.0015855,0.00017422,0.029809
2175,0.0001033,0.0015442,0.00017448,0.029725
2176,0.00010095,0.0015033,0.0001748,0.029641
2177,9.857e-05,0.0014627,0.00017503,0.029558
2178,9.618e-05,0.0014225,0.00017523,0.029477
2179,9.3781e-05,0.0013828,0.00017531,0.029396
2180,9.1377e-05,0.0013436,0.00017527,0.029317
2181,8.8974e-05,0.001305,0.00017511,0.02924
2182,8.6577e-05,0.001267,0.00017485,0.029164
2183,8.4191e-05,0.0012297,0.00017453,0.02909
2184,8.1821e-05,0.0011932,0.00017419,0.029018
2185,7.9472e-05,0.0011574,0.00017376,0.028948
2186,7.7147e-05,0.0011224,0.00017324,0.02888
2187,7.4849e-05,0.0010883,0.00017263,0.028814
2188,7.2582e-05,0.001055,0.00017191,0.028752
2189,7.0358e-05,0.0010228,0.00017115,0.028692
2190,6.8221e-05,0.00099238,0.00017036,0.028634
2191,6.619e-05,0.00096419,0.00016951,0.02858
2192,6.4252e-05,0.00093794,0.00016858,0.028529
2193,6.2396e-05,0.00091335,0.00016746,0.028482
2194,6.0682e-05,0.00089174,0.00016622,0.028437
2195,5.9221e-05,0.00087275,0.00016498,0.028396
2196,5.828e-05,0.00085503,0.00016372,0.028359
2197,5.7327e-05,0.00083747,0.00016243,0.028325
2198,5.6459e-05,0.00081898,0.00016107,0.028294
2199,5.5995e-05,0.00080293,0.00015964,0.028267
2200,5.5367e-05,0.00078518,0.00015815,0.028244
2201,5.4551e-05,0.00076448,0.00015663,0.028224
2202,5.354e-05,0.00074077,0.00015513,0.028207
2203,5.2338e-05,0.00071418,0.00015367,0.028193
2204,5.0953e-05,0.00068497,0.00015225,0.028183
2205,4.994e-05,0.0006534,0.00015085,0.028176
2206,4.9569e-05,0.00061968,0.00014944,0.028172
2207,4.9292e-05,0.00059227,0.000148,0.028171
2208,4.9128e-05,0.00056791,0.00014656,0.028173
2209,4.9087e-05,0.0005436,0.00014522,0.028178
2210,5.1381e-05,0.00052894,0.00014389,0.028185
2211,5.3814e-05,0.00052667,0.00014248,0.028194
2212,5.6364e-05,0.00052413,0.00014099,0.028206
2213,5.9031e-05,0.00052131,0.00013944,0.02822
2214,6.1814e-05,0.00051823,0.00013787,0.028235
2215,6.4703e-05,0.0005149,0.00013633,0.028252
2216,6.7686e-05,0.00051134,0.00013491,0.02827
2217,7.0747e-05,0.00050755,0.00013354,0.02829
2218,7.3867e-05,0.00050355,0.00013222,0.02831
2219,7.7024e-05,0.00049934,0.00013096,0.028332
2220,8.02e-05,0.00049493,0.00012976,0.028353
2221,8.3374e-05,0.00049034,0.0001288,0.028376
2222,8.6531e-05,0.00048556,0.00012808,0.028398
2223,8.9657e-05,0.0004806,0.00012738,0.02842
2224,9.2738e-05,0.00047548,0.00012669,0.028442
2225,9.5767e-05,0.00047019,0.00012599,0.028464
2226,9.8737e-05,0.00046474,0.00012527,0.028486
2227,0.00010164,0.00045913,0.00012455,0.028507
2228,0.00010448,0.00045337,0.0001238,0.028527
2229,0.00010724,0.00044746,0.00012304,0.028546
2230,0.00011062,0.00044474,0.00012226,0.028564
2231,0.00011392,0.00044292,0.00012149,0.028582
2232,0.00011712,0.00044089,0.00012098,0.028598
2233,0.00012021,0.00043865,0.00012078,0.028612
2234,0.00012319,0.00043619,0.00012058,0.028626
2235,0.00012602,0.00043351,0.00012041,0.028638
2236,0.00012869,0.0004306,0.00012027,0.028649
2237,0.00013116,0.00042747,0.00012016,0.028659
2238,0.00013343,0.00042412,0.00012012,0.028667
2239,0.00013546,0.00042055,0.00012022,0.028673
2240,0.00013724,0.00041675,0.00012046,0.028678
2241,0.00013876,0.00041272,0.00012079,0.028682
2242,0.00013999,0.00040847,0.00012117,0.028683
2243,0.00014092,0.00040396,0.00012158,0.028683
2244,0.00014155,0.00039921,0.00012205,0.028682
2245,0.00014187,0.0003942,0.00012255,0.028679
2246,0.0001419,0.00038891,0.00012307,0.028674
2247,0.00014163,0.00038334,0.00012362,0.028668
2248,0.00014111,0.00037748,0.00012419,0.02866
2249,0.0001408,0.00037133,0.00012475,0.028651
2250,0.00014025,0.00036487,0.00012531,0.028641
2251,0.00013948,0.00036217,0.00012582,0.028629
2252,0.00013848,0.00035981,0.0001263,0.028615
2253,0.00013712,0.00035713,0.00012691,0.028601
2254,0.00013544,0.00035413,0.00012788,0.028585
2255,0.00013343,0.0003508,0.00012891,0.028567
2256,0.00013113,0.00034715,0.00012994,0.028549
2257,0.00012855,0.00034315,0.00013098,0.028529
2258,0.00012572,0.00033883,0.0001321,0.028508
2259,0.00012264,0.00033417,0.00013323,0.028486
2260,0.00011933,0.00032918,0.00013436,0.028463
2261,0.00011582,0.00032385,0.00013546,0.028439
2262,0.00011212,0.00031819,0.00013654,0.028414
2263,0.00010826,0.0003122,0.00013759,0.028388
2264,0.00010425,0.00030588,0.00013861,0.028361
2265,0.00010011,0.00029924,0.0001396,0.028333
2266,9.5853e-05,0.00029227,0.00014054,0.028305
2267,9.1504e-05,0.00028498,0.00014144,0.028275
2268,8.7079e-05,0.00027738,0.00014229,0.028245
2269,8.2597e-05,0.00026948,0.00014308,0.028214
2270,7.8076e-05,0.00026128,0.00014382,0.028183
2271,7.3534e-05,0.00025278,0.00014449,0.02815
2272,6.9582e-05,0.000244,0.00014509,0.028117
2273,6.6319e-05,0.00023645,0.00014562,0.028084
2274,6.3188e-05,0.00023215,0.00014607,0.02805
2275,6.0132e-05,0.00022774,0.00014645,0.028015
2276,5.7159e-05,0.00022322,0.0001468,0.02798
2277,5.4278e-05,0.00022556,0.00014706,0.027945
2278,5.4957e-05,0.00025368,0.00014724,0.027909
2279,5.6647e-05,0.0002797,0.00014734,0.027873
2280,5.8154e-05,0.00030362,0.00014736,0.027836
2281,5.9479e-05,0.00032545,0.00014729,0.027799
2282,6.0627e-05,0.0003452,0.00014713,0.027762
2283,6.1602e-05,0.00036291,0.0001469,0.027725
2284,6.2406e-05,0.00037861,0.00014658,0.027688
2285,6.3048e-05,0.00039238,0.00014624,0.02765
2286,6.3531e-05,0.00040427,0.00014589,0.027613
2287,6.3864e-05,0.00041434,0.00014547,0.027576
2288,6.4054e-05,0.0004227,0.00014497,0.027538
2289,6.4107e-05,0.00042941,0.00014448,0.027501
2290,6.4031e-05,0.00043457,0.00014404,0.027465
2291,6.4008e-05,0.00044003,0.00014355,0.027428
2292,6.4231e-05,0.00044571,0.000143,0.027392
2293,6.4337e-05,0.00045006,0.0001424,0.027357
2294,6.4332e-05,0.00045317,0.00014174,0.027322
2295,6.4221e-05,0.00045622,0.00014103,0.027288
2296,6.401e-05,0.00046119,0.00014028,0.027254
2297,6.3724e-05,0.00046553,0.00013948,0.027221
2298,6.337e-05,0.00046937,0.00013863,0.027189
2299,6.2947e-05,0.00047268,0.00013773,0.027158
2300,6.2522e-05,0.00047634,0.00013683,0.027127
2301,6.2376e-05,0.00050155,0.00013627,0.027098
2302,6.2515e-05,0.00052847,0.00013566,0.027069
2303,6.4484e-05,0.00055496,0.000135,0.027041
2304,6.6388e-05,0.00058107,0.00013429,0.027013
2305,6.8228e-05,0.00060683,0.00013353,0.026987
2306,7.0005e-05,0.00063227,0.00013271,0.026961
2307,7.172e-05,0.00065742,0.00013182,0.026936
2308,7.3371e-05,0.00068228,0.00013106,0.026911
2309,7.4958e-05,0.00070683,0.00013058,0.026886
2310,7.6476e-05,0.00073104,0.00013006,0.026863
2311,7.7935e-05,0.00075503,0.0001295,0.026839
2312,7.9335e-05,0.00077881,0.00012899,0.026816
2313,8.0674e-05,0.00080237,0.00012852,0.026793
2314,8.1951e-05,0.00082567,0.00012804,0.02677
2315,8.3166e-05,0.00084871,0.00012755,0.026748
2316,8.4319e-05,0.00087149,0.00012705,0.026725
2317,8.5413e-05,0.00089404,0.00012656,0.026703
2318,8.645e-05,0.00091639,0.00012636,0.026681
2319,8.7436e-05,0.0009386,0.00012615,0.026658
2320,8.8375e-05,0.00096072,0.00012594,0.026636
2321,8.9272e-05,0.00098283,0.00012572,0.026614
2322,9.0133e-05,0.001005,0.0001255,0.026592
2323,9.0973e-05,0.0010273,0.00012528,0.02657
2324,9.1793e-05,0.00105,0.00012507,0.026548
2325,9.2595e-05,0.0010728,0.00012486,0.026525
2326,9.3378e-05,0.0010959,0.00012465,0.026503
2327,9.4146e-05,0.0011193,0.00012443,0.026482
2328,9.4902e-05,0.0011429,0.00012419,0.02646
2329,9.5645e-05,0.0011669,0.00012394,0.026438
2330,9.6377e-05,0.0011911,0.00012365,0.026416
2331,9.7095e-05,0.0012155,0.00012367,0.026395
2332,9.7797e-05,0.0012401,0.00012373,0.026374
2333,9.8478e-05,0.0012648,0.00012375,0.026353
2334,9.9134e-05,0.0012895,0.00012372,0.026332
2335,9.9761e-05,0.0013141,0.00012379,0.026312
2336,0.00010035,0.0013386,0.00012388,0.026292
2337,0.00010091,0.0013628,0.00012394,0.026273
2338,0.00010142,0.0013867,0.00012396,0.026254
2339,0.00010189,0.0014103,0.00012394,0.026235
2340,0.00010231,0.0014334,0.00012387,0.026217
2341,0.00010268,0.001456,0.00012376,0.0262
2342,0.000103,0.001478,0.00012359,0.026182
2343,0.00010326,0.0014994,0.00012338,0.026166
2344,0.00010347,0.0015202,0.00012311,0.02615
2345,0.00010404,0.0015424,0.00012278,0.026134
2346,0.00010463,0.0015649,0.00012241,0.026119
2347,0.00010516,0.0015867,0.00012198,0.026105
2348,0.00010591,0.0016103,0.0001215,0.026091
2349,0.00010756,0.0016369,0.00012097,0.026077
2350,0.00010914,0.0016626,0.0001204,0.026064
2351,0.00011064,0.0016883,0.00011979,0.026051
2352,0.00011204,0.001714,0.00011915,0.026039
2353,0.00011361,0.0017385,0.00011849,0.026027
2354,0.00011513,0.0017616,0.00011802,0.026015
2355,0.00011654,0.0017833,0.00011754,0.026004
2356,0.00011783,0.0018033,0.00011706,0.025993
2357,0.00011897,0.0018216,0.00011657,0.025982
2358,0.00011998,0.0018381,0.00011609,0.025972
2359,0.00012083,0.0018526,0.00011562,0.025962
2360,0.00012152,0.001865,0.00011533,0.025953
2361,0.00012205,0.0018752,0.00011509,0.025944
2362,0.00012241,0.0018832,0.0001153,0.025935
2363,0.00012261,0.0018888,0.00011557,0.025926
2364,0.00012263,0.0018921,0.00011586,0.025918
2365,0.00012249,0.001893,0.00011617,0.025911
2366,0.00012218,0.0018915,0.00011647,0.025903
2367,0.00012171,0.0018876,0.00011678,0.025896
2368,0.00012108,0.0018814,0.00011708,0.025889
2369,0.00012029,0.001873,0.00011744,0.025882
2370,0.00011936,0.0018623,0.00011778,0.025876
2371,0.00011829,0.0018494,0.00011808,0.025869
2372,0.00011708,0.0018345,0.00011834,0.025863
2373,0.00011574,0.0018176,0.00011856,0.025856
2374,0.00011427,0.0017988,0.00011872,0.025849
2375,0.00011269,0.0017781,0.00011883,0.025842
2376,0.000111,0.0017558,0.00011888,0.025835
2377,0.0001092,0.0017319,0.00011887,0.025828
2378,0.00010731,0.0017066,0.00011879,0.02582
2379,0.00010533,0.0016798,0.00011865,0.025812
2380,0.00010326,0.0016519,0.00011844,0.025803
2381,0.00010112,0.0016228,0.00011816,0.025794
2382,9.892e-05,0.0015928,0.00011788,0.025784
2383,9.6661e-05,0.001562,0.00011754,0.025774
2384,9.436e-05,0.0015305,0.00011713,0.025763
2385,9.2027e-05,0.0014986,0.00011664,0.025751
2386,8.9674e-05,0.0014663,0.00011609,0.025739
2387,9.0376e-05,0.0014439,0.00011548,0.025725
2388,9.0991e-05,0.0014332,0.00011479,0.025712
2389,9.1509e-05,0.0014218,0.00011405,0.025697
2390,9.1928e-05,0.0014097,0.00011324,0.025681
2391,9.2495e-05,0.0013975,0.00011238,0.025665
2392,9.3048e-05,0.0013867,0.00011147,0.025648
2393,9.3491e-05,0.0013751,0.00011051,0.02563
2394,9.3821e-05,0.0013629,0.00010951,0.025611
2395,9.4042e-05,0.00135,0.00010847,0.025591
2396,9.4168e-05,0.0013364,0.0001074,0.02557
2397,9.4174e-05,0.0013222,0.00010636,0.025549
2398,9.4059e-05,0.0013073,0.00010531,0.025526
2399,9.3822e-05,0.0012919,0.00010424,0.025503
2400,9.3462e-05,0.0012759,0.00010317,0.025478
2401,9.2981e-05,0.0012593,0.0001021,0.025453
2402,9.2381e-05,0.0012421,0.00010104,0.025427
2403,9.1667e-05,0.0012243,9.9994e-05,0.0254
2404,9.0839e-05,0.0012058,9.8974e-05,0.025372
2405,8.9903e-05,0.0011868,9.8062e-05,0.025343
2406,8.8862e-05,0.0011672,9.717e-05,0.025314
2407,8.7719e-05,0.001147,9.6299e-05,0.025283
2408,8.6479e-05,0.0011263,9.5584e-05,0.025252
2409,8.5147e-05,0.0011057,9.4936e-05,0.02522
2410,8.416e-05,0.0010867,9.4309e-05,0.025187
2411,8.3087e-05,0.0010671,9.3703e-05,0.025153
2412,8.1933e-05,0.001047,9.3117e-05,0.025119
2413,8.0708e-05,0.0010265,9.2554e-05,0.025085
2414,7.9453e-05,0.0010063,9.2019e-05,0.025049
2415,7.8166e-05,0.00098629,9.1534e-05,0.025013
2416,7.6832e-05,0.00096604,9.1677e-05,0.024977
2417,7.5438e-05,0.00094518,9.2146e-05,0.02494
2418,7.3982e-05,0.00092351,9.2671e-05,0.024903
2419,7.2467e-05,0.00090096,9.3224e-05,0.024866
2420,7.0899e-05,0.00087758,9.3766e-05,0.024828
2421,6.929e-05,0.00085343,9.4292e-05,0.02479
2422,6.7649e-05,0.00082865,9.48e-05,0.024752
2423,6.5987e-05,0.00080333,9.529e-05,0.024714
2424,6.4314e-05,0.00077754,9.5757e-05,0.024676
2425,6.2636e-05,0.00075149,9.6199e-05,0.024638
2426,6.0959e-05,0.00072507,9.6767e-05,0.024599
2427,5.9287e-05,0.00069826,9.7372e-05,0.024561
2428,5.7629e-05,0.00067105,9.7941e-05,0.024523
2429,5.5993e-05,0.00064343,9.8495e-05,0.024485
2430,5.4309e-05,0.0006154,9.9023e-05,0.024448
2431,5.2577e-05,0.00058698,9.9504e-05,0.02441
2432,5.0823e-05,0.00055817,9.9932e-05,0.024373
2433,4.9079e-05,0.000529,0.0001003,0.024336
2434,4.737e-05,0.00049948,0.00010061,0.024299
2435,4.5711e-05,0.00046963,0.00010086,0.024262
2436,4.4108e-05,0.00043949,0.00010107,0.024225
2437,4.2562e-05,0.00040907,0.00010141,0.024189
2438,4.1189e-05,0.00037842,0.00010179,0.024153
2439,4.2207e-05,0.00035677,0.00010214,0.024117
2440,4.3262e-05,0.00035156,0.00010246,0.024082
2441,4.4346e-05,0.00034604,0.00010281,0.024046
2442,4.5452e-05,0.00034021,0.00010315,0.024011
2443,4.6571e-05,0.00033408,0.00010346,0.023976
2444,4.7695e-05,0.00032765,0.00010375,0.023942
2445,4.8817e-05,0.00032093,0.00010401,0.023907
2446,4.9932e-05,0.00031391,0.00010423,0.023873
2447,5.1033e-05,0.00030662,0.00010441,0.023839
2448,5.2117e-05,0.00029904,0.00010454,0.023805
2449,5.318e-05,0.0002912,0.00010462,0.023771
2450,5.4218e-05,0.0002831,0.00010466,0.023737
2451,5.5228e-05,0.00027475,0.00010466,0.023703
2452,5.6205e-05,0.00026616,0.00010461,0.02367
2453,5.7144e-05,0.00025734,0.00010488,0.023636
2454,5.804e-05,0.00024829,0.00010518,0.023603
2455,5.8888e-05,0.00023904,0.00010542,0.02357
2456,5.9682e-05,0.00022959,0.00010562,0.023537
2457,6.0415e-05,0.00021995,0.00010577,0.023504
2458,6.1083e-05,0.00021014,0.0001059,0.023471
2459,6.1681e-05,0.00020017,0.00010599,0.023438
2460,6.2205e-05,0.00019005,0.00010601,0.023406
2461,6.2651e-05,0.00017979,0.00010599,0.023374
2462,6.3017e-05,0.00016942,0.00010591,0.023342
2463,6.3301e-05,0.00015894,0.00010578,0.02331
2464,6.4257e-05,0.000149,0.00010561,0.023278
2465,6.5181e-05,0.0001427,0.0001054,0.023247
2466,6.6028e-05,0.00013635,0.00010516,0.023216
2467,6.6798e-05,0.00012998,0.00010487,0.023186
2468,6.749e-05,0.00012358,0.00010454,0.023156
2469,6.8104e-05,0.00011716,0.00010417,0.023127
2470,6.864e-05,0.00011074,0.00010378,0.023098
2471,6.9099e-05,0.00010431,0.00010335,0.02307
2472,6.9651e-05,9.9825e-05,0.00010289,0.023043
2473,7.0314e-05,9.6131e-05,0.00010258,0.023016
2474,7.0902e-05,9.2453e-05,0.00010242,0.02299
2475,7.1417e-05,8.8792e-05,0.00010221,0.022965
2476,7.1859e-05,8.515e-05,0.00010194,0.02294
2477,7.2231e-05,8.1527e-05,0.00010162,0.022916
2478,7.2535e-05,7.7925e-05,0.00010124,0.022892
2479,7.2768e-05,7.4343e-05,0.00010081,0.02287
2480,7.2929e-05,7.0784e-05,0.00010033,0.022847
2481,7.3065e-05,6.7247e-05,9.9804e-05,0.022825
2482,7.3324e-05,6.3892e-05,9.9227e-05,0.022803
2483,7.3519e-05,6.2099e-05,9.8604e-05,0.022782
2484,7.3655e-05,6.0302e-05,9.7946e-05,0.022761
2485,7.3756e-05,5.8505e-05,9.7537e-05,0.02274
2486,7.3815e-05,5.671e-05,9.722e-05,0.022719
2487,7.3824e-05,5.5221e-05,9.687e-05,0.022698
2488,7.3817e-05,5.3786e-05,9.6486e-05,0.022678
2489,7.3871e-05,5.3253e-05,9.6068e-05,0.022657
2490,7.4033e-05,5.3427e-05,9.5615e-05,0.022637
2491,7.4206e-05,5.43e-05,9.5203e-05,0.022616
2492,7.433e-05,5.5135e-05,9.4942e-05,0.022595
2493,7.4595e-05,6.0763e-05,9.4782e-05,0.022575
2494,7.4835e-05,6.838e-05,9.4584e-05,0.022554
2495,7.5028e-05,7.603e-05,9.4349e-05,0.022532
2496,7.5173e-05,8.3705e-05,9.4075e-05,0.022511
2497,7.5272e-05,9.1395e-05,9.3765e-05,0.02249
2498,7.5324e-05,9.9091e-05,9.3417e-05,0.022468
2499,7.5323e-05,0.00010678,9.3033e-05,0.022446
2500,7.527e-05,0.00011446,9.2643e-05,0.022424
2501,7.517e-05,0.00012212,9.2263e-05,0.022403
2502,7.5024e-05,0.00012974,9.2016e-05,0.022381
2503,7.5042e-05,0.00013731,9.174e-05,0.022359
2504,7.5762e-05,0.00014483,9.1437e-05,0.022337
2505,7.644e-05,0.00015229,9.1105e-05,0.022315
2506,7.7072e-05,0.00015967,9.0747e-05,0.022293
2507,7.7651e-05,0.00016697,9.0359e-05,0.022272
2508,7.8176e-05,0.00017417,8.9942e-05,0.02225
2509,7.8644e-05,0.00018126,9.0013e-05,0.022229
2510,7.9057e-05,0.00018824,9.0075e-05,0.022208
2511,7.9413e-05,0.00019508,9.0109e-05,0.022188
2512,7.9712e-05,0.0002018,9.0113e-05,0.022168
2513,7.9955e-05,0.00020836,9.0087e-05,0.022148
2514,8.0142e-05,0.00021477,9.0031e-05,0.022128
2515,8.0274e-05,0.00022101,8.9945e-05,0.022109
2516,8.0349e-05,0.00022708,8.9828e-05,0.02209
2517,8.0365e-05,0.00023296,8.9681e-05,0.022072
2518,8.0319e-05,0.00023865,8.9502e-05,0.022053
2519,8.021e-05,0.00024414,8.9292e-05,0.022035
2520,8.0035e-05,0.00024942,8.905e-05,0.022018
2521,7.9794e-05,0.00025449,8.8775e-05,0.022
2522,7.9489e-05,0.00025933,8.8466e-05,0.021983
2523,7.9117e-05,0.00026394,8.8124e-05,0.021965
2524,7.8682e-05,0.00026831,8.775e-05,0.021948
2525,7.8184e-05,0.00027243,8.7839e-05,0.021931
2526,7.7624e-05,0.00027631,8.7888e-05,0.021915
2527,7.7003e-05,0.00027993,8.7902e-05,0.021898
2528,7.6324e-05,0.00028363,8.7928e-05,0.021881
2529,7.5586e-05,0.00029068,8.7947e-05,0.021864
2530,7.5272e-05,0.00029757,8.7954e-05,0.021847
2531,7.4986e-05,0.00030429,8.7926e-05,0.02183
2532,7.4658e-05,0.00031082,8.7989e-05,0.021813
2533,7.4287e-05,0.00031712,8.8007e-05,0.021795
2534,7.3872e-05,0.00032318,8.798e-05,0.021778
2535,7.3413e-05,0.00032897,8.7909e-05,0.02176
2536,7.2908e-05,0.00033446,8.7792e-05,0.021742
2537,7.2357e-05,0.00033962,8.7632e-05,0.021724
2538,7.1758e-05,0.00034441,8.7428e-05,0.021705
2539,7.111e-05,0.00034882,8.7182e-05,0.021687
2540,7.0412e-05,0.0003528,8.7147e-05,0.021668
2541,6.9664e-05,0.00035635,8.7409e-05,0.021648
2542,6.8864e-05,0.00035942,8.775e-05,0.021629
2543,6.8012e-05,0.00036201,8.8062e-05,0.021609
2544,6.7106e-05,0.00036408,8.8341e-05,0.021589
2545,6.6145e-05,0.00036563,8.8589e-05,0.021568
2546,6.513e-05,0.00036664,8.8803e-05,0.021547
2547,6.4061e-05,0.0003671,8.8984e-05,0.021526
2548,6.2938e-05,0.00036699,8.913e-05,0.021504
2549,6.1762e-05,0.00036735,8.9242e-05,0.021483
2550,6.0744e-05,0.00036837,8.9358e-05,0.021461
2551,5.9874e-05,0.00036875,8.9469e-05,0.021438
2552,5.894e-05,0.00036852,8.9544e-05,0.021416
2553,5.7944e-05,0.00036766,8.958e-05,0.021393
2554,5.6888e-05,0.0003662,8.9581e-05,0.021369
2555,5.5774e-05,0.00036415,8.9544e-05,0.021346
2556,5.4605e-05,0.00036157,8.9473e-05,0.021322
2557,5.3389e-05,0.00035855,8.9365e-05,0.021298
2558,5.2128e-05,0.0003551,8.9221e-05,0.021274
2559,5.0822e-05,0.0003512,8.9042e-05,0.021249
2560,4.9469e-05,0.00034685,8.8833e-05,0.021225
2561,4.8072e-05,0.00034203,8.8606e-05,0.0212
2562,4.6632e-05,0.00033678,8.835e-05,0.021175
2563,4.5153e-05,0.00033114,8.8065e-05,0.02115
2564,4.3641e-05,0.00032516,8.7776e-05,0.021125
2565,4.21e-05,0.00031891,8.7602e-05,0.021099
2566,4.0533e-05,0.00031243,8.7407e-05,0.021074
2567,3.8947e-05,0.00030577,8.7181e-05,0.021048
2568,3.7343e-05,0.00029897,8.6924e-05,0.021022
2569,3.5726e-05,0.00029208,8.6675e-05,0.020996
2570,3.41e-05,0.00028512,8.6442e-05,0.02097
2571,3.2466e-05,0.00027813,8.6177e-05,0.020944
2572,3.0829e-05,0.00027114,8.5881e-05,0.020918
2573,2.9191e-05,0.00026421,8.5557e-05,0.020891
2574,2.7557e-05,0.00025735,8.5204e-05,0.020865
2575,2.593e-05,0.00025642,8.4824e-05,0.020838
2576,2.5556e-05,0.00027124,8.4418e-05,0.020812
2577,2.5968e-05,0.00028615,8.3986e-05,0.020785
2578,2.7213e-05,0.00030119,8.3531e-05,0.020758
2579,2.8739e-05,0.00031636,8.3189e-05,0.020731
2580,3.0274e-05,0.00033167,8.3031e-05,0.020704
2581,3.1818e-05,0.00034713,8.2842e-05,0.020677
2582,3.3369e-05,0.00036273,8.2669e-05,0.02065
2583,3.4927e-05,0.00037847,8.2469e-05,0.020623
2584,3.6488e-05,0.00039435,8.2233e-05,0.020595
2585,3.8053e-05,0.00041035,8.1962e-05,0.020568
2586,3.9618e-05,0.00043073,8.1662e-05,0.02054
2587,4.1181e-05,0.00045382,8.134e-05,0.020512
2588,4.2742e-05,0.00047692,8.0989e-05,0.020484
2589,4.4296e-05,0.0005,8.061e-05,0.020456
2590,4.5865e-05,0.00052302,8.0205e-05,0.020427
2591,4.7423e-05,0.00054602,7.9777e-05,0.020399
2592,4.8965e-05,0.00056896,7.9328e-05,0.02037
2593,5.0488e-05,0.00059171,7.886e-05,0.020341
2594,5.1989e-05,0.00061426,7.8374e-05,0.020311
2595,5.3466e-05,0.00063654,7.8072e-05,0.020282
2596,5.4914e-05,0.00065853,7.791e-05,0.020252
2597,5.6331e-05,0.00068046,7.7823e-05,0.020222
2598,5.7792e-05,0.00070235,7.7869e-05,0.020192
2599,5.9237e-05,0.00072382,7.7913e-05,0.020162
2600,6.0643e-05,0.00074485,7.7954e-05,0.020132
2601,6.2007e-05,0.00076539,7.7994e-05,0.020101
2602,6.3325e-05,0.00078539,7.8031e-05,0.02007
2603,6.4595e-05,0.00080482,7.8067e-05,0.020039
2604,6.5815e-05,0.00082365,7.8102e-05,0.020008
2605,6.698e-05,0.00084183,7.8136e-05,0.019977
2606,6.809e-05,0.00085933,7.8168e-05,0.019946
2607,6.914e-05,0.00087613,7.8212e-05,0.019915
2608,7.0129e-05,0.00089218,7.8262e-05,0.019884
2609,7.1057e-05,0.00090748,7.8313e-05,0.019853
2610,7.1922e-05,0.00092203,7.8403e-05,0.019822
2611,7.2722e-05,0.00093591,7.8502e-05,0.019791
2612,7.3469e-05,0.00094897,7.8596e-05,0.01976
2613,7.4154e-05,0.00096115,7.8738e-05,0.01973
2614,7.4767e-05,0.00097294,7.8893e-05,0.0197
2615,7.5306e-05,0.00098522,7.9042e-05,0.019671
2616,7.5824e-05,0.00099653,7.9185e-05,0.019641
2617,7.6448e-05,0.0010069,7.9322e-05,0.019612
2618,7.6992e-05,0.0010162,7.9452e-05,0.019584
2619,7.7458e-05,0.0010246,7.9575e-05,0.019556
2620,7.7844e-05,0.001032,7.9692e-05,0.019528
2621,7.815e-05,0.0010384,7.9807e-05,0.0195
2622,7.8377e-05,0.0010438,8.012e-05,0.019473
2623,7.8522e-05,0.0010482,8.0505e-05,0.019446
2624,7.8587e-05,0.0010516,8.0875e-05,0.019419
2625,7.8571e-05,0.001054,8.127e-05,0.019393
2626,7.8475e-05,0.0010554,8.1737e-05,0.019366
2627,7.8299e-05,0.0010558,8.2193e-05,0.01934
2628,7.8045e-05,0.0010552,8.2635e-05,0.019314
2629,7.7714e-05,0.0010537,8.3064e-05,0.019288
2630,7.7307e-05,0.0010512,8.3478e-05,0.019262
2631,7.6826e-05,0.0010477,8.3876e-05,0.019236
2632,7.6273e-05,0.0010434,8.4257e-05,0.01921
2633,7.5649e-05,0.0010381,8.462e-05,0.019184
2634,7.4955e-05,0.001032,8.4964e-05,0.019158
2635,7.4194e-05,0.001025,8.5288e-05,0.019132
2636,7.3366e-05,0.0010171,8.559e-05,0.019106
2637,7.2474e-05,0.0010085,8.5869e-05,0.019079
2638,7.1519e-05,0.00099895,8.6271e-05,0.019053
2639,7.0503e-05,0.00098866,8.6798e-05,0.019026
2640,6.9428e-05,0.00097758,8.7299e-05,0.018999
2641,6.8297e-05,0.00096576,8.7769e-05,0.018971
2642,6.711e-05,0.00095319,8.8208e-05,0.018944
2643,6.5871e-05,0.00093991,8.8614e-05,0.018916
2644,6.4581e-05,0.00092594,8.8987e-05,0.018888
2645,6.3243e-05,0.00091129,8.9325e-05,0.01886
2646,6.1857e-05,0.00089598,8.9628e-05,0.018831
2647,6.0428e-05,0.00088004,8.9895e-05,0.018802
2648,5.8956e-05,0.00086348,9.0125e-05,0.018773
2649,5.7444e-05,0.00084633,9.0329e-05,0.018744
2650,5.5892e-05,0.00082858,9.0546e-05,0.018715
2651,5.4303e-05,0.00081025,9.0725e-05,0.018685
2652,5.2679e-05,0.00079136,9.0865e-05,0.018655
2653,5.1022e-05,0.00077195,9.0967e-05,0.018625
2654,4.9338e-05,0.00075206,9.1031e-05,0.018595
2655,4.7625e-05,0.00073167,9.1055e-05,0.018565
2656,4.5885e-05,0.0007108,9.104e-05,0.018535
2657,4.4118e-05,0.00068944,9.0987e-05,0.018505
2658,4.2372e-05,0.0006676,9.0895e-05,0.018475
2659,4.1286e-05,0.0006481,9.0766e-05,0.018445
2660,4.0191e-05,0.0006361,9.0603e-05,0.018415
2661,3.9088e-05,0.00062369,9.0435e-05,0.018386
2662,3.8084e-05,0.00061107,9.0233e-05,0.018356
2663,3.7552e-05,0.00060094,9.0041e-05,0.018327
2664,3.7049e-05,0.0005904,8.9817e-05,0.018299
2665,3.6605e-05,0.00057944,8.9559e-05,0.018271
2666,3.6155e-05,0.00056851,8.9268e-05,0.018243
2667,3.5699e-05,0.00055738,8.8974e-05,0.018215
2668,3.5238e-05,0.00054585,8.9007e-05,0.018188
2669,3.5399e-05,0.00053391,8.9002e-05,0.01816
2670,3.5622e-05,0.00052157,8.8957e-05,0.018133
2671,3.5816e-05,0.00050884,8.8876e-05,0.018107
2672,3.598e-05,0.00049572,8.8782e-05,0.01808
2673,3.6115e-05,0.00048223,8.8649e-05,0.018053
2674,3.6219e-05,0.00046836,8.8508e-05,0.018027
2675,3.6292e-05,0.00045412,8.8332e-05,0.018
2676,3.6332e-05,0.00043953,8.8123e-05,0.017974
2677,3.6339e-05,0.00042459,8.789e-05,0.017947
2678,3.6326e-05,0.0004093,8.7639e-05,0.017921
2679,3.6307e-05,0.00039369,8.7461e-05,0.017894
2680,3.6252e-05,0.00037804,8.7288e-05,0.017867
2681,3.6158e-05,0.00036207,8.7083e-05,0.017841
2682,3.6026e-05,0.0003458,8.6846e-05,0.017814
2683,3.5853e-05,0.00032923,8.6578e-05,0.017787
2684,3.564e-05,0.00031239,8.6312e-05,0.017761
2685,3.5385e-05,0.00029527,8.6019e-05,0.017734
2686,3.5088e-05,0.00027792,8.5697e-05,0.017707
2687,3.4752e-05,0.00026038,8.5346e-05,0.01768
2688,3.4374e-05,0.00024266,8.4996e-05,0.017654
2689,3.3953e-05,0.00022472,8.4664e-05,0.017627
2690,3.3485e-05,0.00020655,8.4315e-05,0.017601
2691,3.3505e-05,0.00018991,8.394e-05,0.017575
2692,3.4436e-05,0.00018706,8.3541e-05,0.017549
2693,3.5315e-05,0.00018393,8.312e-05,0.017523
2694,3.6138e-05,0.00018052,8.2681e-05,0.017497
2695,3.6904e-05,0.00017683,8.2224e-05,0.017472
2696,3.7612e-05,0.00017287,8.1753e-05,0.017446
2697,3.8261e-05,0.00016864,8.127e-05,0.017421
2698,3.885e-05,0.00016415,8.0974e-05,0.017397
2699,3.9378e-05,0.0001594,8.0839e-05,0.017372
2700,3.9846e-05,0.00015441,8.088e-05,0.017348
2701,4.0252e-05,0.00014918,8.0903e-05,0.017324
2702,4.0597e-05,0.00014371,8.0905e-05,0.017301
2703,4.0881e-05,0.00013802,8.0888e-05,0.017278
2704,4.1104e-05,0.00013211,8.0849e-05,0.017255
2705,4.1266e-05,0.000126,8.0795e-05,0.017232
2706,4.1367e-05,0.00011969,8.0819e-05,0.01721
2707,4.1407e-05,0.00011319,8.0825e-05,0.017188
2708,4.1389e-05,0.00010652,8.0811e-05,0.017167
2709,4.1311e-05,9.9681e-05,8.0777e-05,0.017146
2710,4.1465e-05,9.2689e-05,8.072e-05,0.017125
2711,4.2045e-05,8.5554e-05,8.0661e-05,0.017105
2712,4.2592e-05,7.8289e-05,8.0656e-05,0.017084
2713,4.3108e-05,7.0905e-05,8.0628e-05,0.017064
2714,4.3591e-05,6.3416e-05,8.0724e-05,0.017045
2715,4.4042e-05,5.5833e-05,8.0796e-05,0.017025
2716,4.4461e-05,4.8169e-05,8.0843e-05,0.017006
2717,4.4847e-05,4.0481e-05,8.0864e-05,0.016987
2718,4.5302e-05,3.371e-05,8.0859e-05,0.016968
2719,4.5778e-05,3.0042e-05,8.0827e-05,0.016949
2720,4.6222e-05,2.9155e-05,8.0767e-05,0.01693
2721,4.6635e-05,2.8313e-05,8.0694e-05,0.016912
2722,4.7017e-05,2.7516e-05,8.0606e-05,0.016893
2723,4.7368e-05,2.6764e-05,8.0492e-05,0.016875
2724,4.7689e-05,2.606e-05,8.0403e-05,0.016856
2725,4.7979e-05,2.5403e-05,8.0339e-05,0.016838
2726,4.8238e-05,2.4794e-05,8.0247e-05,0.01682
2727,4.8468e-05,2.4233e-05,8.0128e-05,0.016802
2728,4.8668e-05,2.372e-05,7.9979e-05,0.016783
2729,4.8945e-05,2.3589e-05,7.9801e-05,0.016765
2730,4.9248e-05,2.3771e-05,7.9594e-05,0.016747
2731,4.9521e-05,2.4734e-05,7.9358e-05,0.016729
2732,4.9765e-05,2.5734e-05,7.9094e-05,0.016711
2733,4.998e-05,2.6768e-05,7.8805e-05,0.016693
2734,5.0165e-05,2.7836e-05,7.8501e-05,0.016676
2735,5.0321e-05,2.8935e-05,7.8167e-05,0.016658
2736,5.0448e-05,3.0064e-05,7.7805e-05,0.016641
2737,5.0546e-05,3.1222e-05,7.7417e-05,0.016623
2738,5.0613e-05,3.2405e-05,7.7085e-05,0.016606
2739,5.065e-05,3.3613e-05,7.6726e-05,0.01659
2740,5.0657e-05,3.4843e-05,7.6341e-05,0.016574
2741,5.0635e-05,3.6094e-05,7.593e-05,0.016558
2742,5.0585e-05,3.7363e-05,7.5515e-05,0.016542
2743,5.0507e-05,3.8649e-05,7.5076e-05,0.016527
2744,5.0439e-05,4.181e-05,7.4614e-05,0.016513
2745,5.1542e-05,5.2054e-05,7.4128e-05,0.016499
2746,5.2602e-05,6.2205e-05,7.3622e-05,0.016486
2747,5.3617e-05,7.2248e-05,7.3094e-05,0.016474
2748,5.4587e-05,8.2169e-05,7.2551e-05,0.016463
2749,5.5509e-05,9.1954e-05,7.1988e-05,0.016452
2750,5.6381e-05,0.00010159,7.1406e-05,0.016442
2751,5.7202e-05,0.00011105,7.0806e-05,0.016433
2752,5.797e-05,0.00012034,7.0191e-05,0.016424
2753,5.8684e-05,0.00012942,6.9559e-05,0.016416
2754,5.9342e-05,0.0001383,6.8914e-05,0.016408
2755,5.9944e-05,0.00014695,6.8256e-05,0.016401
2756,6.0488e-05,0.00015537,6.7586e-05,0.016394
2757,6.0973e-05,0.00016355,6.6906e-05,0.016388
2758,6.1398e-05,0.00017148,6.6227e-05,0.016381
2759,6.1764e-05,0.00017915,6.5822e-05,0.016375
2760,6.207e-05,0.00018656,6.5409e-05,0.016368
2761,6.2314e-05,0.0001937,6.4992e-05,0.016361
2762,6.2498e-05,0.00020057,6.4569e-05,0.016354
2763,6.2621e-05,0.00020716,6.4144e-05,0.016347
2764,6.2683e-05,0.00021347,6.3716e-05,0.01634
2765,6.2684e-05,0.0002195,6.3317e-05,0.016332
2766,6.2625e-05,0.00022524,6.2948e-05,0.016324
2767,6.2506e-05,0.00023071,6.2577e-05,0.016316
2768,6.2327e-05,0.00023589,6.2202e-05,0.016307
2769,6.209e-05,0.00024079,6.1822e-05,0.016298
2770,6.1794e-05,0.00024541,6.1548e-05,0.016288
2771,6.1441e-05,0.00024975,6.1328e-05,0.016278
2772,6.1031e-05,0.00025382,6.1103e-05,0.016267
2773,6.0567e-05,0.00025762,6.0975e-05,0.016256
2774,6.0047e-05,0.00026116,6.0841e-05,0.016245
2775,5.9475e-05,0.00026444,6.0698e-05,0.016233
2776,5.8851e-05,0.00026746,6.0558e-05,0.01622
2777,5.8177e-05,0.00027023,6.0438e-05,0.016207
2778,5.7453e-05,0.00027277,6.0309e-05,0.016193
2779,5.6682e-05,0.00027506,6.017e-05,0.016179
2780,5.5864e-05,0.00027713,6.0022e-05,0.016164
2781,5.5002e-05,0.00027897,5.9866e-05,0.016148
2782,5.4097e-05,0.00028059,5.97e-05,0.016132
2783,5.315e-05,0.000282,5.9571e-05,0.016116
2784,5.2164e-05,0.00028322,5.951e-05,0.016099
2785,5.114e-05,0.00028423,5.9443e-05,0.016081
2786,5.0079e-05,0.00028505,5.9371e-05,0.016062
2787,4.8984e-05,0.00028569,5.9293e-05,0.016044
2788,4.7856e-05,0.00028614,5.921e-05,0.016024
2789,4.6696e-05,0.00028643,5.9121e-05,0.016004
2790,4.5506e-05,0.00028654,5.9027e-05,0.015984
2791,4.4289e-05,0.00028648,5.8953e-05,0.015963
2792,4.3045e-05,0.00028627,5.8925e-05,0.015942
2793,4.1776e-05,0.00028589,5.8912e-05,0.01592
2794,4.0485e-05,0.00028537,5.8887e-05,0.015898
2795,3.9323e-05,0.00028648,5.8849e-05,0.015875
2796,3.8342e-05,0.00028749,5.8797e-05,0.015853
2797,3.7341e-05,0.00028835,5.8733e-05,0.015829
2798,3.6321e-05,0.00028904,5.8778e-05,0.015806
2799,3.5283e-05,0.00028957,5.8868e-05,0.015782
2800,3.4226e-05,0.00028994,5.894e-05,0.015758
2801,3.3153e-05,0.00029014,5.8993e-05,0.015734
2802,3.2063e-05,0.00029016,5.9026e-05,0.01571
2803,3.0957e-05,0.00029115,5.9038e-05,0.015685
2804,2.9836e-05,0.00029683,5.903e-05,0.01566
2805,2.87e-05,0.00030228,5.9e-05,0.015636
2806,2.7549e-05,0.00030748,5.9064e-05,0.015611
2807,2.6385e-05,0.00031242,5.9145e-05,0.015586
2808,2.5208e-05,0.00031709,5.9307e-05,0.015561
2809,2.4018e-05,0.00032302,5.9507e-05,0.015536
2810,2.3962e-05,0.00034074,5.9749e-05,0.015511
2811,2.4961e-05,0.00035817,5.9984e-05,0.015486
2812,2.5942e-05,0.00037528,6.0202e-05,0.015461
2813,2.6952e-05,0.00039232,6.0404e-05,0.015436
2814,2.7931e-05,0.00040912,6.0583e-05,0.015412
2815,2.8878e-05,0.00042552,6.0738e-05,0.015387
2816,2.9792e-05,0.00044151,6.087e-05,0.015363
2817,3.067e-05,0.00045706,6.0979e-05,0.015338
2818,3.1511e-05,0.00047216,6.1063e-05,0.015314
2819,3.2315e-05,0.00048679,6.1124e-05,0.01529
2820,3.308e-05,0.00050092,6.1161e-05,0.015267
2821,3.3804e-05,0.00051455,6.1173e-05,0.015243
2822,3.4488e-05,0.00052765,6.1162e-05,0.01522
2823,3.5129e-05,0.00054021,6.1127e-05,0.015197
2824,3.5728e-05,0.00055223,6.1068e-05,0.015174
2825,3.6283e-05,0.00056368,6.0986e-05,0.015152
2826,3.6793e-05,0.00057455,6.0882e-05,0.01513
2827,3.726e-05,0.00058485,6.0754e-05,0.015108
2828,3.7681e-05,0.00059456,6.0601e-05,0.015086
2829,3.8057e-05,0.00060367,6.0424e-05,0.015065
2830,3.8387e-05,0.00061219,6.0226e-05,0.015044
2831,3.8673e-05,0.00062011,6.0053e-05,0.015024
2832,3.8913e-05,0.00062742,5.9899e-05,0.015003
2833,3.9107e-05,0.00063414,5.9754e-05,0.014983
2834,3.9258e-05,0.00064025,5.9584e-05,0.014964
2835,3.9363e-05,0.00064577,5.9389e-05,0.014945
2836,3.9426e-05,0.0006507,5.9169e-05,0.014926
2837,3.9445e-05,0.00065505,5.8924e-05,0.014907
2838,3.9421e-05,0.00065882,5.867e-05,0.014889
2839,3.9356e-05,0.00066202,5.8407e-05,0.014872
2840,3.9251e-05,0.00066466,5.8125e-05,0.014855
2841,3.9671e-05,0.00066968,5.7818e-05,0.014838
2842,4.057e-05,0.00067906,5.7485e-05,0.014821
2843,4.1439e-05,0.00068796,5.7126e-05,0.014805
2844,4.2275e-05,0.00069637,5.6745e-05,0.014789
2845,4.3063e-05,0.00070431,5.6404e-05,0.014774
2846,4.3802e-05,0.00071175,5.6051e-05,0.014759
2847,4.4498e-05,0.00071871,5.5716e-05,0.014744
2848,4.5156e-05,0.00072518,5.5385e-05,0.01473
2849,4.5781e-05,0.00073116,5.5033e-05,0.014716
2850,4.6374e-05,0.00073684,5.4654e-05,0.014703
2851,4.7017e-05,0.00074308,5.4253e-05,0.01469
2852,4.7694e-05,0.00074903,5.3843e-05,0.014677
2853,4.8358e-05,0.0007545,5.3457e-05,0.014665
2854,4.8986e-05,0.00075951,5.3089e-05,0.014653
2855,4.9575e-05,0.00076405,5.2701e-05,0.014641
2856,5.0122e-05,0.00076813,5.2292e-05,0.014629
2857,5.0628e-05,0.00077174,5.1861e-05,0.014618
2858,5.109e-05,0.00077489,5.141e-05,0.014607
2859,5.1509e-05,0.00077758,5.0941e-05,0.014596
2860,5.1886e-05,0.0007798,5.0456e-05,0.014585
2861,5.2222e-05,0.00078157,4.9956e-05,0.014574
2862,5.2516e-05,0.00078288,4.9444e-05,0.014564
2863,5.2824e-05,0.00078421,4.892e-05,0.014553
2864,5.3118e-05,0.00078512,4.8388e-05,0.014542
2865,5.3372e-05,0.00078559,4.785e-05,0.014532
2866,5.3586e-05,0.00078562,4.7308e-05,0.014521
2867,5.3758e-05,0.00078523,4.6953e-05,0.01451
2868,5.3888e-05,0.0007844,4.6628e-05,0.014498
2869,5.3975e-05,0.00078314,4.6307e-05,0.014487
2870,5.4017e-05,0.00078146,4.5993e-05,0.014475
2871,5.4043e-05,0.00077935,4.5692e-05,0.014463
2872,5.4103e-05,0.00077751,4.5406e-05,0.014451
2873,5.4118e-05,0.00077526,4.5153e-05,0.014438
2874,5.4089e-05,0.00077259,4.5037e-05,0.014425
2875,5.4014e-05,0.00076951,4.5036e-05,0.014411
2876,5.3893e-05,0.00076603,4.5126e-05,0.014397
2877,5.3728e-05,0.00076214,4.5301e-05,0.014382
2878,5.3519e-05,0.00075785,4.5487e-05,0.014367
2879,5.3266e-05,0.00075317,4.5685e-05,0.014351
2880,5.297e-05,0.0007481,4.5894e-05,0.014335
2881,5.2631e-05,0.00074264,4.6167e-05,0.014319
2882,5.225e-05,0.0007368,4.6547e-05,0.014301
2883,5.1828e-05,0.00073059,4.696e-05,0.014284
2884,5.1365e-05,0.00072401,4.7401e-05,0.014265
2885,5.0862e-05,0.00071707,4.7864e-05,0.014246
2886,5.032e-05,0.00070976,4.8345e-05,0.014227
2887,4.974e-05,0.00070211,4.8838e-05,0.014207
2888,4.9123e-05,0.00069411,4.934e-05,0.014186
2889,4.847e-05,0.00068578,4.9846e-05,0.014165
2890,4.7782e-05,0.00067711,5.0354e-05,0.014144
2891,4.7555e-05,0.00066812,5.0861e-05,0.014122
2892,4.7388e-05,0.00065894,5.1366e-05,0.014099
2893,4.7304e-05,0.00065061,5.1865e-05,0.014076
2894,4.7233e-05,0.00064198,5.2361e-05,0.014052
2895,4.7229e-05,0.00063303,5.2855e-05,0.014028
2896,4.7188e-05,0.00062433,5.3341e-05,0.014004
2897,4.7112e-05,0.00061565,5.3821e-05,0.013979
2898,4.7001e-05,0.0006067,5.4299e-05,0.013953
2899,4.6856e-05,0.00059748,5.4766e-05,0.013928
2900,4.6677e-05,0.00058801,5.5223e-05,0.013901
2901,4.6466e-05,0.00057828,5.5668e-05,0.013875
2902,4.6222e-05,0.00056906,5.6101e-05,0.013848
2903,4.5947e-05,0.00056158,5.6523e-05,0.013821
2904,4.5641e-05,0.00055379,5.6932e-05,0.013793
2905,4.5305e-05,0.00054569,5.748e-05,0.013766
2906,4.4939e-05,0.00053729,5.8034e-05,0.013738
2907,4.4545e-05,0.0005286,5.8577e-05,0.01371
2908,4.4122e-05,0.00051963,5.9101e-05,0.013682
2909,4.3672e-05,0.00051037,5.9605e-05,0.013653
2910,4.3195e-05,0.00050085,6.009e-05,0.013625
2911,4.2691e-05,0.00049106,6.0554e-05,0.013596
2912,4.2162e-05,0.00048102,6.0997e-05,0.013568
2913,4.1608e-05,0.00047072,6.1419e-05,0.013539
2914,4.1029e-05,0.00046019,6.1821e-05,0.01351
2915,4.0426e-05,0.00044943,6.2201e-05,0.013482
2916,3.98e-05,0.00043845,6.2584e-05,0.013453
2917,3.9152e-05,0.00042725,6.2947e-05,0.013425
2918,3.8481e-05,0.00041585,6.3288e-05,0.013397
2919,3.7788e-05,0.00040425,6.3605e-05,0.013369
2920,3.7075e-05,0.00039247,6.3901e-05,0.013341
2921,3.6341e-05,0.00038051,6.4173e-05,0.013314
2922,3.5587e-05,0.00036838,6.4421e-05,0.013286
2923,3.4814e-05,0.0003561,6.4647e-05,0.01326
2924,3.4022e-05,0.00034368,6.4848e-05,0.013233
2925,3.3212e-05,0.00033111,6.5027e-05,0.013207
2926,3.2384e-05,0.00031842,6.5181e-05,0.013181
2927,3.1539e-05,0.00030561,6.5312e-05,0.013156
2928,3.0678e-05,0.0002927,6.5419e-05,0.013132
2929,2.9801e-05,0.00027969,6.5502e-05,0.013108
2930,2.9048e-05,0.00026814,6.5561e-05,0.013084
2931,2.8811e-05,0.00025981,6.5596e-05,0.013061
2932,2.8551e-05,0.00025135,6.5608e-05,0.013039
2933,2.8268e-05,0.00024278,6.5597e-05,0.013017
2934,2.7962e-05,0.0002341,6.5574e-05,0.012996
2935,2.7635e-05,0.00022531,6.5529e-05,0.012976
2936,2.7285e-05,0.00021644,6.5461e-05,0.012956
2937,2.6914e-05,0.00020748,6.5371e-05,0.012937
2938,2.6523e-05,0.00019845,6.5259e-05,0.012919
2939,2.6111e-05,0.00018936,6.5124e-05,0.012901
2940,2.568e-05,0.00018021,6.5012e-05,0.012884
2941,2.523e-05,0.00017102,6.4912e-05,0.012867
2942,2.4761e-05,0.00016179,6.4789e-05,0.012851
2943,2.4275e-05,0.00015254,6.4645e-05,0.012835
2944,2.3772e-05,0.00014327,6.448e-05,0.01282
2945,2.4242e-05,0.00014103,6.4297e-05,0.012805
2946,2.4852e-05,0.00014362,6.4124e-05,0.012791
2947,2.5439e-05,0.00014613,6.393e-05,0.012777
2948,2.6003e-05,0.00014855,6.3716e-05,0.012763
2949,2.6546e-05,0.00015088,6.3484e-05,0.012749
2950,2.7151e-05,0.00015361,6.3251e-05,0.012736
2951,2.773e-05,0.00015631,6.3017e-05,0.012723
2952,2.8284e-05,0.00015891,6.2763e-05,0.01271
2953,2.8813e-05,0.00016141,6.2492e-05,0.012697
2954,2.9318e-05,0.00016384,6.2203e-05,0.012685
2955,2.98e-05,0.0001662,6.1897e-05,0.012672
2956,3.0259e-05,0.00016929,6.1594e-05,0.01266
2957,3.0692e-05,0.00017356,6.1275e-05,0.012647
2958,3.1099e-05,0.00017774,6.0939e-05,0.012635
2959,3.1479e-05,0.00018179,6.0589e-05,0.012623
2960,3.1833e-05,0.00018571,6.0224e-05,0.01261
2961,3.216e-05,0.0001895,5.9845e-05,0.012598
2962,3.2462e-05,0.00019314,5.9563e-05,0.012585
2963,3.2737e-05,0.00019665,5.9283e-05,0.012573
2964,3.2987e-05,0.00020001,5.8993e-05,0.01256
2965,3.3212e-05,0.00020321,5.8693e-05,0.012547
2966,3.3412e-05,0.00020626,5.8429e-05,0.012534
2967,3.3655e-05,0.0002098,5.8246e-05,0.012521
2968,3.3988e-05,0.00021389,5.8077e-05,0.012508
2969,3.4298e-05,0.00021781,5.7917e-05,0.012494
2970,3.4584e-05,0.00022154,5.7752e-05,0.012481
2971,3.4908e-05,0.00022506,5.7582e-05,0.012467
2972,3.5433e-05,0.00022838,5.7408e-05,0.012453
2973,3.5924e-05,0.00023149,5.7229e-05,0.012438
2974,3.6382e-05,0.00023437,5.7046e-05,0.012423
2975,3.6806e-05,0.00023701,5.6859e-05,0.012409
2976,3.7195e-05,0.00023942,5.6668e-05,0.012393
2977,3.7549e-05,0.00024158,5.6473e-05,0.012378
2978,3.7869e-05,0.00024349,5.6275e-05,0.012362
2979,3.8152e-05,0.00024514,5.6073e-05,0.012346
2980,3.84e-05,0.00024652,5.5868e-05,0.01233
2981,3.8613e-05,0.00024764,5.566e-05,0.012313
2982,3.8789e-05,0.00024848,5.5449e-05,0.012296
2983,3.8929e-05,0.00024905,5.5235e-05,0.012279
2984,3.9034e-05,0.00024934,5.51e-05,0.012261
2985,3.9102e-05,0.00024935,5.4982e-05,0.012243
2986,3.9134e-05,0.00024906,5.4864e-05,0.012225
2987,3.9129e-05,0.00024849,5.4744e-05,0.012207
2988,3.9089e-05,0.00024763,5.4624e-05,0.012188
2989,3.9014e-05,0.00024647,5.4503e-05,0.012169
2990,3.8902e-05,0.00024502,5.4382e-05,0.012149
2991,3.8756e-05,0.00024328,5.426e-05,0.012129
2992,3.8615e-05,0.00024125,5.4138e-05,0.012109
2993,3.8532e-05,0.00023928,5.4017e-05,0.012089
2994,3.8414e-05,0.00023779,5.3895e-05,0.012068
2995,3.8262e-05,0.000236,5.3775e-05,0.012047
2996,3.8076e-05,0.00023393,5.3773e-05,0.012025
2997,3.7857e-05,0.00023156,5.3812e-05,0.012003
2998,3.7604e-05,0.00022892,5.3868e-05,0.011981
2999,3.7319e-05,0.00022599,5.3932e-05,0.011959
3000,3.7002e-05,0.00022278,5.3994e-05,0.011936

